Falling balls in a viscous fluid with contact: Comparing numerical simulations with experimental data

We evaluate a number of different finite element approaches for fluid-structure (contact) interaction problems against data from physical experiments. For this we take the data from experiments by Hagemeier [Mendeley Data, doi: 10.17632/mf27c92nc3.1]. This consists of trajectories of single particles falling through a highly viscous fluid and rebounding off the bottom fluid tank wall. The resulting flow is in the transitional regime between creeping and turbulent flows. This type of configuration is particularly challenging for numerical methods due to the large change of the fluid domain and the contact between the wall and particle. In the numerical simulations we consider both rigid body and linear elasticity models for the falling particles. In the first case, we compare results obtained with the well established Arbitrary Lagrangian Eulerian (ALE) approach and a moving domain CutFEM method together with a simple and common approach for contact avoidance. For the full fluid-structure interaction (FSI) problem with contact, we use a fully Eulerian approach in combination with a unified FSI-contact treatment using Nitsche's method. For higher computational efficiency we use the geometrical symmetry of the experimental set up to reformulate the FSI system into two spatial dimensions. Finally, we show full three dimensional ALE computations to study the effects of small perturbations in the initial state of the particle to investigate deviations from a perfectly vertical fall observed in the experiment. The methods are implemented in open-source finite element libraries and the results are made freely available to aide reproducibility.

==> data/ALE/moving-rubber22-0.0125-58671.txt <==
0.0125 0.139 -6.16849e-05 -2.08383e-06 1.99671e-05 
0.025 0.138998 -0.000123369 -2.17613e-06 2.22002e-05 
0.0375 0.138997 -0.000185051 -2.236e-06 2.37939e-05 
0.05 0.138994 -0.00024673 -2.28042e-06 2.50998e-05 
0.0625 0.13899 -0.000308405 -2.31488e-06 2.62456e-05 
0.075 0.138986 -0.000370076 -2.34159e-06 2.72858e-05 
0.0875 0.138981 -0.000431741 -2.36171e-06 2.82482e-05 
0.1 0.138975 -0.000493399 -2.37596e-06 2.915e-05 
0.1125 0.138969 -0.00055505 -2.38485e-06 3.00024e-05 
0.125 0.138961 -0.000616692 -2.38874e-06 3.08135e-05 
0.1375 0.138953 -0.000678324 -2.38791e-06 3.15893e-05 
0.15 0.138944 -0.000739946 -2.38257e-06 3.23346e-05 
0.1625 0.138935 -0.000801557 -2.3729e-06 3.30531e-05 
0.175 0.138924 -0.000863155 -2.35903e-06 3.37478e-05 
0.1875 0.138913 -0.00092474 -2.34109e-06 3.4421e-05 
0.2 0.138901 -0.000986311 -2.31918e-06 3.50749e-05 
0.2125 0.138889 -0.00104787 -2.29337e-06 3.57113e-05 
0.225 0.138875 -0.00110941 -2.26376e-06 3.63316e-05 
0.2375 0.138861 -0.00117093 -2.2304e-06 3.6937e-05 
0.25 0.138846 -0.00123243 -2.19335e-06 3.75287e-05 
0.2625 0.13883 -0.00129392 -2.15267e-06 3.81077e-05 
0.275 0.138814 -0.00135538 -2.1084e-06 3.86748e-05 
0.2875 0.138796 -0.00141683 -2.06058e-06 3.92308e-05 
0.3 0.138778 -0.00147825 -2.00926e-06 3.97763e-05 
0.3125 0.138759 -0.00153965 -1.95448e-06 4.0312e-05 
0.325 0.13874 -0.00160103 -1.89626e-06 4.08385e-05 
0.3375 0.138719 -0.00166238 -1.83464e-06 4.13561e-05 
0.35 0.138698 -0.0017237 -1.76965e-06 4.18654e-05 
0.3625 0.138676 -0.001785 -1.70131e-06 4.23667e-05 
0.375 0.138653 -0.00184627 -1.62965e-06 4.28605e-05 
0.3875 0.13863 -0.00190752 -1.55469e-06 4.3347e-05 
0.4 0.138606 -0.00196873 -1.47647e-06 4.38267e-05 
0.4125 0.138581 -0.00202991 -1.395e-06 4.42997e-05 
0.425 0.138555 -0.00209107 -1.3103e-06 4.47664e-05 
0.4375 0.138528 -0.00215218 -1.2224e-06 4.5227e-05 
0.45 0.138501 -0.00221327 -1.13131e-06 4.56817e-05 
0.4625 0.138473 -0.00227432 -1.03705e-06 4.61307e-05 
0.475 0.138444 -0.00233534 -9.39646e-07 4.65743e-05 
0.4875 0.138415 -0.00239632 -8.39114e-07 4.70127e-05 
0.5 0.138384 -0.00245727 -7.3547e-07 4.74459e-05 
0.5125 0.138353 -0.00251817 -6.28734e-07 4.78742e-05 
0.525 0.138321 -0.00257904 -5.1892e-07 4.82978e-05 
0.5375 0.138289 -0.00263987 -4.06048e-07 4.87167e-05 
0.55 0.138255 -0.00270066 -2.90133e-07 4.91312e-05 
0.5625 0.138221 -0.0027614 -1.71191e-07 4.95412e-05 
0.575 0.138186 -0.0028221 -4.92398e-08 4.99471e-05 
0.5875 0.138151 -0.00288276 7.57059e-08 5.03488e-05 
0.6 0.138114 -0.00294338 2.0363e-07 5.07466e-05 
0.6125 0.138077 -0.00300395 3.34517e-07 5.11404e-05 
0.625 0.138039 -0.00306447 4.6835e-07 5.15304e-05 
0.6375 0.138001 -0.00312495 6.05115e-07 5.19167e-05 
0.65 0.137961 -0.00318538 7.44797e-07 5.22994e-05 
0.6625 0.137921 -0.00324575 8.87379e-07 5.26785e-05 
0.675 0.13788 -0.00330608 1.03285e-06 5.30542e-05 
0.6875 0.137838 -0.00336636 1.18118e-06 5.34266e-05 
0.7 0.137796 -0.00342659 1.33238e-06 5.37956e-05 
0.7125 0.137753 -0.00348676 1.48641e-06 5.41614e-05 
0.725 0.137709 -0.00354688 1.64326e-06 5.45241e-05 
0.7375 0.137664 -0.00360694 1.80296e-06 5.48836e-05 
0.75 0.137618 -0.00366695 1.96537e-06 5.52402e-05 
0.7625 0.137572 -0.0037269 2.13062e-06 5.55938e-05 
0.775 0.137525 -0.0037868 2.29861e-06 5.59445e-05 
0.7875 0.137478 -0.00384663 2.46936e-06 5.62923e-05 
0.8 0.137429 -0.00390641 2.64284e-06 5.66373e-05 
0.8125 0.13738 -0.00396613 2.81904e-06 5.69796e-05 
0.825 0.13733 -0.00402578 2.99794e-06 5.73192e-05 
0.8375 0.137279 -0.00408538 3.17952e-06 5.76562e-05 
0.85 0.137228 -0.00414491 3.36378e-06 5.79906e-05 
0.8625 0.137176 -0.00420437 3.55069e-06 5.83224e-05 
0.875 0.137123 -0.00426378 3.74024e-06 5.86517e-05 
0.8875 0.137069 -0.00432311 3.93241e-06 5.89786e-05 
0.9 0.137015 -0.00438238 4.12719e-06 5.9303e-05 
0.9125 0.13696 -0.00444158 4.32456e-06 5.96251e-05 
0.925 0.136904 -0.00450072 4.5245e-06 5.99448e-05 
0.9375 0.136847 -0.00455978 4.727e-06 6.02623e-05 
0.95 0.13679 -0.00461877 4.93205e-06 6.05775e-05 
0.9625 0.136732 -0.0046777 5.13962e-06 6.08904e-05 
0.975 0.136673 -0.00473655 5.3497e-06 6.12012e-05 
0.9875 0.136613 -0.00479532 5.56228e-06 6.15098e-05 
1 0.136553 -0.00485403 5.77733e-06 6.18163e-05 
1.0125 0.136492 -0.00491266 5.99484e-06 6.21207e-05 
1.025 0.13643 -0.00497121 6.21479e-06 6.24231e-05 
1.0375 0.136368 -0.00502968 6.43717e-06 6.27234e-05 
1.05 0.136304 -0.00508808 6.66195e-06 6.30218e-05 
1.0625 0.13624 -0.0051464 6.88912e-06 6.33182e-05 
1.075 0.136176 -0.00520464 7.11871e-06 6.36125e-05 
1.0875 0.13611 -0.0052628 7.35061e-06 6.39051e-05 
1.1 0.136044 -0.00532088 7.58486e-06 6.41958e-05 
1.1125 0.135977 -0.00537888 7.82142e-06 6.44846e-05 
1.125 0.13591 -0.00543679 8.0603e-06 6.47715e-05 
1.1375 0.135841 -0.00549462 8.30146e-06 6.50567e-05 
1.15 0.135772 -0.00555237 8.54488e-06 6.53401e-05 
1.1625 0.135702 -0.00561003 8.79056e-06 6.56218e-05 
1.175 0.135632 -0.0056676 9.03847e-06 6.59018e-05 
1.1875 0.135561 -0.00572509 9.28858e-06 6.618e-05 
1.2 0.135489 -0.00578249 9.5409e-06 6.64566e-05 
1.2125 0.135416 -0.0058398 9.79539e-06 6.67315e-05 
1.225 0.135343 -0.00589701 1.0052e-05 6.70048e-05 
1.2375 0.135269 -0.00595414 1.03108e-05 6.72764e-05 
1.25 0.135194 -0.00601118 1.05717e-05 6.75465e-05 
1.2625 0.135118 -0.00606812 1.08347e-05 6.7815e-05 
1.275 0.135042 -0.00612497 1.10998e-05 6.8082e-05 
1.2875 0.134965 -0.00618172 1.1367e-05 6.83475e-05 
1.3 0.134888 -0.00623838 1.16362e-05 6.86114e-05 
1.3125 0.134809 -0.00629495 1.19074e-05 6.88739e-05 
1.325 0.13473 -0.00635141 1.21806e-05 6.91349e-05 
1.3375 0.134651 -0.00640778 1.24558e-05 6.93945e-05 
1.35 0.13457 -0.00646405 1.27329e-05 6.96527e-05 
1.3625 0.134489 -0.00652022 1.30121e-05 6.99094e-05 
1.375 0.134407 -0.00657629 1.32931e-05 7.01648e-05 
1.3875 0.134325 -0.00663226 1.3576e-05 7.04188e-05 
1.4 0.134241 -0.00668813 1.38608e-05 7.06714e-05 
1.4125 0.134157 -0.00674389 1.41475e-05 7.09227e-05 
1.425 0.134073 -0.00679955 1.4436e-05 7.11727e-05 
1.4375 0.133987 -0.0068551 1.47264e-05 7.14213e-05 
1.45 0.133901 -0.00691055 1.50185e-05 7.16687e-05 
1.4625 0.133815 -0.00696589 1.53124e-05 7.19149e-05 
1.475 0.133727 -0.00702112 1.56081e-05 7.21597e-05 
1.4875 0.133639 -0.00707625 1.59055e-05 7.24034e-05 
1.5 0.13355 -0.00713127 1.62047e-05 7.26458e-05 
1.5125 0.133461 -0.00718617 1.65055e-05 7.2887e-05 
1.525 0.133371 -0.00724097 1.6808e-05 7.3127e-05 
1.5375 0.13328 -0.00729565 1.71122e-05 7.33659e-05 
1.55 0.133188 -0.00735022 1.74179e-05 7.36036e-05 
1.5625 0.133096 -0.00740468 1.77253e-05 7.384e-05 
1.575 0.133003 -0.00745903 1.80343e-05 7.40754e-05 
1.5875 0.13291 -0.00751326 1.83449e-05 7.43097e-05 
1.6 0.132815 -0.00756737 1.86569e-05 7.45429e-05 
1.6125 0.13272 -0.00762137 1.89705e-05 7.47749e-05 
1.625 0.132625 -0.00767524 1.92857e-05 7.50059e-05 
1.6375 0.132529 -0.00772901 1.96022e-05 7.52358e-05 
1.65 0.132432 -0.00778265 1.99203e-05 7.54647e-05 
1.6625 0.132334 -0.00783617 2.02397e-05 7.56925e-05 
1.675 0.132236 -0.00788957 2.05606e-05 7.59193e-05 
1.6875 0.132137 -0.00794285 2.08829e-05 7.6145e-05 
1.7 0.132037 -0.007996 2.12065e-05 7.63698e-05 
1.7125 0.131937 -0.00804904 2.15314e-05 7.65935e-05 
1.725 0.131836 -0.00810195 2.18577e-05 7.68163e-05 
1.7375 0.131734 -0.00815473 2.21853e-05 7.7038e-05 
1.75 0.131632 -0.00820739 2.25141e-05 7.72588e-05 
1.7625 0.131529 -0.00825992 2.28442e-05 7.74787e-05 
1.775 0.131426 -0.00831232 2.31755e-05 7.76976e-05 
1.7875 0.131321 -0.0083646 2.3508e-05 7.79156e-05 
1.8 0.131216 -0.00841675 2.38417e-05 7.81326e-05 
1.8125 0.131111 -0.00846876 2.41765e-05 7.83487e-05 
1.825 0.131005 -0.00852065 2.45125e-05 7.85639e-05 
1.8375 0.130898 -0.00857241 2.48495e-05 7.87782e-05 
1.85 0.13079 -0.00862403 2.51877e-05 7.89916e-05 
1.8625 0.130682 -0.00867552 2.55269e-05 7.92041e-05 
1.875 0.130573 -0.00872688 2.58671e-05 7.94158e-05 
1.8875 0.130464 -0.0087781 2.62084e-05 7.96266e-05 
1.9 0.130354 -0.00882919 2.65506e-05 7.98365e-05 
1.9125 0.130243 -0.00888014 2.68938e-05 8.00455e-05 
1.925 0.130132 -0.00893095 2.72379e-05 8.02537e-05 
1.9375 0.13002 -0.00898162 2.7583e-05 8.04611e-05 
1.95 0.129907 -0.00903216 2.79289e-05 8.06676e-05 
1.9625 0.129794 -0.00908256 2.82757e-05 8.08732e-05 
1.975 0.12968 -0.00913282 2.86233e-05 8.10781e-05 
1.9875 0.129566 -0.00918293 2.89718e-05 8.12822e-05 
2 0.129451 -0.00923291 2.9321e-05 8.14854e-05 
2.0125 0.129335 -0.00928274 2.9671e-05 8.16878e-05 
2.025 0.129219 -0.00933243 3.00217e-05 8.18894e-05 
2.0375 0.129102 -0.00938198 3.03732e-05 8.20903e-05 
2.05 0.128984 -0.00943138 3.07253e-05 8.22903e-05 
2.0625 0.128866 -0.00948063 3.10781e-05 8.24895e-05 
2.075 0.128747 -0.00952974 3.14316e-05 8.2688e-05 
2.0875 0.128628 -0.00957871 3.17856e-05 8.28857e-05 
2.1 0.128508 -0.00962752 3.21403e-05 8.30826e-05 
2.1125 0.128387 -0.00967619 3.24955e-05 8.32787e-05 
2.125 0.128266 -0.00972471 3.28513e-05 8.3474e-05 
2.1375 0.128144 -0.00977307 3.32075e-05 8.36686e-05 
2.15 0.128022 -0.00982129 3.35643e-05 8.38624e-05 
2.1625 0.127898 -0.00986935 3.39216e-05 8.40555e-05 
2.175 0.127775 -0.00991727 3.42792e-05 8.42478e-05 
2.1875 0.127651 -0.00996503 3.46373e-05 8.44393e-05 
2.2 0.127526 -0.0100126 3.49958e-05 8.46301e-05 
2.2125 0.1274 -0.0100601 3.53546e-05 8.48201e-05 
2.225 0.127274 -0.0101074 3.57138e-05 8.50094e-05 
2.2375 0.127148 -0.0101545 3.60733e-05 8.51979e-05 
2.25 0.12702 -0.0102015 3.64331e-05 8.53856e-05 
2.2625 0.126892 -0.0102483 3.67931e-05 8.55726e-05 
2.275 0.126764 -0.010295 3.71534e-05 8.57589e-05 
2.2875 0.126635 -0.0103415 3.75139e-05 8.59444e-05 
2.3 0.126506 -0.0103879 3.78746e-05 8.61291e-05 
2.3125 0.126375 -0.0104341 3.82354e-05 8.63131e-05 
2.325 0.126245 -0.0104801 3.85964e-05 8.64963e-05 
2.3375 0.126113 -0.010526 3.89575e-05 8.66788e-05 
2.35 0.125982 -0.0105717 3.93186e-05 8.68605e-05 
2.3625 0.125849 -0.0106172 3.96799e-05 8.70415e-05 
2.375 0.125716 -0.0106626 4.00412e-05 8.72217e-05 
2.3875 0.125583 -0.0107078 4.04024e-05 8.74011e-05 
2.4 0.125448 -0.0107528 4.07637e-05 8.75798e-05 
2.4125 0.125314 -0.0107977 4.11249e-05 8.77577e-05 
2.425 0.125178 -0.0108424 4.14861e-05 8.79348e-05 
2.4375 0.125043 -0.010887 4.18472e-05 8.81112e-05 
2.45 0.124906 -0.0109314 4.22081e-05 8.82868e-05 
2.4625 0.124769 -0.0109756 4.25689e-05 8.84616e-05 
2.475 0.124632 -0.0110196 4.29296e-05 8.86356e-05 
2.4875 0.124494 -0.0110635 4.32901e-05 8.88089e-05 
2.5 0.124355 -0.0111072 4.36503e-05 8.89814e-05 
2.5125 0.124216 -0.0111507 4.40103e-05 8.9153e-05 
2.525 0.124077 -0.0111941 4.437e-05 8.93239e-05 
2.5375 0.123936 -0.0112373 4.47295e-05 8.9494e-05 
2.55 0.123796 -0.0112803 4.50886e-05 8.96632e-05 
2.5625 0.123654 -0.0113231 4.54474e-05 8.98318e-05 
2.575 0.123513 -0.0113658 4.58059e-05 8.99994e-05 
2.5875 0.12337 -0.0114083 4.61639e-05 9.01662e-05 
2.6 0.123227 -0.0114506 4.65215e-05 9.03322e-05 
2.6125 0.123084 -0.0114928 4.68787e-05 9.04974e-05 
2.625 0.12294 -0.0115347 4.72354e-05 9.06618e-05 
2.6375 0.122796 -0.0115765 4.75917e-05 9.08253e-05 
2.65 0.122651 -0.0116181 4.79474e-05 9.09879e-05 
2.6625 0.122505 -0.0116595 4.83026e-05 9.11497e-05 
2.675 0.122359 -0.0117008 4.86573e-05 9.13107e-05 
2.6875 0.122213 -0.0117418 4.90113e-05 9.14707e-05 
2.7 0.122066 -0.0117827 4.93648e-05 9.16299e-05 
2.7125 0.121918 -0.0118234 4.97175e-05 9.17883e-05 
2.725 0.12177 -0.0118639 5.00697e-05 9.19457e-05 
2.7375 0.121621 -0.0119043 5.04212e-05 9.21022e-05 
2.75 0.121472 -0.0119444 5.0772e-05 9.22578e-05 
2.7625 0.121323 -0.0119844 5.1122e-05 9.24126e-05 
2.775 0.121173 -0.0120242 5.14713e-05 9.25664e-05 
2.7875 0.121022 -0.0120638 5.18199e-05 9.27193e-05 
2.8 0.120871 -0.0121032 5.21676e-05 9.28712e-05 
2.8125 0.12072 -0.0121424 5.25145e-05 9.30222e-05 
2.825 0.120568 -0.0121815 5.28606e-05 9.31723e-05 
2.8375 0.120415 -0.0122203 5.32058e-05 9.33214e-05 
2.85 0.120262 -0.012259 5.35501e-05 9.34696e-05 
2.8625 0.120109 -0.0122974 5.38935e-05 9.36167e-05 
2.875 0.119955 -0.0123357 5.42359e-05 9.37629e-05 
2.8875 0.1198 -0.0123738 5.45775e-05 9.39081e-05 
2.9 0.119645 -0.0124117 5.4918e-05 9.40523e-05 
2.9125 0.11949 -0.0124494 5.52575e-05 9.41955e-05 
2.925 0.119334 -0.012487 5.55961e-05 9.43376e-05 
2.9375 0.119178 -0.0125243 5.59335e-05 9.44788e-05 
2.95 0.119021 -0.0125614 5.62699e-05 9.46189e-05 
2.9625 0.118864 -0.0125984 5.66052e-05 9.4758e-05 
2.975 0.118706 -0.0126351 5.69394e-05 9.4896e-05 
2.9875 0.118548 -0.0126717 5.72724e-05 9.50329e-05 
3 0.118389 -0.012708 5.76043e-05 9.51688e-05 
3.0125 0.11823 -0.0127442 5.79351e-05 9.53036e-05 
3.025 0.118071 -0.0127801 5.82646e-05 9.54373e-05 
3.0375 0.117911 -0.0128159 5.85929e-05 9.55698e-05 
3.05 0.11775 -0.0128515 5.892e-05 9.57013e-05 
3.0625 0.117589 -0.0128868 5.92458e-05 9.58317e-05 
3.075 0.117428 -0.012922 5.95703e-05 9.59609e-05 
3.0875 0.117266 -0.012957 5.98935e-05 9.60889e-05 
3.1 0.117104 -0.0129918 6.02154e-05 9.62158e-05 
3.1125 0.116942 -0.0130263 6.0536e-05 9.63416e-05 
3.125 0.116779 -0.0130607 6.08552e-05 9.64661e-05 
3.1375 0.116615 -0.0130949 6.1173e-05 9.65895e-05 
3.15 0.116451 -0.0131288 6.14894e-05 9.67117e-05 
3.1625 0.116287 -0.0131626 6.18044e-05 9.68327e-05 
3.175 0.116122 -0.0131962 6.21179e-05 9.69525e-05 
3.1875 0.115957 -0.0132295 6.243e-05 9.7071e-05 
3.2 0.115791 -0.0132627 6.27406e-05 9.71883e-05 
3.2125 0.115625 -0.0132956 6.30497e-05 9.73043e-05 
3.225 0.115459 -0.0133284 6.33573e-05 9.74191e-05 
3.2375 0.115292 -0.0133609 6.36634e-05 9.75327e-05 
3.25 0.115125 -0.0133932 6.39678e-05 9.76449e-05 
3.2625 0.114957 -0.0134254 6.42708e-05 9.77559e-05 
3.275 0.114789 -0.0134573 6.45721e-05 9.78655e-05 
3.2875 0.114621 -0.013489 6.48718e-05 9.79738e-05 
3.3 0.114452 -0.0135205 6.51699e-05 9.80809e-05 
3.3125 0.114283 -0.0135518 6.54663e-05 9.81866e-05 
3.325 0.114113 -0.0135829 6.57611e-05 9.82909e-05 
3.3375 0.113943 -0.0136138 6.60542e-05 9.83939e-05 
3.35 0.113773 -0.0136444 6.63455e-05 9.84955e-05 
3.3625 0.113602 -0.0136749 6.66352e-05 9.85958e-05 
3.375 0.113431 -0.0137051 6.69231e-05 9.86946e-05 
3.3875 0.11326 -0.0137352 6.72093e-05 9.87921e-05 
3.4 0.113088 -0.013765 6.74937e-05 9.88882e-05 
3.4125 0.112915 -0.0137946 6.77764e-05 9.89828e-05 
3.425 0.112743 -0.013824 6.80572e-05 9.9076e-05 
3.4375 0.11257 -0.0138532 6.83362e-05 9.91678e-05 
3.45 0.112396 -0.0138822 6.86134e-05 9.92581e-05 
3.4625 0.112223 -0.0139109 6.88887e-05 9.9347e-05 
3.475 0.112049 -0.0139395 6.91621e-05 9.94344e-05 
3.4875 0.111874 -0.0139678 6.94337e-05 9.95203e-05 
3.5 0.1117 -0.0139959 6.97034e-05 9.96047e-05 
3.5125 0.111524 -0.0140238 6.99711e-05 9.96876e-05 
3.525 0.111349 -0.0140515 7.0237e-05 9.9769e-05 
3.5375 0.111173 -0.0140789 7.05009e-05 9.98489e-05 
3.55 0.110997 -0.0141062 7.07628e-05 9.99273e-05 
3.5625 0.11082 -0.0141332 7.10228e-05 0.000100004 
3.575 0.110644 -0.01416 7.12808e-05 0.000100079 
3.5875 0.110466 -0.0141866 7.15368e-05 0.000100153 
3.6 0.110289 -0.014213 7.17907e-05 0.000100225 
3.6125 0.110111 -0.0142391 7.20426e-05 0.000100296 
3.625 0.109933 -0.0142651 7.22925e-05 0.000100365 
3.6375 0.109755 -0.0142908 7.25404e-05 0.000100432 
3.65 0.109576 -0.0143163 7.27862e-05 0.000100498 
3.6625 0.109397 -0.0143416 7.30298e-05 0.000100562 
3.675 0.109217 -0.0143666 7.32714e-05 0.000100625 
3.6875 0.109037 -0.0143914 7.35109e-05 0.000100685 
3.7 0.108857 -0.0144161 7.37483e-05 0.000100745 
3.7125 0.108677 -0.0144404 7.39835e-05 0.000100802 
3.725 0.108496 -0.0144646 7.42166e-05 0.000100858 
3.7375 0.108315 -0.0144885 7.44476e-05 0.000100912 
3.75 0.108134 -0.0145123 7.46763e-05 0.000100965 
3.7625 0.107953 -0.0145358 7.49029e-05 0.000101016 
3.775 0.107771 -0.014559 7.51273e-05 0.000101065 
3.7875 0.107589 -0.0145821 7.53495e-05 0.000101112 
3.8 0.107406 -0.0146049 7.55694e-05 0.000101158 
3.8125 0.107224 -0.0146275 7.57872e-05 0.000101202 
3.825 0.107041 -0.0146499 7.60027e-05 0.000101244 
3.8375 0.106857 -0.014672 7.62159e-05 0.000101285 
3.85 0.106674 -0.0146939 7.64269e-05 0.000101324 
3.8625 0.10649 -0.0147156 7.66356e-05 0.000101361 
3.875 0.106306 -0.0147371 7.68421e-05 0.000101396 
3.8875 0.106122 -0.0147583 7.70462e-05 0.000101429 
3.9 0.105937 -0.0147793 7.72481e-05 0.000101461 
3.9125 0.105752 -0.0148001 7.74476e-05 0.000101491 
3.925 0.105567 -0.0148207 7.76448e-05 0.000101519 
3.9375 0.105382 -0.014841 7.78397e-05 0.000101545 
3.95 0.105196 -0.0148611 7.80322e-05 0.00010157 
3.9625 0.10501 -0.0148809 7.82224e-05 0.000101593 
3.975 0.104824 -0.0149006 7.84103e-05 0.000101613 
3.9875 0.104637 -0.01492 7.85958e-05 0.000101632 
4 0.104451 -0.0149392 7.87789e-05 0.00010165 
4.0125 0.104264 -0.0149581 7.89596e-05 0.000101665 
4.025 0.104077 -0.0149768 7.91379e-05 0.000101678 
4.0375 0.10389 -0.0149953 7.93138e-05 0.00010169 
4.05 0.103702 -0.0150136 7.94873e-05 0.0001017 
4.0625 0.103514 -0.0150316 7.96584e-05 0.000101708 
4.075 0.103326 -0.0150494 7.98271e-05 0.000101713 
4.0875 0.103138 -0.0150669 7.99933e-05 0.000101718 
4.1 0.10295 -0.0150843 8.01571e-05 0.00010172 
4.1125 0.102761 -0.0151014 8.03185e-05 0.00010172 
4.125 0.102572 -0.0151182 8.04774e-05 0.000101718 
4.1375 0.102383 -0.0151348 8.06338e-05 0.000101715 
4.15 0.102194 -0.0151512 8.07878e-05 0.000101709 
4.1625 0.102004 -0.0151674 8.09393e-05 0.000101702 
4.175 0.101814 -0.0151833 8.10883e-05 0.000101693 
4.1875 0.101625 -0.015199 8.12348e-05 0.000101681 
4.2 0.101434 -0.0152145 8.13789e-05 0.000101668 
4.2125 0.101244 -0.0152297 8.15204e-05 0.000101653 
4.225 0.101054 -0.0152447 8.16594e-05 0.000101636 
4.2375 0.100863 -0.0152594 8.1796e-05 0.000101617 
4.25 0.100672 -0.015274 8.193e-05 0.000101596 
4.2625 0.100481 -0.0152882 8.20614e-05 0.000101573 
4.275 0.10029 -0.0153023 8.21904e-05 0.000101548 
4.2875 0.100099 -0.0153161 8.23168e-05 0.000101521 
4.3 0.0999072 -0.0153297 8.24407e-05 0.000101492 
4.3125 0.0997155 -0.015343 8.2562e-05 0.000101461 
4.325 0.0995236 -0.0153561 8.26808e-05 0.000101429 
4.3375 0.0993316 -0.015369 8.27971e-05 0.000101394 
4.35 0.0991394 -0.0153816 8.29107e-05 0.000101357 
4.3625 0.098947 -0.015394 8.30218e-05 0.000101318 
4.375 0.0987545 -0.0154061 8.31304e-05 0.000101277 
4.3875 0.0985619 -0.0154181 8.32364e-05 0.000101234 
4.4 0.0983691 -0.0154297 8.33398e-05 0.000101189 
4.4125 0.0981761 -0.0154412 8.34407e-05 0.000101142 
4.425 0.097983 -0.0154524 8.35389e-05 0.000101094 
4.4375 0.0977898 -0.0154633 8.36346e-05 0.000101043 
4.45 0.0975965 -0.0154741 8.37277e-05 0.00010099 
4.4625 0.097403 -0.0154845 8.38182e-05 0.000100935 
4.475 0.0972093 -0.0154948 8.39061e-05 0.000100878 
4.4875 0.0970156 -0.0155048 8.39914e-05 0.000100819 
4.5 0.0968217 -0.0155146 8.40741e-05 0.000100757 
4.5125 0.0966277 -0.0155241 8.41542e-05 0.000100694 
4.525 0.0964336 -0.0155334 8.42317e-05 0.000100629 
4.5375 0.0962394 -0.0155424 8.43066e-05 0.000100562 
4.55 0.0960451 -0.0155513 8.43789e-05 0.000100493 
4.5625 0.0958506 -0.0155598 8.44486e-05 0.000100421 
4.575 0.0956561 -0.0155682 8.45157e-05 0.000100348 
4.5875 0.0954614 -0.0155762 8.45802e-05 0.000100272 
4.6 0.0952667 -0.0155841 8.4642e-05 0.000100195 
4.6125 0.0950718 -0.0155917 8.47012e-05 0.000100115 
4.625 0.0948769 -0.0155991 8.47578e-05 0.000100034 
4.6375 0.0946818 -0.0156062 8.48118e-05 9.995e-05 
4.65 0.0944867 -0.0156131 8.48632e-05 9.98642e-05 
4.6625 0.0942915 -0.0156198 8.4912e-05 9.97764e-05 
4.675 0.0940962 -0.0156262 8.49581e-05 9.96865e-05 
4.6875 0.0939009 -0.0156323 8.50016e-05 9.95945e-05 
4.7 0.0937054 -0.0156383 8.50425e-05 9.95005e-05 
4.7125 0.0935099 -0.0156439 8.50808e-05 9.94044e-05 
4.725 0.0933143 -0.0156494 8.51164e-05 9.93062e-05 
4.7375 0.0931187 -0.0156546 8.51495e-05 9.92059e-05 
4.75 0.092923 -0.0156595 8.51799e-05 9.91036e-05 
4.7625 0.0927272 -0.0156643 8.52077e-05 9.89991e-05 
4.775 0.0925313 -0.0156687 8.52328e-05 9.88926e-05 
4.7875 0.0923355 -0.015673 8.52554e-05 9.8784e-05 
4.8 0.0921395 -0.015677 8.52752e-05 9.86734e-05 
4.8125 0.0919435 -0.0156807 8.52926e-05 9.85606e-05 
4.825 0.0917475 -0.0156842 8.53073e-05 9.84458e-05 
4.8375 0.0915514 -0.0156875 8.53194e-05 9.83289e-05 
4.85 0.0913553 -0.0156905 8.53288e-05 9.82099e-05 
4.8625 0.0911592 -0.0156933 8.53357e-05 9.80888e-05 
4.875 0.090963 -0.0156959 8.53399e-05 9.79656e-05 
4.8875 0.0907668 -0.0156982 8.53415e-05 9.78404e-05 
4.9 0.0905705 -0.0157002 8.53405e-05 9.77131e-05 
4.9125 0.0903743 -0.015702 8.53369e-05 9.75836e-05 
4.925 0.090178 -0.0157036 8.53307e-05 9.74521e-05 
4.9375 0.0899817 -0.0157049 8.53219e-05 9.73186e-05 
4.95 0.0897854 -0.015706 8.53105e-05 9.71829e-05 
4.9625 0.089589 -0.0157069 8.52966e-05 9.70452e-05 
4.975 0.0893927 -0.0157075 8.528e-05 9.69053e-05 
4.9875 0.0891963 -0.0157078 8.52608e-05 9.67634e-05 
5 0.089 -0.015708 8.5239e-05 9.66194e-05 
5.0125 0.0888037 -0.0157078 8.52147e-05 9.64734e-05 
5.025 0.0886073 -0.0157075 8.51877e-05 9.63252e-05 
5.0375 0.088411 -0.0157069 8.51582e-05 9.6175e-05 
5.05 0.0882146 -0.015706 8.51262e-05 9.60227e-05 
5.0625 0.0880183 -0.0157049 8.50915e-05 9.58683e-05 
5.075 0.087822 -0.0157036 8.50544e-05 9.57119e-05 
5.0875 0.0876257 -0.015702 8.50145e-05 9.55534e-05 
5.1 0.0874295 -0.0157002 8.49722e-05 9.53928e-05 
5.1125 0.0872332 -0.0156982 8.49273e-05 9.52301e-05 
5.125 0.087037 -0.0156959 8.48799e-05 9.50654e-05 
5.1375 0.0868408 -0.0156933 8.48299e-05 9.48986e-05 
5.15 0.0866447 -0.0156905 8.47774e-05 9.47297e-05 
5.1625 0.0864486 -0.0156875 8.47224e-05 9.45588e-05 
5.175 0.0862525 -0.0156842 8.46648e-05 9.43858e-05 
5.1875 0.0860565 -0.0156807 8.46047e-05 9.42107e-05 
5.2 0.0858605 -0.015677 8.45421e-05 9.40336e-05 
5.2125 0.0856645 -0.015673 8.44769e-05 9.38545e-05 
5.225 0.0854687 -0.0156687 8.44093e-05 9.36733e-05 
5.2375 0.0852728 -0.0156643 8.43392e-05 9.349e-05 
5.25 0.085077 -0.0156595 8.42665e-05 9.33047e-05 
5.2625 0.0848813 -0.0156546 8.41914e-05 9.31173e-05 
5.275 0.0846857 -0.0156494 8.41138e-05 9.29279e-05 
5.2875 0.0844901 -0.0156439 8.40337e-05 9.27365e-05 
5.3 0.0842946 -0.0156383 8.39511e-05 9.2543e-05 
5.3125 0.0840991 -0.0156323 8.38662e-05 9.23474e-05 
5.325 0.0839038 -0.0156262 8.37787e-05 9.21499e-05 
5.3375 0.0837085 -0.0156198 8.36888e-05 9.19503e-05 
5.35 0.0835133 -0.0156131 8.35964e-05 9.17487e-05 
5.3625 0.0833182 -0.0156062 8.35016e-05 9.15451e-05 
5.375 0.0831231 -0.0155991 8.34044e-05 9.13394e-05 
5.3875 0.0829282 -0.0155917 8.33048e-05 9.11317e-05 
5.4 0.0827333 -0.0155841 8.32027e-05 9.0922e-05 
5.4125 0.0825386 -0.0155762 8.30983e-05 9.07103e-05 
5.425 0.0823439 -0.0155682 8.29914e-05 9.04966e-05 
5.4375 0.0821494 -0.0155598 8.28822e-05 9.02809e-05 
5.45 0.0819549 -0.0155513 8.27706e-05 9.00632e-05 
5.4625 0.0817606 -0.0155424 8.26566e-05 8.98435e-05 
5.475 0.0815664 -0.0155334 8.25402e-05 8.96218e-05 
5.4875 0.0813723 -0.0155241 8.24215e-05 8.93981e-05 
5.5 0.0811783 -0.0155146 8.23005e-05 8.91724e-05 
5.5125 0.0809844 -0.0155048 8.21771e-05 8.89448e-05 
5.525 0.0807907 -0.0154948 8.20514e-05 8.87152e-05 
5.5375 0.080597 -0.0154845 8.19233e-05 8.84836e-05 
5.55 0.0804035 -0.0154741 8.1793e-05 8.825e-05 
5.5625 0.0802102 -0.0154633 8.16603e-05 8.80145e-05 
5.575 0.080017 -0.0154524 8.15254e-05 8.7777e-05 
5.5875 0.0798239 -0.0154412 8.13882e-05 8.75375e-05 
5.6 0.0796309 -0.0154297 8.12487e-05 8.72961e-05 
5.6125 0.0794381 -0.0154181 8.11069e-05 8.70528e-05 
5.625 0.0792455 -0.0154061 8.09629e-05 8.68075e-05 
5.6375 0.079053 -0.015394 8.08167e-05 8.65603e-05 
5.65 0.0788606 -0.0153816 8.06682e-05 8.63111e-05 
5.6625 0.0786684 -0.015369 8.05175e-05 8.606e-05 
5.675 0.0784764 -0.0153561 8.03646e-05 8.5807e-05 
5.6875 0.0782845 -0.015343 8.02096e-05 8.55521e-05 
5.7 0.0780928 -0.0153297 8.00523e-05 8.52953e-05 
5.7125 0.0779013 -0.0153161 7.98928e-05 8.50366e-05 
5.725 0.0777099 -0.0153023 7.97312e-05 8.47759e-05 
5.7375 0.0775187 -0.0152882 7.95674e-05 8.45134e-05 
5.75 0.0773277 -0.015274 7.94015e-05 8.4249e-05 
5.7625 0.0771369 -0.0152594 7.92334e-05 8.39827e-05 
5.775 0.0769462 -0.0152447 7.90632e-05 8.37145e-05 
5.7875 0.0767558 -0.0152297 7.8891e-05 8.34445e-05 
5.8 0.0765655 -0.0152145 7.87166e-05 8.31726e-05 
5.8125 0.0763754 -0.015199 7.85401e-05 8.28988e-05 
5.825 0.0761855 -0.0151833 7.83616e-05 8.26231e-05 
5.8375 0.0759958 -0.0151674 7.8181e-05 8.23457e-05 
5.85 0.0758063 -0.0151512 7.79984e-05 8.20663e-05 
5.8625 0.0756171 -0.0151348 7.78137e-05 8.17852e-05 
5.875 0.075428 -0.0151182 7.7627e-05 8.15022e-05 
5.8875 0.0752391 -0.0151014 7.74383e-05 8.12174e-05 
5.9 0.0750504 -0.0150843 7.72476e-05 8.09307e-05 
5.9125 0.074862 -0.0150669 7.70549e-05 8.06423e-05 
5.925 0.0746738 -0.0150494 7.68602e-05 8.0352e-05 
5.9375 0.0744858 -0.0150316 7.66636e-05 8.00599e-05 
5.95 0.074298 -0.0150136 7.6465e-05 7.97661e-05 
5.9625 0.0741104 -0.0149953 7.62646e-05 7.94705e-05 
5.975 0.0739231 -0.0149768 7.60621e-05 7.91731e-05 
5.9875 0.073736 -0.0149581 7.58578e-05 7.88739e-05 
6 0.0735492 -0.0149392 7.56516e-05 7.85729e-05 
6.0125 0.0733625 -0.01492 7.54435e-05 7.82702e-05 
6.025 0.0731762 -0.0149006 7.52336e-05 7.79657e-05 
6.0375 0.07299 -0.0148809 7.50218e-05 7.76595e-05 
6.05 0.0728041 -0.0148611 7.48082e-05 7.73516e-05 
6.0625 0.0726185 -0.014841 7.45927e-05 7.70419e-05 
6.075 0.0724331 -0.0148207 7.43755e-05 7.67305e-05 
6.0875 0.072248 -0.0148001 7.41564e-05 7.64174e-05 
6.1 0.0720631 -0.0147793 7.39356e-05 7.61026e-05 
6.1125 0.0718785 -0.0147583 7.3713e-05 7.5786e-05 
6.125 0.0716941 -0.0147371 7.34887e-05 7.54678e-05 
6.1375 0.0715101 -0.0147156 7.32627e-05 7.51479e-05 
6.15 0.0713263 -0.0146939 7.30349e-05 7.48263e-05 
6.1625 0.0711427 -0.014672 7.28054e-05 7.45031e-05 
6.175 0.0709595 -0.0146499 7.25743e-05 7.41781e-05 
6.1875 0.0707765 -0.0146275 7.23414e-05 7.38515e-05 
6.2 0.0705938 -0.0146049 7.21069e-05 7.35233e-05 
6.2125 0.0704114 -0.0145821 7.18708e-05 7.31935e-05 
6.225 0.0702292 -0.014559 7.1633e-05 7.2862e-05 
6.2375 0.0700474 -0.0145358 7.13937e-05 7.25288e-05 
6.25 0.0698658 -0.0145123 7.11527e-05 7.21941e-05 
6.2625 0.0696846 -0.0144885 7.09102e-05 7.18577e-05 
6.275 0.0695036 -0.0144646 7.06661e-05 7.15198e-05 
6.2875 0.069323 -0.0144404 7.04205e-05 7.11803e-05 
6.3 0.0691426 -0.0144161 7.01733e-05 7.08391e-05 
6.3125 0.0689626 -0.0143914 6.99246e-05 7.04964e-05 
6.325 0.0687828 -0.0143666 6.96745e-05 7.01522e-05 
6.3375 0.0686034 -0.0143416 6.94228e-05 6.98063e-05 
6.35 0.0684243 -0.0143163 6.91697e-05 6.9459e-05 
6.3625 0.0682455 -0.0142908 6.89151e-05 6.91101e-05 
6.375 0.068067 -0.0142651 6.86592e-05 6.87596e-05 
6.3875 0.0678889 -0.0142391 6.84017e-05 6.84076e-05 
6.4 0.067711 -0.014213 6.8143e-05 6.80542e-05 
6.4125 0.0675335 -0.0141866 6.78828e-05 6.76992e-05 
6.425 0.0673564 -0.01416 6.76212e-05 6.73427e-05 
6.4375 0.0671795 -0.0141332 6.73584e-05 6.69847e-05 
6.45 0.067003 -0.0141062 6.70942e-05 6.66253e-05 
6.4625 0.0668269 -0.0140789 6.68286e-05 6.62643e-05 
6.475 0.0666511 -0.0140515 6.65618e-05 6.59019e-05 
6.4875 0.0664756 -0.0140238 6.62938e-05 6.55381e-05 
6.5 0.0663005 -0.0139959 6.60244e-05 6.51728e-05 
6.5125 0.0661257 -0.0139678 6.57538e-05 6.48061e-05 
6.525 0.0659513 -0.0139395 6.54821e-05 6.4438e-05 
6.5375 0.0657772 -0.0139109 6.52091e-05 6.40684e-05 
6.55 0.0656035 -0.0138822 6.49349e-05 6.36974e-05 
6.5625 0.0654302 -0.0138532 6.46595e-05 6.33251e-05 
6.575 0.0652572 -0.013824 6.4383e-05 6.29513e-05 
6.5875 0.0650846 -0.0137946 6.41054e-05 6.25762e-05 
6.6 0.0649123 -0.013765 6.38267e-05 6.21997e-05 
6.6125 0.0647404 -0.0137352 6.35468e-05 6.18218e-05 
6.625 0.0645689 -0.0137051 6.32659e-05 6.14426e-05 
6.6375 0.0643978 -0.0136749 6.29839e-05 6.10621e-05 
6.65 0.0642271 -0.0136444 6.27009e-05 6.06802e-05 
6.6625 0.0640567 -0.0136138 6.24169e-05 6.0297e-05 
6.675 0.0638867 -0.0135829 6.21319e-05 5.99125e-05 
6.6875 0.0637171 -0.0135518 6.18459e-05 5.95267e-05 
6.7 0.0635479 -0.0135205 6.15589e-05 5.91397e-05 
6.7125 0.0633791 -0.013489 6.1271e-05 5.87513e-05 
6.725 0.0632107 -0.0134573 6.09821e-05 5.83616e-05 
6.7375 0.0630427 -0.0134254 6.06924e-05 5.79707e-05 
6.75 0.0628751 -0.0133932 6.04017e-05 5.75786e-05 
6.7625 0.0627079 -0.0133609 6.01102e-05 5.71852e-05 
6.775 0.062541 -0.0133284 5.98179e-05 5.67906e-05 
6.7875 0.0623746 -0.0132956 5.95247e-05 5.63947e-05 
6.8 0.0622087 -0.0132627 5.92307e-05 5.59977e-05 
6.8125 0.0620431 -0.0132295 5.89359e-05 5.55994e-05 
6.825 0.0618779 -0.0131962 5.86403e-05 5.52e-05 
6.8375 0.0617132 -0.0131626 5.8344e-05 5.47994e-05 
6.85 0.0615489 -0.0131288 5.8047e-05 5.43976e-05 
6.8625 0.061385 -0.0130949 5.77492e-05 5.39946e-05 
6.875 0.0612215 -0.0130607 5.74508e-05 5.35906e-05 
6.8875 0.0610584 -0.0130263 5.71516e-05 5.31853e-05 
6.9 0.0608958 -0.0129918 5.68519e-05 5.2779e-05 
6.9125 0.0607337 -0.012957 5.65514e-05 5.23715e-05 
6.925 0.0605719 -0.012922 5.62504e-05 5.19629e-05 
6.9375 0.0604106 -0.0128868 5.59488e-05 5.15533e-05 
6.95 0.0602497 -0.0128515 5.56466e-05 5.11425e-05 
6.9625 0.0600893 -0.0128159 5.53438e-05 5.07307e-05 
6.975 0.0599293 -0.0127801 5.50405e-05 5.03178e-05 
6.9875 0.0597698 -0.0127442 5.47367e-05 4.99039e-05 
7 0.0596107 -0.012708 5.44324e-05 4.94889e-05 
7.0125 0.0594521 -0.0126717 5.41277e-05 4.90729e-05 
7.025 0.0592939 -0.0126351 5.38224e-05 4.86558e-05 
7.0375 0.0591362 -0.0125984 5.35168e-05 4.82378e-05 
7.05 0.058979 -0.0125614 5.32107e-05 4.78188e-05 
7.0625 0.0588222 -0.0125243 5.29042e-05 4.73987e-05 
7.075 0.0586659 -0.012487 5.25974e-05 4.69778e-05 
7.0875 0.05851 -0.0124494 5.22902e-05 4.65558e-05 
7.1 0.0583546 -0.0124117 5.19827e-05 4.61329e-05 
7.1125 0.0581997 -0.0123738 5.16748e-05 4.5709e-05 
7.125 0.0580453 -0.0123357 5.13667e-05 4.52842e-05 
7.1375 0.0578913 -0.0122974 5.10583e-05 4.48585e-05 
7.15 0.0577379 -0.012259 5.07497e-05 4.44319e-05 
7.1625 0.0575849 -0.0122203 5.04408e-05 4.40044e-05 
7.175 0.0574324 -0.0121815 5.01317e-05 4.3576e-05 
7.1875 0.0572803 -0.0121424 4.98224e-05 4.31467e-05 
7.2 0.0571288 -0.0121032 4.9513e-05 4.27166e-05 
7.2125 0.0569778 -0.0120638 4.92034e-05 4.22856e-05 
7.225 0.0568272 -0.0120242 4.88937e-05 4.18537e-05 
7.2375 0.0566772 -0.0119844 4.85839e-05 4.14211e-05 
7.25 0.0565276 -0.0119444 4.82739e-05 4.09876e-05 
7.2625 0.0563785 -0.0119043 4.7964e-05 4.05533e-05 
7.275 0.05623 -0.0118639 4.7654e-05 4.01182e-05 
7.2875 0.0560819 -0.0118234 4.73439e-05 3.96823e-05 
7.3 0.0559344 -0.0117827 4.70339e-05 3.92457e-05 
7.3125 0.0557874 -0.0117418 4.67239e-05 3.88083e-05 
7.325 0.0556409 -0.0117008 4.64139e-05 3.83701e-05 
7.3375 0.0554949 -0.0116595 4.6104e-05 3.79312e-05 
7.35 0.0553494 -0.0116181 4.57942e-05 3.74916e-05 
7.3625 0.0552044 -0.0115765 4.54844e-05 3.70513e-05 
7.375 0.05506 -0.0115347 4.51748e-05 3.66102e-05 
7.3875 0.054916 -0.0114928 4.48654e-05 3.61685e-05 
7.4 0.0547726 -0.0114506 4.45561e-05 3.5726e-05 
7.4125 0.0546298 -0.0114083 4.4247e-05 3.52829e-05 
7.425 0.0544874 -0.0113658 4.39381e-05 3.48392e-05 
7.4375 0.0543456 -0.0113231 4.36294e-05 3.43948e-05 
7.45 0.0542044 -0.0112803 4.3321e-05 3.39497e-05 
7.4625 0.0540636 -0.0112373 4.30129e-05 3.35041e-05 
7.475 0.0539234 -0.0111941 4.2705e-05 3.30578e-05 
7.4875 0.0537838 -0.0111507 4.23975e-05 3.26109e-05 
7.5 0.0536447 -0.0111072 4.20903e-05 3.21635e-05 
7.5125 0.0535061 -0.0110635 4.17834e-05 3.17154e-05 
7.525 0.0533681 -0.0110196 4.14769e-05 3.12668e-05 
7.5375 0.0532306 -0.0109756 4.11709e-05 3.08176e-05 
7.55 0.0530937 -0.0109314 4.08652e-05 3.03679e-05 
7.5625 0.0529573 -0.010887 4.056e-05 2.99177e-05 
7.575 0.0528215 -0.0108424 4.02552e-05 2.94669e-05 
7.5875 0.0526863 -0.0107977 3.99509e-05 2.90156e-05 
7.6 0.0525516 -0.0107528 3.96472e-05 2.85639e-05 
7.6125 0.0524174 -0.0107078 3.93439e-05 2.81116e-05 
7.625 0.0522839 -0.0106626 3.90412e-05 2.76589e-05 
7.6375 0.0521509 -0.0106172 3.87391e-05 2.72057e-05 
7.65 0.0520184 -0.0105717 3.84375e-05 2.6752e-05 
7.6625 0.0518866 -0.010526 3.81365e-05 2.6298e-05 
7.675 0.0517553 -0.0104801 3.78362e-05 2.58435e-05 
7.6875 0.0516246 -0.0104341 3.75365e-05 2.53885e-05 
7.7 0.0514944 -0.0103879 3.72375e-05 2.49332e-05 
7.7125 0.0513649 -0.0103415 3.69392e-05 2.44775e-05 
7.725 0.0512359 -0.010295 3.66416e-05 2.40214e-05 
7.7375 0.0511075 -0.0102483 3.63448e-05 2.35649e-05 
7.75 0.0509797 -0.0102015 3.60486e-05 2.31081e-05 
7.7625 0.0508525 -0.0101545 3.57533e-05 2.26509e-05 
7.775 0.0507258 -0.0101074 3.54587e-05 2.21934e-05 
7.7875 0.0505998 -0.0100601 3.5165e-05 2.17356e-05 
7.8 0.0504743 -0.0100126 3.48721e-05 2.12775e-05 
7.8125 0.0503495 -0.00996503 3.45801e-05 2.0819e-05 
7.825 0.0502252 -0.00991727 3.42889e-05 2.03603e-05 
7.8375 0.0501015 -0.00986935 3.39986e-05 1.99013e-05 
7.85 0.0499785 -0.00982129 3.37093e-05 1.9442e-05 
7.8625 0.049856 -0.00977307 3.34209e-05 1.89825e-05 
7.875 0.0497342 -0.00972471 3.31334e-05 1.85227e-05 
7.8875 0.0496129 -0.00967619 3.2847e-05 1.80627e-05 
7.9 0.0494922 -0.00962752 3.25615e-05 1.76025e-05 
7.9125 0.0493722 -0.00957871 3.22771e-05 1.71421e-05 
7.925 0.0492528 -0.00952974 3.19937e-05 1.66815e-05 
7.9375 0.049134 -0.00948063 3.17113e-05 1.62207e-05 
7.95 0.0490158 -0.00943138 3.14301e-05 1.57597e-05 
7.9625 0.0488982 -0.00938198 3.11499e-05 1.52985e-05 
7.975 0.0487812 -0.00933243 3.08709e-05 1.48373e-05 
7.9875 0.0486649 -0.00928274 3.0593e-05 1.43758e-05 
8 0.0485492 -0.00923291 3.03163e-05 1.39143e-05 
8.0125 0.0484341 -0.00918293 3.00408e-05 1.34526e-05 
8.025 0.0483196 -0.00913282 2.97664e-05 1.29908e-05 
8.0375 0.0482057 -0.00908256 2.94933e-05 1.25289e-05 
8.05 0.0480925 -0.00903216 2.92215e-05 1.2067e-05 
8.0625 0.0479799 -0.00898162 2.89509e-05 1.16049e-05 
8.075 0.047868 -0.00893095 2.86816e-05 1.11429e-05 
8.0875 0.0477567 -0.00888014 2.84136e-05 1.06807e-05 
8.1 0.047646 -0.00882919 2.81469e-05 1.02185e-05 
8.1125 0.0475359 -0.0087781 2.78816e-05 9.75634e-06 
8.125 0.0474265 -0.00872688 2.76176e-05 9.29412e-06 
8.1375 0.0473178 -0.00867552 2.7355e-05 8.8319e-06 
8.15 0.0472096 -0.00862403 2.70938e-05 8.36968e-06 
8.1625 0.0471022 -0.00857241 2.68341e-05 7.90748e-06 
8.175 0.0469953 -0.00852065 2.65757e-05 7.44531e-06 
8.1875 0.0468891 -0.00846876 2.63189e-05 6.98318e-06 
8.2 0.0467836 -0.00841675 2.60635e-05 6.5211e-06 
8.2125 0.0466787 -0.0083646 2.58096e-05 6.05908e-06 
8.225 0.0465745 -0.00831232 2.55573e-05 5.59714e-06 
8.2375 0.0464709 -0.00825992 2.53065e-05 5.13528e-06 
8.25 0.046368 -0.00820739 2.50572e-05 4.67351e-06 
8.2625 0.0462657 -0.00815473 2.48096e-05 4.21184e-06 
8.275 0.0461641 -0.00810195 2.45635e-05 3.75029e-06 
8.2875 0.0460632 -0.00804904 2.4319e-05 3.28887e-06 
8.3 0.0459629 -0.007996 2.40762e-05 2.82758e-06 
8.3125 0.0458633 -0.00794285 2.3835e-05 2.36645e-06 
8.325 0.0457643 -0.00788957 2.35955e-05 1.90547e-06 
8.3375 0.045666 -0.00783617 2.33577e-05 1.44465e-06 
8.35 0.0455684 -0.00778265 2.31217e-05 9.84021e-07 
8.3625 0.0454715 -0.00772901 2.28873e-05 5.23578e-07 
8.375 0.0453752 -0.00767524 2.26547e-05 6.33355e-08 
8.3875 0.0452796 -0.00762137 2.24238e-05 -3.96697e-07 
8.4 0.0451847 -0.00756737 2.21948e-05 -8.56508e-07 
8.4125 0.0450904 -0.00751326 2.19675e-05 -1.31609e-06 
8.425 0.0449968 -0.00745903 2.17421e-05 -1.77543e-06 
8.4375 0.0449039 -0.00740468 2.15185e-05 -2.23451e-06 
8.45 0.0448117 -0.00735022 2.12968e-05 -2.69333e-06 
8.4625 0.0447202 -0.00729565 2.10769e-05 -3.15188e-06 
8.475 0.0446293 -0.00724097 2.0859e-05 -3.61015e-06 
8.4875 0.0445392 -0.00718617 2.06429e-05 -4.06813e-06 
8.5 0.0444497 -0.00713127 2.04288e-05 -4.52581e-06 
8.5125 0.0443609 -0.00707625 2.02166e-05 -4.98317e-06 
8.525 0.0442728 -0.00702112 2.00064e-05 -5.44021e-06 
8.5375 0.0441853 -0.00696589 1.97982e-05 -5.89692e-06 
8.55 0.0440986 -0.00691055 1.9592e-05 -6.35329e-06 
8.5625 0.0440126 -0.0068551 1.93878e-05 -6.80931e-06 
8.575 0.0439272 -0.00679955 1.91856e-05 -7.26495e-06 
8.5875 0.0438426 -0.00674389 1.89855e-05 -7.72024e-06 
8.6 0.0437586 -0.00668813 1.87875e-05 -8.17514e-06 
8.6125 0.0436754 -0.00663226 1.85915e-05 -8.62965e-06 
8.625 0.0435928 -0.00657629 1.83977e-05 -9.08377e-06 
8.6375 0.043511 -0.00652022 1.82059e-05 -9.53747e-06 
8.65 0.0434298 -0.00646405 1.80164e-05 -9.99076e-06 
8.6625 0.0433494 -0.00640778 1.78289e-05 -1.04436e-05 
8.675 0.0432696 -0.00635141 1.76437e-05 -1.0896e-05 
8.6875 0.0431906 -0.00629495 1.74606e-05 -1.1348e-05 
8.7 0.0431123 -0.00623838 1.72797e-05 -1.17995e-05 
8.7125 0.0430346 -0.00618172 1.71011e-05 -1.22506e-05 
8.725 0.0429577 -0.00612497 1.69247e-05 -1.27012e-05 
8.7375 0.0428815 -0.00606812 1.67505e-05 -1.31513e-05 
8.75 0.042806 -0.00601118 1.65787e-05 -1.36009e-05 
8.7625 0.0427312 -0.00595414 1.64091e-05 -1.405e-05 
8.775 0.0426572 -0.00589701 1.62418e-05 -1.44986e-05 
8.7875 0.0425838 -0.0058398 1.60768e-05 -1.49467e-05 
8.8 0.0425112 -0.00578249 1.59141e-05 -1.53942e-05 
8.8125 0.0424393 -0.00572509 1.57539e-05 -1.58412e-05 
8.825 0.042368 -0.0056676 1.55959e-05 -1.62877e-05 
8.8375 0.0422976 -0.00561003 1.54404e-05 -1.67337e-05 
8.85 0.0422278 -0.00555237 1.52872e-05 -1.7179e-05 
8.8625 0.0421588 -0.00549462 1.51365e-05 -1.76238e-05 
8.875 0.0420904 -0.00543679 1.49882e-05 -1.8068e-05 
8.8875 0.0420228 -0.00537888 1.48423e-05 -1.85117e-05 
8.9 0.041956 -0.00532088 1.46988e-05 -1.89547e-05 
8.9125 0.0418898 -0.0052628 1.45579e-05 -1.93972e-05 
8.925 0.0418244 -0.00520464 1.44194e-05 -1.9839e-05 
8.9375 0.0417597 -0.0051464 1.42834e-05 -2.02802e-05 
8.95 0.0416957 -0.00508808 1.415e-05 -2.07208e-05 
8.9625 0.0416325 -0.00502968 1.40191e-05 -2.11608e-05 
8.975 0.04157 -0.00497121 1.38907e-05 -2.16001e-05 
8.9875 0.0415082 -0.00491266 1.37648e-05 -2.20388e-05 
9 0.0414472 -0.00485403 1.36416e-05 -2.24768e-05 
9.0125 0.0413869 -0.00479532 1.35209e-05 -2.29142e-05 
9.025 0.0413273 -0.00473655 1.34028e-05 -2.33509e-05 
9.0375 0.0412685 -0.0046777 1.32873e-05 -2.37869e-05 
9.05 0.0412103 -0.00461877 1.31744e-05 -2.42222e-05 
9.0625 0.041153 -0.00455978 1.30642e-05 -2.46568e-05 
9.075 0.0410964 -0.00450072 1.29567e-05 -2.50908e-05 
9.0875 0.0410405 -0.00444158 1.28518e-05 -2.5524e-05 
9.1 0.0409853 -0.00438238 1.27495e-05 -2.59565e-05 
9.1125 0.0409309 -0.00432311 1.265e-05 -2.63884e-05 
9.125 0.0408772 -0.00426378 1.25531e-05 -2.68194e-05 
9.1375 0.0408243 -0.00420437 1.2459e-05 -2.72498e-05 
9.15 0.0407721 -0.00414491 1.23676e-05 -2.76794e-05 
9.1625 0.0407207 -0.00408538 1.2279e-05 -2.81083e-05 
9.175 0.04067 -0.00402578 1.2193e-05 -2.85364e-05 
9.1875 0.04062 -0.00396613 1.21099e-05 -2.89638e-05 
9.2 0.0405708 -0.00390641 1.20295e-05 -2.93904e-05 
9.2125 0.0405224 -0.00384663 1.19519e-05 -2.98162e-05 
9.225 0.0404747 -0.0037868 1.18771e-05 -3.02413e-05 
9.2375 0.0404277 -0.0037269 1.18051e-05 -3.06655e-05 
9.25 0.0403815 -0.00366695 1.1736e-05 -3.1089e-05 
9.2625 0.040336 -0.00360694 1.16696e-05 -3.15117e-05 
9.275 0.0402913 -0.00354688 1.16061e-05 -3.19336e-05 
9.2875 0.0402474 -0.00348676 1.15455e-05 -3.23547e-05 
9.3 0.0402042 -0.00342659 1.14877e-05 -3.2775e-05 
9.3125 0.0401617 -0.00336636 1.14328e-05 -3.31945e-05 
9.325 0.04012 -0.00330608 1.13808e-05 -3.36132e-05 
9.3375 0.0400791 -0.00324575 1.13316e-05 -3.4031e-05 
9.35 0.0400389 -0.00318538 1.12854e-05 -3.4448e-05 
9.3625 0.0399994 -0.00312495 1.12421e-05 -3.48642e-05 
9.375 0.0399607 -0.00306447 1.12017e-05 -3.52795e-05 
9.3875 0.0399228 -0.00300395 1.11642e-05 -3.5694e-05 
9.4 0.0398856 -0.00294338 1.11297e-05 -3.61076e-05 
9.4125 0.0398492 -0.00288276 1.10982e-05 -3.65204e-05 
9.425 0.0398136 -0.0028221 1.10696e-05 -3.69324e-05 
9.4375 0.0397787 -0.0027614 1.10439e-05 -3.73435e-05 
9.45 0.0397445 -0.00270066 1.10212e-05 -3.77537e-05 
9.4625 0.0397112 -0.00263987 1.10016e-05 -3.8163e-05 
9.475 0.0396785 -0.00257904 1.09849e-05 -3.85715e-05 
9.4875 0.0396467 -0.00251817 1.09712e-05 -3.89791e-05 
9.5 0.0396156 -0.00245727 1.09605e-05 -3.93858e-05 
9.5125 0.0395852 -0.00239632 1.09529e-05 -3.97916e-05 
9.525 0.0395557 -0.00233534 1.09483e-05 -4.01966e-05 
9.5375 0.0395269 -0.00227432 1.09467e-05 -4.06006e-05 
9.55 0.0394988 -0.00221327 1.09481e-05 -4.10038e-05 
9.5625 0.0394715 -0.00215218 1.09526e-05 -4.1406e-05 
9.575 0.039445 -0.00209107 1.09602e-05 -4.18074e-05 
9.5875 0.0394193 -0.00202991 1.09708e-05 -4.22079e-05 
9.6 0.0393943 -0.00196873 1.09845e-05 -4.26074e-05 
9.6125 0.03937 -0.00190752 1.10012e-05 -4.3006e-05 
9.625 0.0393466 -0.00184627 1.10211e-05 -4.34038e-05 
9.6375 0.0393239 -0.001785 1.1044e-05 -4.38006e-05 
9.65 0.039302 -0.0017237 1.107e-05 -4.41965e-05 
9.6625 0.0392808 -0.00166238 1.10991e-05 -4.45915e-05 
9.675 0.0392604 -0.00160103 1.11313e-05 -4.49855e-05 
9.6875 0.0392408 -0.00153965 1.11666e-05 -4.53787e-05 
9.7 0.0392219 -0.00147825 1.1205e-05 -4.57709e-05 
9.7125 0.0392038 -0.00141683 1.12466e-05 -4.61622e-05 
9.725 0.0391865 -0.00135538 1.12913e-05 -4.65525e-05 
9.7375 0.0391699 -0.00129392 1.13391e-05 -4.6942e-05 
9.75 0.0391541 -0.00123243 1.139e-05 -4.73305e-05 
9.7625 0.0391391 -0.00117093 1.1444e-05 -4.7718e-05 
9.775 0.0391249 -0.00110941 1.15012e-05 -4.81047e-05 
9.7875 0.0391114 -0.00104787 1.15616e-05 -4.84904e-05 
9.8 0.0390987 -0.000986311 1.1625e-05 -4.88751e-05 
9.8125 0.0390867 -0.00092474 1.16917e-05 -4.92589e-05 
9.825 0.0390755 -0.000863155 1.17614e-05 -4.96418e-05 
9.8375 0.0390651 -0.000801557 1.18344e-05 -5.00238e-05 
9.85 0.0390555 -0.000739946 1.19104e-05 -5.04048e-05 
9.8625 0.0390466 -0.000678324 1.19897e-05 -5.07848e-05 
9.875 0.0390385 -0.000616692 1.20721e-05 -5.11639e-05 
9.8875 0.0390312 -0.00055505 1.21576e-05 -5.15421e-05 
9.9 0.0390247 -0.000493399 1.22463e-05 -5.19193e-05 
9.9125 0.0390189 -0.000431741 1.23382e-05 -5.22956e-05 
9.925 0.0390139 -0.000370076 1.24332e-05 -5.2671e-05 
9.9375 0.0390096 -0.000308405 1.25314e-05 -5.30454e-05 
9.95 0.0390062 -0.00024673 1.26328e-05 -5.34189e-05 
9.9625 0.0390035 -0.000185051 1.27373e-05 -5.37914e-05 
9.975 0.0390015 -0.000123369 1.2845e-05 -5.4163e-05 
9.9875 0.0390004 -6.16849e-05 1.29558e-05 -5.45336e-05 
10 0.039 -1.69341e-16 1.30699e-05 -5.49034e-05 
10.0125 0.0390004 6.16849e-05 1.3187e-05 -5.52721e-05 
10.025 0.0390015 0.000123369 1.33074e-05 -5.564e-05 
10.0375 0.0390035 0.000185051 1.34309e-05 -5.60069e-05 
10.05 0.0390062 0.00024673 1.35575e-05 -5.63728e-05 
10.0625 0.0390096 0.000308405 1.36873e-05 -5.67378e-05 
10.075 0.0390139 0.000370076 1.38203e-05 -5.71019e-05 
10.0875 0.0390189 0.000431741 1.39564e-05 -5.74651e-05 
10.1 0.0390247 0.000493399 1.40956e-05 -5.78273e-05 
10.1125 0.0390312 0.00055505 1.4238e-05 -5.81886e-05 
10.125 0.0390385 0.000616692 1.43835e-05 -5.8549e-05 
10.1375 0.0390466 0.000678324 1.45322e-05 -5.89085e-05 
10.15 0.0390555 0.000739946 1.4684e-05 -5.9267e-05 
10.1625 0.0390651 0.000801557 1.48389e-05 -5.96246e-05 
10.175 0.0390755 0.000863155 1.4997e-05 -5.99813e-05 
10.1875 0.0390867 0.00092474 1.51581e-05 -6.0337e-05 
10.2 0.0390987 0.000986311 1.53224e-05 -6.06919e-05 
10.2125 0.0391114 0.00104787 1.54898e-05 -6.10458e-05 
10.225 0.0391249 0.00110941 1.56603e-05 -6.13989e-05 
10.2375 0.0391391 0.00117093 1.58339e-05 -6.1751e-05 
10.25 0.0391541 0.00123243 1.60106e-05 -6.21022e-05 
10.2625 0.0391699 0.00129392 1.61903e-05 -6.24525e-05 
10.275 0.0391865 0.00135538 1.63731e-05 -6.28019e-05 
10.2875 0.0392038 0.00141683 1.6559e-05 -6.31504e-05 
10.3 0.0392219 0.00147825 1.6748e-05 -6.3498e-05 
10.3125 0.0392408 0.00153965 1.694e-05 -6.38448e-05 
10.325 0.0392604 0.00160103 1.71351e-05 -6.41906e-05 
10.3375 0.0392808 0.00166238 1.73331e-05 -6.45355e-05 
10.35 0.039302 0.0017237 1.75343e-05 -6.48796e-05 
10.3625 0.0393239 0.001785 1.77384e-05 -6.52228e-05 
10.375 0.0393466 0.00184627 1.79455e-05 -6.55651e-05 
10.3875 0.03937 0.00190752 1.81557e-05 -6.59065e-05 
10.4 0.0393943 0.00196873 1.83688e-05 -6.62471e-05 
10.4125 0.0394193 0.00202991 1.85849e-05 -6.65868e-05 
10.425 0.039445 0.00209107 1.88039e-05 -6.69256e-05 
10.4375 0.0394715 0.00215218 1.90259e-05 -6.72636e-05 
10.45 0.0394988 0.00221327 1.92509e-05 -6.76007e-05 
10.4625 0.0395269 0.00227432 1.94788e-05 -6.7937e-05 
10.475 0.0395557 0.00233534 1.97096e-05 -6.82724e-05 
10.4875 0.0395852 0.00239632 1.99433e-05 -6.8607e-05 
10.5 0.0396156 0.00245727 2.01799e-05 -6.89407e-05 
10.5125 0.0396467 0.00251817 2.04193e-05 -6.92736e-05 
10.525 0.0396785 0.00257904 2.06617e-05 -6.96056e-05 
10.5375 0.0397112 0.00263987 2.09068e-05 -6.99368e-05 
10.55 0.0397445 0.00270066 2.11549e-05 -7.02672e-05 
10.5625 0.0397787 0.0027614 2.14057e-05 -7.05968e-05 
10.575 0.0398136 0.0028221 2.16593e-05 -7.09255e-05 
10.5875 0.0398492 0.00288276 2.19158e-05 -7.12535e-05 
10.6 0.0398856 0.00294338 2.2175e-05 -7.15806e-05 
10.6125 0.0399228 0.00300395 2.24369e-05 -7.19069e-05 
10.625 0.0399607 0.00306447 2.27016e-05 -7.22324e-05 
10.6375 0.0399994 0.00312495 2.29691e-05 -7.25571e-05 
10.65 0.0400389 0.00318538 2.32392e-05 -7.2881e-05 
10.6625 0.0400791 0.00324575 2.3512e-05 -7.32041e-05 
10.675 0.04012 0.00330608 2.37875e-05 -7.35264e-05 
10.6875 0.0401617 0.00336636 2.40656e-05 -7.38479e-05 
10.7 0.0402042 0.00342659 2.43464e-05 -7.41687e-05 
10.7125 0.0402474 0.00348676 2.46298e-05 -7.44886e-05 
10.725 0.0402913 0.00354688 2.49157e-05 -7.48078e-05 
10.7375 0.040336 0.00360694 2.52043e-05 -7.51262e-05 
10.75 0.0403815 0.00366695 2.54954e-05 -7.54439e-05 
10.7625 0.0404277 0.0037269 2.5789e-05 -7.57607e-05 
10.775 0.0404747 0.0037868 2.60851e-05 -7.60769e-05 
10.7875 0.0405224 0.00384663 2.63838e-05 -7.63922e-05 
10.8 0.0405708 0.00390641 2.66849e-05 -7.67068e-05 
10.8125 0.04062 0.00396613 2.69884e-05 -7.70206e-05 
10.825 0.04067 0.00402578 2.72944e-05 -7.73337e-05 
10.8375 0.0407207 0.00408538 2.76027e-05 -7.76461e-05 
10.85 0.0407721 0.00414491 2.79135e-05 -7.79577e-05 
10.8625 0.0408243 0.00420437 2.82265e-05 -7.82685e-05 
10.875 0.0408772 0.00426378 2.8542e-05 -7.85786e-05 
10.8875 0.0409309 0.00432311 2.88597e-05 -7.8888e-05 
10.9 0.0409853 0.00438238 2.91797e-05 -7.91966e-05 
10.9125 0.0410405 0.00444158 2.95019e-05 -7.95045e-05 
10.925 0.0410964 0.00450072 2.98264e-05 -7.98117e-05 
10.9375 0.041153 0.00455978 3.01531e-05 -8.01182e-05 
10.95 0.0412103 0.00461877 3.0482e-05 -8.04239e-05 
10.9625 0.0412685 0.0046777 3.0813e-05 -8.07289e-05 
10.975 0.0413273 0.00473655 3.11461e-05 -8.10332e-05 
10.9875 0.0413869 0.00479532 3.14813e-05 -8.13367e-05 
11 0.0414472 0.00485403 3.18186e-05 -8.16396e-05 
11.0125 0.0415082 0.00491266 3.2158e-05 -8.19417e-05 
11.025 0.04157 0.00497121 3.24993e-05 -8.22431e-05 
11.0375 0.0416325 0.00502968 3.28427e-05 -8.25438e-05 
11.05 0.0416957 0.00508808 3.3188e-05 -8.28438e-05 
11.0625 0.0417597 0.0051464 3.35352e-05 -8.3143e-05 
11.075 0.0418244 0.00520464 3.38843e-05 -8.34416e-05 
11.0875 0.0418898 0.0052628 3.42353e-05 -8.37394e-05 
11.1 0.041956 0.00532088 3.45881e-05 -8.40366e-05 
11.1125 0.0420228 0.00537888 3.49427e-05 -8.4333e-05 
11.125 0.0420904 0.00543679 3.52991e-05 -8.46287e-05 
11.1375 0.0421588 0.00549462 3.56573e-05 -8.49237e-05 
11.15 0.0422278 0.00555237 3.60171e-05 -8.52179e-05 
11.1625 0.0422976 0.00561003 3.63787e-05 -8.55115e-05 
11.175 0.042368 0.0056676 3.67419e-05 -8.58044e-05 
11.1875 0.0424393 0.00572509 3.71067e-05 -8.60965e-05 
11.2 0.0425112 0.00578249 3.74731e-05 -8.63879e-05 
11.2125 0.0425838 0.0058398 3.7841e-05 -8.66786e-05 
11.225 0.0426572 0.00589701 3.82105e-05 -8.69686e-05 
11.2375 0.0427312 0.00595414 3.85815e-05 -8.72578e-05 
11.25 0.042806 0.00601118 3.89539e-05 -8.75464e-05 
11.2625 0.0428815 0.00606812 3.93277e-05 -8.78342e-05 
11.275 0.0429577 0.00612497 3.9703e-05 -8.81213e-05 
11.2875 0.0430346 0.00618172 4.00796e-05 -8.84076e-05 
11.3 0.0431123 0.00623838 4.04575e-05 -8.86932e-05 
11.3125 0.0431906 0.00629495 4.08367e-05 -8.89781e-05 
11.325 0.0432696 0.00635141 4.12171e-05 -8.92622e-05 
11.3375 0.0433494 0.00640778 4.15988e-05 -8.95456e-05 
11.35 0.0434298 0.00646405 4.19817e-05 -8.98283e-05 
11.3625 0.043511 0.00652022 4.23657e-05 -9.01102e-05 
11.375 0.0435928 0.00657629 4.27508e-05 -9.03913e-05 
11.3875 0.0436754 0.00663226 4.3137e-05 -9.06717e-05 
11.4 0.0437586 0.00668813 4.35242e-05 -9.09513e-05 
11.4125 0.0438426 0.00674389 4.39125e-05 -9.12301e-05 
11.425 0.0439272 0.00679955 4.43017e-05 -9.15081e-05 
11.4375 0.0440126 0.0068551 4.46919e-05 -9.17854e-05 
11.45 0.0440986 0.00691055 4.50829e-05 -9.20619e-05 
11.4625 0.0441853 0.00696589 4.54749e-05 -9.23376e-05 
11.475 0.0442728 0.00702112 4.58676e-05 -9.26125e-05 
11.4875 0.0443609 0.00707625 4.62612e-05 -9.28866e-05 
11.5 0.0444497 0.00713127 4.66555e-05 -9.31598e-05 
11.5125 0.0445392 0.00718617 4.70505e-05 -9.34323e-05 
11.525 0.0446293 0.00724097 4.74463e-05 -9.37039e-05 
11.5375 0.0447202 0.00729565 4.78427e-05 -9.39747e-05 
11.55 0.0448117 0.00735022 4.82396e-05 -9.42446e-05 
11.5625 0.0449039 0.00740468 4.86372e-05 -9.45137e-05 
11.575 0.0449968 0.00745903 4.90354e-05 -9.47819e-05 
11.5875 0.0450904 0.00751326 4.9434e-05 -9.50493e-05 
11.6 0.0451847 0.00756737 4.98331e-05 -9.53158e-05 
11.6125 0.0452796 0.00762137 5.02326e-05 -9.55814e-05 
11.625 0.0453752 0.00767524 5.06326e-05 -9.58461e-05 
11.6375 0.0454715 0.00772901 5.10329e-05 -9.61099e-05 
11.65 0.0455684 0.00778265 5.14335e-05 -9.63728e-05 
11.6625 0.045666 0.00783617 5.18345e-05 -9.66347e-05 
11.675 0.0457643 0.00788957 5.22357e-05 -9.68958e-05 
11.6875 0.0458633 0.00794285 5.26371e-05 -9.71558e-05 
11.7 0.0459629 0.007996 5.30387e-05 -9.7415e-05 
11.7125 0.0460632 0.00804904 5.34405e-05 -9.76731e-05 
11.725 0.0461641 0.00810195 5.38423e-05 -9.79303e-05 
11.7375 0.0462657 0.00815473 5.42443e-05 -9.81865e-05 
11.75 0.046368 0.00820739 5.46463e-05 -9.84417e-05 
11.7625 0.0464709 0.00825992 5.50484e-05 -9.86959e-05 
11.775 0.0465745 0.00831232 5.54504e-05 -9.89491e-05 
11.7875 0.0466787 0.0083646 5.58524e-05 -9.92012e-05 
11.8 0.0467836 0.00841675 5.62542e-05 -9.94523e-05 
11.8125 0.0468891 0.00846876 5.6656e-05 -9.97023e-05 
11.825 0.0469953 0.00852065 5.70576e-05 -9.99513e-05 
11.8375 0.0471022 0.00857241 5.7459e-05 -0.000100199 
11.85 0.0472096 0.00862403 5.78602e-05 -0.000100446 
11.8625 0.0473178 0.00867552 5.82612e-05 -0.000100692 
11.875 0.0474265 0.00872688 5.86618e-05 -0.000100936 
11.8875 0.0475359 0.0087781 5.90622e-05 -0.00010118 
11.9 0.047646 0.00882919 5.94622e-05 -0.000101422 
11.9125 0.0477567 0.00888014 5.98618e-05 -0.000101663 
11.925 0.047868 0.00893095 6.0261e-05 -0.000101903 
11.9375 0.0479799 0.00898162 6.06598e-05 -0.000102142 
11.95 0.0480925 0.00903216 6.10581e-05 -0.000102379 
11.9625 0.0482057 0.00908256 6.14559e-05 -0.000102616 
11.975 0.0483196 0.00913282 6.18532e-05 -0.000102851 
11.9875 0.0484341 0.00918293 6.22499e-05 -0.000103085 
12 0.0485492 0.00923291 6.2646e-05 -0.000103317 
12.0125 0.0486649 0.00928274 6.30415e-05 -0.000103549 
12.025 0.0487812 0.00933243 6.34363e-05 -0.000103779 
12.0375 0.0488982 0.00938198 6.38305e-05 -0.000104008 
12.05 0.0490158 0.00943138 6.4224e-05 -0.000104235 
12.0625 0.049134 0.00948063 6.46167e-05 -0.000104461 
12.075 0.0492528 0.00952974 6.50087e-05 -0.000104686 
12.0875 0.0493722 0.00957871 6.53999e-05 -0.00010491 
12.1 0.0494922 0.00962752 6.57902e-05 -0.000105132 
12.1125 0.0496129 0.00967619 6.61797e-05 -0.000105353 
12.125 0.0497342 0.00972471 6.65684e-05 -0.000105572 
12.1375 0.049856 0.00977307 6.69562e-05 -0.00010579 
12.15 0.0499785 0.00982129 6.7343e-05 -0.000106007 
12.1625 0.0501015 0.00986935 6.77289e-05 -0.000106222 
12.175 0.0502252 0.00991727 6.81139e-05 -0.000106435 
12.1875 0.0503495 0.00996503 6.84978e-05 -0.000106648 
12.2 0.0504743 0.0100126 6.88808e-05 -0.000106858 
12.2125 0.0505998 0.0100601 6.92627e-05 -0.000107068 
12.225 0.0507258 0.0101074 6.96435e-05 -0.000107276 
12.2375 0.0508525 0.0101545 7.00233e-05 -0.000107482 
12.25 0.0509797 0.0102015 7.0402e-05 -0.000107687 
12.2625 0.0511075 0.0102483 7.07795e-05 -0.00010789 
12.275 0.0512359 0.010295 7.11559e-05 -0.000108091 
12.2875 0.0513649 0.0103415 7.15311e-05 -0.000108292 
12.3 0.0514944 0.0103879 7.19052e-05 -0.00010849 
12.3125 0.0516246 0.0104341 7.2278e-05 -0.000108687 
12.325 0.0517553 0.0104801 7.26496e-05 -0.000108882 
12.3375 0.0518866 0.010526 7.30199e-05 -0.000109076 
12.35 0.0520184 0.0105717 7.3389e-05 -0.000109268 
12.3625 0.0521509 0.0106172 7.37568e-05 -0.000109459 
12.375 0.0522839 0.0106626 7.41233e-05 -0.000109648 
12.3875 0.0524174 0.0107078 7.44885e-05 -0.000109835 
12.4 0.0525516 0.0107528 7.48524e-05 -0.000110021 
12.4125 0.0526863 0.0107977 7.52149e-05 -0.000110205 
12.425 0.0528215 0.0108424 7.5576e-05 -0.000110387 
12.4375 0.0529573 0.010887 7.59357e-05 -0.000110567 
12.45 0.0530937 0.0109314 7.6294e-05 -0.000110746 
12.4625 0.0532306 0.0109756 7.66509e-05 -0.000110923 
12.475 0.0533681 0.0110196 7.70064e-05 -0.000111099 
12.4875 0.0535061 0.0110635 7.73604e-05 -0.000111272 
12.5 0.0536447 0.0111072 7.77129e-05 -0.000111444 
12.5125 0.0537838 0.0111507 7.8064e-05 -0.000111614 
12.525 0.0539234 0.0111941 7.84136e-05 -0.000111783 
12.5375 0.0540636 0.0112373 7.87616e-05 -0.000111949 
12.55 0.0542044 0.0112803 7.91082e-05 -0.000112114 
12.5625 0.0543456 0.0113231 7.94532e-05 -0.000112277 
12.575 0.0544874 0.0113658 7.97966e-05 -0.000112439 
12.5875 0.0546298 0.0114083 8.01385e-05 -0.000112598 
12.6 0.0547726 0.0114506 8.04788e-05 -0.000112756 
12.6125 0.054916 0.0114928 8.08176e-05 -0.000112912 
12.625 0.05506 0.0115347 8.11547e-05 -0.000113066 
12.6375 0.0552044 0.0115765 8.14902e-05 -0.000113218 
12.65 0.0553494 0.0116181 8.18241e-05 -0.000113368 
12.6625 0.0554949 0.0116595 8.21564e-05 -0.000113517 
12.675 0.0556409 0.0117008 8.2487e-05 -0.000113664 
12.6875 0.0557874 0.0117418 8.28159e-05 -0.000113809 
12.7 0.0559344 0.0117827 8.31432e-05 -0.000113952 
12.7125 0.0560819 0.0118234 8.34688e-05 -0.000114093 
12.725 0.05623 0.0118639 8.37928e-05 -0.000114232 
12.7375 0.0563785 0.0119043 8.4115e-05 -0.00011437 
12.75 0.0565276 0.0119444 8.44355e-05 -0.000114505 
12.7625 0.0566772 0.0119844 8.47543e-05 -0.000114639 
12.775 0.0568272 0.0120242 8.50714e-05 -0.000114771 
12.7875 0.0569778 0.0120638 8.53868e-05 -0.000114901 
12.8 0.0571288 0.0121032 8.57004e-05 -0.000115029 
12.8125 0.0572803 0.0121424 8.60122e-05 -0.000115155 
12.825 0.0574324 0.0121815 8.63223e-05 -0.000115279 
12.8375 0.0575849 0.0122203 8.66306e-05 -0.000115402 
12.85 0.0577379 0.012259 8.69371e-05 -0.000115522 
12.8625 0.0578913 0.0122974 8.72418e-05 -0.000115641 
12.875 0.0580453 0.0123357 8.75448e-05 -0.000115757 
12.8875 0.0581997 0.0123738 8.78459e-05 -0.000115872 
12.9 0.0583546 0.0124117 8.81452e-05 -0.000115985 
12.9125 0.05851 0.0124494 8.84427e-05 -0.000116096 
12.925 0.0586659 0.012487 8.87383e-05 -0.000116205 
12.9375 0.0588222 0.0125243 8.90322e-05 -0.000116312 
12.95 0.058979 0.0125614 8.93241e-05 -0.000116418 
12.9625 0.0591362 0.0125984 8.96142e-05 -0.000116521 
12.975 0.0592939 0.0126351 8.99025e-05 -0.000116622 
12.9875 0.0594521 0.0126717 9.01888e-05 -0.000116722 
13 0.0596107 0.012708 9.04733e-05 -0.00011682 
13.0125 0.0597698 0.0127442 9.07559e-05 -0.000116915 
13.025 0.0599293 0.0127801 9.10366e-05 -0.000117009 
13.0375 0.0600893 0.0128159 9.13154e-05 -0.000117101 
13.05 0.0602497 0.0128515 9.15923e-05 -0.000117191 
13.0625 0.0604106 0.0128868 9.18673e-05 -0.000117279 
13.075 0.0605719 0.012922 9.21403e-05 -0.000117365 
13.0875 0.0607337 0.012957 9.24114e-05 -0.000117449 
13.1 0.0608958 0.0129918 9.26806e-05 -0.000117532 
13.1125 0.0610584 0.0130263 9.29478e-05 -0.000117612 
13.125 0.0612215 0.0130607 9.32131e-05 -0.000117691 
13.1375 0.061385 0.0130949 9.34763e-05 -0.000117767 
13.15 0.0615489 0.0131288 9.37377e-05 -0.000117842 
13.1625 0.0617132 0.0131626 9.3997e-05 -0.000117915 
13.175 0.0618779 0.0131962 9.42543e-05 -0.000117986 
13.1875 0.0620431 0.0132295 9.45097e-05 -0.000118055 
13.2 0.0622087 0.0132627 9.47631e-05 -0.000118122 
13.2125 0.0623746 0.0132956 9.50144e-05 -0.000118187 
13.225 0.062541 0.0133284 9.52637e-05 -0.00011825 
13.2375 0.0627079 0.0133609 9.5511e-05 -0.000118312 
13.25 0.0628751 0.0133932 9.57563e-05 -0.000118371 
13.2625 0.0630427 0.0134254 9.59995e-05 -0.000118429 
13.275 0.0632107 0.0134573 9.62407e-05 -0.000118485 
13.2875 0.0633791 0.013489 9.64798e-05 -0.000118539 
13.3 0.0635479 0.0135205 9.67168e-05 -0.000118591 
13.3125 0.0637171 0.0135518 9.69518e-05 -0.000118641 
13.325 0.0638867 0.0135829 9.71847e-05 -0.000118689 
13.3375 0.0640567 0.0136138 9.74155e-05 -0.000118735 
13.35 0.0642271 0.0136444 9.76442e-05 -0.00011878 
13.3625 0.0643978 0.0136749 9.78708e-05 -0.000118822 
13.375 0.0645689 0.0137051 9.80953e-05 -0.000118863 
13.3875 0.0647404 0.0137352 9.83177e-05 -0.000118902 
13.4 0.0649123 0.013765 9.85379e-05 -0.000118939 
13.4125 0.0650846 0.0137946 9.8756e-05 -0.000118974 
13.425 0.0652572 0.013824 9.8972e-05 -0.000119007 
13.4375 0.0654302 0.0138532 9.91858e-05 -0.000119039 
13.45 0.0656035 0.0138822 9.93975e-05 -0.000119068 
13.4625 0.0657772 0.0139109 9.9607e-05 -0.000119096 
13.475 0.0659513 0.0139395 9.98143e-05 -0.000119121 
13.4875 0.0661257 0.0139678 0.000100019 -0.000119145 
13.5 0.0663005 0.0139959 0.000100222 -0.000119167 
13.5125 0.0664756 0.0140238 0.000100423 -0.000119188 
13.525 0.0666511 0.0140515 0.000100622 -0.000119206 
13.5375 0.0668269 0.0140789 0.000100818 -0.000119222 
13.55 0.067003 0.0141062 0.000101012 -0.000119237 
13.5625 0.0671795 0.0141332 0.000101204 -0.00011925 
13.575 0.0673564 0.01416 0.000101394 -0.00011926 
13.5875 0.0675335 0.0141866 0.000101581 -0.00011927 
13.6 0.067711 0.014213 0.000101766 -0.000119277 
13.6125 0.0678889 0.0142391 0.000101949 -0.000119282 
13.625 0.068067 0.0142651 0.000102129 -0.000119285 
13.6375 0.0682455 0.0142908 0.000102308 -0.000119287 
13.65 0.0684243 0.0143163 0.000102484 -0.000119287 
13.6625 0.0686034 0.0143416 0.000102657 -0.000119285 
13.675 0.0687828 0.0143666 0.000102829 -0.000119281 
13.6875 0.0689626 0.0143914 0.000102998 -0.000119275 
13.7 0.0691426 0.0144161 0.000103165 -0.000119268 
13.7125 0.069323 0.0144404 0.000103329 -0.000119258 
13.725 0.0695036 0.0144646 0.000103491 -0.000119247 
13.7375 0.0696846 0.0144885 0.000103651 -0.000119234 
13.75 0.0698658 0.0145123 0.000103809 -0.000119219 
13.7625 0.0700474 0.0145358 0.000103964 -0.000119202 
13.775 0.0702292 0.014559 0.000104116 -0.000119183 
13.7875 0.0704114 0.0145821 0.000104267 -0.000119163 
13.8 0.0705938 0.0146049 0.000104415 -0.00011914 
13.8125 0.0707765 0.0146275 0.00010456 -0.000119116 
13.825 0.0709595 0.0146499 0.000104703 -0.00011909 
13.8375 0.0711427 0.014672 0.000104844 -0.000119062 
13.85 0.0713263 0.0146939 0.000104983 -0.000119032 
13.8625 0.0715101 0.0147156 0.000105118 -0.000119001 
13.875 0.0716941 0.0147371 0.000105252 -0.000118967 
13.8875 0.0718785 0.0147583 0.000105383 -0.000118932 
13.9 0.0720631 0.0147793 0.000105512 -0.000118895 
13.9125 0.072248 0.0148001 0.000105638 -0.000118856 
13.925 0.0724331 0.0148207 0.000105762 -0.000118815 
13.9375 0.0726185 0.014841 0.000105883 -0.000118772 
13.95 0.0728041 0.0148611 0.000106002 -0.000118728 
13.9625 0.07299 0.0148809 0.000106118 -0.000118681 
13.975 0.0731762 0.0149006 0.000106232 -0.000118633 
13.9875 0.0733625 0.01492 0.000106343 -0.000118583 
14 0.0735492 0.0149392 0.000106452 -0.000118531 
14.0125 0.073736 0.0149581 0.000106558 -0.000118477 
14.025 0.0739231 0.0149768 0.000106662 -0.000118422 
14.0375 0.0741104 0.0149953 0.000106764 -0.000118364 
14.05 0.074298 0.0150136 0.000106862 -0.000118305 
14.0625 0.0744858 0.0150316 0.000106959 -0.000118243 
14.075 0.0746738 0.0150494 0.000107052 -0.00011818 
14.0875 0.074862 0.0150669 0.000107144 -0.000118115 
14.1 0.0750504 0.0150843 0.000107232 -0.000118049 
14.1125 0.0752391 0.0151014 0.000107319 -0.00011798 
14.125 0.075428 0.0151182 0.000107402 -0.000117909 
14.1375 0.0756171 0.0151348 0.000107483 -0.000117837 
14.15 0.0758063 0.0151512 0.000107562 -0.000117763 
14.1625 0.0759958 0.0151674 0.000107637 -0.000117687 
14.175 0.0761855 0.0151833 0.000107711 -0.000117609 
14.1875 0.0763754 0.015199 0.000107781 -0.000117529 
14.2 0.0765655 0.0152145 0.00010785 -0.000117447 
14.2125 0.0767558 0.0152297 0.000107915 -0.000117363 
14.225 0.0769462 0.0152447 0.000107978 -0.000117278 
14.2375 0.0771369 0.0152594 0.000108038 -0.00011719 
14.25 0.0773277 0.015274 0.000108096 -0.000117101 
14.2625 0.0775187 0.0152882 0.000108151 -0.00011701 
14.275 0.0777099 0.0153023 0.000108204 -0.000116917 
14.2875 0.0779013 0.0153161 0.000108254 -0.000116822 
14.3 0.0780928 0.0153297 0.000108301 -0.000116725 
14.3125 0.0782845 0.015343 0.000108345 -0.000116627 
14.325 0.0784764 0.0153561 0.000108387 -0.000116526 
14.3375 0.0786684 0.015369 0.000108427 -0.000116424 
14.35 0.0788606 0.0153816 0.000108463 -0.000116319 
14.3625 0.079053 0.015394 0.000108498 -0.000116213 
14.375 0.0792455 0.0154061 0.000108529 -0.000116105 
14.3875 0.0794381 0.0154181 0.000108558 -0.000115995 
14.4 0.0796309 0.0154297 0.000108584 -0.000115883 
14.4125 0.0798239 0.0154412 0.000108607 -0.000115769 
14.425 0.080017 0.0154524 0.000108628 -0.000115653 
14.4375 0.0802102 0.0154633 0.000108646 -0.000115536 
14.45 0.0804035 0.0154741 0.000108662 -0.000115416 
14.4625 0.080597 0.0154845 0.000108675 -0.000115295 
14.475 0.0807907 0.0154948 0.000108685 -0.000115172 
14.4875 0.0809844 0.0155048 0.000108692 -0.000115046 
14.5 0.0811783 0.0155146 0.000108697 -0.000114919 
14.5125 0.0813723 0.0155241 0.000108699 -0.00011479 
14.525 0.0815664 0.0155334 0.000108699 -0.000114659 
14.5375 0.0817606 0.0155424 0.000108696 -0.000114527 
14.55 0.0819549 0.0155513 0.00010869 -0.000114392 
14.5625 0.0821494 0.0155598 0.000108681 -0.000114255 
14.575 0.0823439 0.0155682 0.00010867 -0.000114117 
14.5875 0.0825386 0.0155762 0.000108656 -0.000113976 
14.6 0.0827333 0.0155841 0.00010864 -0.000113834 
14.6125 0.0829282 0.0155917 0.00010862 -0.000113689 
14.625 0.0831231 0.0155991 0.000108598 -0.000113543 
14.6375 0.0833182 0.0156062 0.000108574 -0.000113395 
14.65 0.0835133 0.0156131 0.000108547 -0.000113245 
14.6625 0.0837085 0.0156198 0.000108517 -0.000113093 
14.675 0.0839038 0.0156262 0.000108484 -0.000112939 
14.6875 0.0840991 0.0156323 0.000108449 -0.000112783 
14.7 0.0842946 0.0156383 0.00010841 -0.000112626 
14.7125 0.0844901 0.0156439 0.00010837 -0.000112466 
14.725 0.0846857 0.0156494 0.000108326 -0.000112304 
14.7375 0.0848813 0.0156546 0.00010828 -0.000112141 
14.75 0.085077 0.0156595 0.000108232 -0.000111975 
14.7625 0.0852728 0.0156643 0.00010818 -0.000111808 
14.775 0.0854687 0.0156687 0.000108126 -0.000111639 
14.7875 0.0856645 0.015673 0.000108069 -0.000111468 
14.8 0.0858605 0.015677 0.00010801 -0.000111295 
14.8125 0.0860565 0.0156807 0.000107948 -0.00011112 
14.825 0.0862525 0.0156842 0.000107883 -0.000110943 
14.8375 0.0864486 0.0156875 0.000107815 -0.000110764 
14.85 0.0866447 0.0156905 0.000107745 -0.000110583 
14.8625 0.0868408 0.0156933 0.000107672 -0.0001104 
14.875 0.087037 0.0156959 0.000107597 -0.000110216 
14.8875 0.0872332 0.0156982 0.000107519 -0.000110029 
14.9 0.0874295 0.0157002 0.000107438 -0.000109841 
14.9125 0.0876257 0.015702 0.000107355 -0.00010965 
14.925 0.087822 0.0157036 0.000107269 -0.000109458 
14.9375 0.0880183 0.0157049 0.00010718 -0.000109264 
14.95 0.0882146 0.015706 0.000107089 -0.000109068 
14.9625 0.088411 0.0157069 0.000106995 -0.00010887 
14.975 0.0886073 0.0157075 0.000106898 -0.00010867 
14.9875 0.0888037 0.0157078 0.000106799 -0.000108468 
15 0.089 0.015708 0.000106697 -0.000108264 
15.0125 0.0891963 0.0157078 0.000106592 -0.000108059 
15.025 0.0893927 0.0157075 0.000106485 -0.000107851 
15.0375 0.089589 0.0157069 0.000106376 -0.000107642 
15.05 0.0897854 0.015706 0.000106263 -0.00010743 
15.0625 0.0899817 0.0157049 0.000106148 -0.000107217 
15.075 0.090178 0.0157036 0.000106031 -0.000107002 
15.0875 0.0903743 0.015702 0.000105911 -0.000106785 
15.1 0.0905705 0.0157002 0.000105788 -0.000106566 
15.1125 0.0907668 0.0156982 0.000105662 -0.000106345 
15.125 0.090963 0.0156959 0.000105535 -0.000106122 
15.1375 0.0911592 0.0156933 0.000105404 -0.000105897 
15.15 0.0913553 0.0156905 0.000105271 -0.00010567 
15.1625 0.0915514 0.0156875 0.000105136 -0.000105442 
15.175 0.0917475 0.0156842 0.000104997 -0.000105212 
15.1875 0.0919435 0.0156807 0.000104857 -0.000104979 
15.2 0.0921395 0.015677 0.000104713 -0.000104745 
15.2125 0.0923355 0.015673 0.000104568 -0.000104509 
15.225 0.0925313 0.0156687 0.000104419 -0.000104271 
15.2375 0.0927272 0.0156643 0.000104269 -0.000104031 
15.25 0.092923 0.0156595 0.000104115 -0.00010379 
15.2625 0.0931187 0.0156546 0.000103959 -0.000103546 
15.275 0.0933143 0.0156494 0.000103801 -0.000103301 
15.2875 0.0935099 0.0156439 0.00010364 -0.000103054 
15.3 0.0937054 0.0156383 0.000103477 -0.000102804 
15.3125 0.0939009 0.0156323 0.000103311 -0.000102553 
15.325 0.0940962 0.0156262 0.000103143 -0.000102301 
15.3375 0.0942915 0.0156198 0.000102972 -0.000102046 
15.35 0.0944867 0.0156131 0.000102799 -0.000101789 
15.3625 0.0946818 0.0156062 0.000102623 -0.000101531 
15.375 0.0948769 0.0155991 0.000102445 -0.000101271 
15.3875 0.0950718 0.0155917 0.000102265 -0.000101008 
15.4 0.0952667 0.0155841 0.000102082 -0.000100745 
15.4125 0.0954614 0.0155762 0.000101896 -0.000100479 
15.425 0.0956561 0.0155682 0.000101709 -0.000100211 
15.4375 0.0958506 0.0155598 0.000101519 -9.99417e-05 
15.45 0.0960451 0.0155513 0.000101326 -9.96704e-05 
15.4625 0.0962394 0.0155424 0.000101131 -9.93974e-05 
15.475 0.0964336 0.0155334 0.000100934 -9.91225e-05 
15.4875 0.0966277 0.0155241 0.000100734 -9.88457e-05 
15.5 0.0968217 0.0155146 0.000100532 -9.85672e-05 
15.5125 0.0970156 0.0155048 0.000100328 -9.82869e-05 
15.525 0.0972093 0.0154948 0.000100122 -9.80048e-05 
15.5375 0.097403 0.0154845 9.99126e-05 -9.77209e-05 
15.55 0.0975965 0.0154741 9.97014e-05 -9.74352e-05 
15.5625 0.0977898 0.0154633 9.94879e-05 -9.71477e-05 
15.575 0.097983 0.0154524 9.92721e-05 -9.68584e-05 
15.5875 0.0981761 0.0154412 9.9054e-05 -9.65673e-05 
15.6 0.0983691 0.0154297 9.88337e-05 -9.62745e-05 
15.6125 0.0985619 0.0154181 9.86111e-05 -9.59799e-05 
15.625 0.0987545 0.0154061 9.83863e-05 -9.56836e-05 
15.6375 0.098947 0.015394 9.81593e-05 -9.53855e-05 
15.65 0.0991394 0.0153816 9.793e-05 -9.50856e-05 
15.6625 0.0993316 0.015369 9.76985e-05 -9.4784e-05 
15.675 0.0995236 0.0153561 9.74649e-05 -9.44806e-05 
15.6875 0.0997155 0.015343 9.72291e-05 -9.41755e-05 
15.7 0.0999072 0.0153297 9.69911e-05 -9.38687e-05 
15.7125 0.100099 0.0153161 9.67509e-05 -9.35602e-05 
15.725 0.10029 0.0153023 9.65086e-05 -9.32499e-05 
15.7375 0.100481 0.0152882 9.62642e-05 -9.29379e-05 
15.75 0.100672 0.015274 9.60176e-05 -9.26242e-05 
15.7625 0.100863 0.0152594 9.5769e-05 -9.23088e-05 
15.775 0.101054 0.0152447 9.55182e-05 -9.19918e-05 
15.7875 0.101244 0.0152297 9.52654e-05 -9.1673e-05 
15.8 0.101434 0.0152145 9.50105e-05 -9.13525e-05 
15.8125 0.101625 0.015199 9.47535e-05 -9.10304e-05 
15.825 0.101814 0.0151833 9.44945e-05 -9.07065e-05 
15.8375 0.102004 0.0151674 9.42335e-05 -9.0381e-05 
15.85 0.102194 0.0151512 9.39705e-05 -9.00539e-05 
15.8625 0.102383 0.0151348 9.37054e-05 -8.97251e-05 
15.875 0.102572 0.0151182 9.34384e-05 -8.93946e-05 
15.8875 0.102761 0.0151014 9.31694e-05 -8.90625e-05 
15.9 0.10295 0.0150843 9.28984e-05 -8.87288e-05 
15.9125 0.103138 0.0150669 9.26255e-05 -8.83934e-05 
15.925 0.103326 0.0150494 9.23507e-05 -8.80565e-05 
15.9375 0.103514 0.0150316 9.20739e-05 -8.77179e-05 
15.95 0.103702 0.0150136 9.17953e-05 -8.73776e-05 
15.9625 0.10389 0.0149953 9.15147e-05 -8.70358e-05 
15.975 0.104077 0.0149768 9.12323e-05 -8.66924e-05 
15.9875 0.104264 0.0149581 9.0948e-05 -8.63474e-05 
16 0.104451 0.0149392 9.06619e-05 -8.60009e-05 
16.0125 0.104637 0.01492 9.03739e-05 -8.56527e-05 
16.025 0.104824 0.0149006 9.00841e-05 -8.5303e-05 
16.0375 0.10501 0.0148809 8.97926e-05 -8.49517e-05 
16.05 0.105196 0.0148611 8.94992e-05 -8.45989e-05 
16.0625 0.105382 0.014841 8.92041e-05 -8.42445e-05 
16.075 0.105567 0.0148207 8.89072e-05 -8.38886e-05 
16.0875 0.105752 0.0148001 8.86086e-05 -8.35311e-05 
16.1 0.105937 0.0147793 8.83082e-05 -8.31722e-05 
16.1125 0.106122 0.0147583 8.80062e-05 -8.28117e-05 
16.125 0.106306 0.0147371 8.77025e-05 -8.24497e-05 
16.1375 0.10649 0.0147156 8.7397e-05 -8.20862e-05 
16.15 0.106674 0.0146939 8.709e-05 -8.17212e-05 
16.1625 0.106857 0.014672 8.67813e-05 -8.13548e-05 
16.175 0.107041 0.0146499 8.64709e-05 -8.09868e-05 
16.1875 0.107224 0.0146275 8.6159e-05 -8.06174e-05 
16.2 0.107406 0.0146049 8.58454e-05 -8.02465e-05 
16.2125 0.107589 0.0145821 8.55303e-05 -7.98742e-05 
16.225 0.107771 0.014559 8.52136e-05 -7.95005e-05 
16.2375 0.107953 0.0145358 8.48954e-05 -7.91253e-05 
16.25 0.108134 0.0145123 8.45756e-05 -7.87486e-05 
16.2625 0.108315 0.0144885 8.42544e-05 -7.83706e-05 
16.275 0.108496 0.0144646 8.39316e-05 -7.79911e-05 
16.2875 0.108677 0.0144404 8.36074e-05 -7.76103e-05 
16.3 0.108857 0.0144161 8.32817e-05 -7.7228e-05 
16.3125 0.109037 0.0143914 8.29545e-05 -7.68444e-05 
16.325 0.109217 0.0143666 8.2626e-05 -7.64593e-05 
16.3375 0.109397 0.0143416 8.2296e-05 -7.6073e-05 
16.35 0.109576 0.0143163 8.19646e-05 -7.56852e-05 
16.3625 0.109755 0.0142908 8.16319e-05 -7.52961e-05 
16.375 0.109933 0.0142651 8.12978e-05 -7.49057e-05 
16.3875 0.110111 0.0142391 8.09624e-05 -7.45139e-05 
16.4 0.110289 0.014213 8.06257e-05 -7.41208e-05 
16.4125 0.110466 0.0141866 8.02876e-05 -7.37264e-05 
16.425 0.110644 0.01416 7.99483e-05 -7.33307e-05 
16.4375 0.11082 0.0141332 7.96077e-05 -7.29336e-05 
16.45 0.110997 0.0141062 7.92658e-05 -7.25353e-05 
16.4625 0.111173 0.0140789 7.89228e-05 -7.21357e-05 
16.475 0.111349 0.0140515 7.85785e-05 -7.17349e-05 
16.4875 0.111524 0.0140238 7.8233e-05 -7.13328e-05 
16.5 0.1117 0.0139959 7.78863e-05 -7.09294e-05 
16.5125 0.111874 0.0139678 7.75385e-05 -7.05248e-05 
16.525 0.112049 0.0139395 7.71896e-05 -7.01189e-05 
16.5375 0.112223 0.0139109 7.68395e-05 -6.97119e-05 
16.55 0.112396 0.0138822 7.64884e-05 -6.93036e-05 
16.5625 0.11257 0.0138532 7.61361e-05 -6.88941e-05 
16.575 0.112743 0.013824 7.57828e-05 -6.84834e-05 
16.5875 0.112915 0.0137946 7.54284e-05 -6.80715e-05 
16.6 0.113088 0.013765 7.50731e-05 -6.76585e-05 
16.6125 0.11326 0.0137352 7.47167e-05 -6.72443e-05 
16.625 0.113431 0.0137051 7.43593e-05 -6.68289e-05 
16.6375 0.113602 0.0136749 7.4001e-05 -6.64124e-05 
16.65 0.113773 0.0136444 7.36417e-05 -6.59947e-05 
16.6625 0.113943 0.0136138 7.32814e-05 -6.55759e-05 
16.675 0.114113 0.0135829 7.29203e-05 -6.5156e-05 
16.6875 0.114283 0.0135518 7.25583e-05 -6.4735e-05 
16.7 0.114452 0.0135205 7.21954e-05 -6.43129e-05 
16.7125 0.114621 0.013489 7.18316e-05 -6.38897e-05 
16.725 0.114789 0.0134573 7.1467e-05 -6.34654e-05 
16.7375 0.114957 0.0134254 7.11016e-05 -6.30401e-05 
16.75 0.115125 0.0133932 7.07354e-05 -6.26137e-05 
16.7625 0.115292 0.0133609 7.03685e-05 -6.21862e-05 
16.775 0.115459 0.0133284 7.00008e-05 -6.17578e-05 
16.7875 0.115625 0.0132956 6.96323e-05 -6.13282e-05 
16.8 0.115791 0.0132627 6.92631e-05 -6.08977e-05 
16.8125 0.115957 0.0132295 6.88932e-05 -6.04662e-05 
16.825 0.116122 0.0131962 6.85227e-05 -6.00336e-05 
16.8375 0.116287 0.0131626 6.81515e-05 -5.96001e-05 
16.85 0.116451 0.0131288 6.77796e-05 -5.91656e-05 
16.8625 0.116615 0.0130949 6.74072e-05 -5.87301e-05 
16.875 0.116779 0.0130607 6.70341e-05 -5.82937e-05 
16.8875 0.116942 0.0130263 6.66605e-05 -5.78563e-05 
16.9 0.117104 0.0129918 6.62863e-05 -5.7418e-05 
16.9125 0.117266 0.012957 6.59116e-05 -5.69787e-05 
16.925 0.117428 0.012922 6.55364e-05 -5.65386e-05 
16.9375 0.117589 0.0128868 6.51606e-05 -5.60975e-05 
16.95 0.11775 0.0128515 6.47844e-05 -5.56556e-05 
16.9625 0.117911 0.0128159 6.44077e-05 -5.52128e-05 
16.975 0.118071 0.0127801 6.40306e-05 -5.4769e-05 
16.9875 0.11823 0.0127442 6.36531e-05 -5.43245e-05 
17 0.118389 0.012708 6.32752e-05 -5.3879e-05 
17.0125 0.118548 0.0126717 6.28969e-05 -5.34328e-05 
17.025 0.118706 0.0126351 6.25183e-05 -5.29857e-05 
17.0375 0.118864 0.0125984 6.21393e-05 -5.25378e-05 
17.05 0.119021 0.0125614 6.176e-05 -5.2089e-05 
17.0625 0.119178 0.0125243 6.13804e-05 -5.16395e-05 
17.075 0.119334 0.012487 6.10006e-05 -5.11892e-05 
17.0875 0.11949 0.0124494 6.06205e-05 -5.07381e-05 
17.1 0.119645 0.0124117 6.02401e-05 -5.02862e-05 
17.1125 0.1198 0.0123738 5.98596e-05 -4.98336e-05 
17.125 0.119955 0.0123357 5.94788e-05 -4.93803e-05 
17.1375 0.120109 0.0122974 5.90979e-05 -4.89262e-05 
17.15 0.120262 0.012259 5.87169e-05 -4.84714e-05 
17.1625 0.120415 0.0122203 5.83357e-05 -4.80158e-05 
17.175 0.120568 0.0121815 5.79544e-05 -4.75596e-05 
17.1875 0.12072 0.0121424 5.75731e-05 -4.71027e-05 
17.2 0.120871 0.0121032 5.71916e-05 -4.66451e-05 
17.2125 0.121022 0.0120638 5.68101e-05 -4.61868e-05 
17.225 0.121173 0.0120242 5.64286e-05 -4.57279e-05 
17.2375 0.121323 0.0119844 5.60471e-05 -4.52683e-05 
17.25 0.121472 0.0119444 5.56656e-05 -4.48081e-05 
17.2625 0.121621 0.0119043 5.52842e-05 -4.43472e-05 
17.275 0.12177 0.0118639 5.49028e-05 -4.38858e-05 
17.2875 0.121918 0.0118234 5.45215e-05 -4.34237e-05 
17.3 0.122066 0.0117827 5.41403e-05 -4.29611e-05 
17.3125 0.122213 0.0117418 5.37592e-05 -4.24978e-05 
17.325 0.122359 0.0117008 5.33782e-05 -4.2034e-05 
17.3375 0.122505 0.0116595 5.29975e-05 -4.15696e-05 
17.35 0.122651 0.0116181 5.26169e-05 -4.11047e-05 
17.3625 0.122796 0.0115765 5.22365e-05 -4.06393e-05 
17.375 0.12294 0.0115347 5.18563e-05 -4.01733e-05 
17.3875 0.123084 0.0114928 5.14764e-05 -3.97068e-05 
17.4 0.123227 0.0114506 5.10967e-05 -3.92398e-05 
17.4125 0.12337 0.0114083 5.07174e-05 -3.87723e-05 
17.425 0.123513 0.0113658 5.03383e-05 -3.83043e-05 
17.4375 0.123654 0.0113231 4.99596e-05 -3.78358e-05 
17.45 0.123796 0.0112803 4.95813e-05 -3.73669e-05 
17.4625 0.123936 0.0112373 4.92033e-05 -3.68976e-05 
17.475 0.124077 0.0111941 4.88257e-05 -3.64277e-05 
17.4875 0.124216 0.0111507 4.84485e-05 -3.59575e-05 
17.5 0.124355 0.0111072 4.80718e-05 -3.54869e-05 
17.5125 0.124494 0.0110635 4.76955e-05 -3.50158e-05 
17.525 0.124632 0.0110196 4.73196e-05 -3.45443e-05 
17.5375 0.124769 0.0109756 4.69443e-05 -3.40725e-05 
17.55 0.124906 0.0109314 4.65695e-05 -3.36003e-05 
17.5625 0.125043 0.010887 4.61953e-05 -3.31277e-05 
17.575 0.125178 0.0108424 4.58216e-05 -3.26548e-05 
17.5875 0.125314 0.0107977 4.54485e-05 -3.21815e-05 
17.6 0.125448 0.0107528 4.5076e-05 -3.17079e-05 
17.6125 0.125583 0.0107078 4.47041e-05 -3.1234e-05 
17.625 0.125716 0.0106626 4.43328e-05 -3.07598e-05 
17.6375 0.125849 0.0106172 4.39623e-05 -3.02853e-05 
17.65 0.125982 0.0105717 4.35924e-05 -2.98105e-05 
17.6625 0.126113 0.010526 4.32232e-05 -2.93354e-05 
17.675 0.126245 0.0104801 4.28548e-05 -2.88601e-05 
17.6875 0.126375 0.0104341 4.24871e-05 -2.83845e-05 
17.7 0.126506 0.0103879 4.21201e-05 -2.79087e-05 
17.7125 0.126635 0.0103415 4.1754e-05 -2.74326e-05 
17.725 0.126764 0.010295 4.13887e-05 -2.69563e-05 
17.7375 0.126892 0.0102483 4.10242e-05 -2.64798e-05 
17.75 0.12702 0.0102015 4.06605e-05 -2.60031e-05 
17.7625 0.127148 0.0101545 4.02977e-05 -2.55263e-05 
17.775 0.127274 0.0101074 3.99359e-05 -2.50492e-05 
17.7875 0.1274 0.0100601 3.95749e-05 -2.4572e-05 
17.8 0.127526 0.0100126 3.92149e-05 -2.40946e-05 
17.8125 0.127651 0.00996503 3.88558e-05 -2.36171e-05 
17.825 0.127775 0.00991727 3.84977e-05 -2.31395e-05 
17.8375 0.127898 0.00986935 3.81406e-05 -2.26617e-05 
17.85 0.128022 0.00982129 3.77845e-05 -2.21838e-05 
17.8625 0.128144 0.00977307 3.74295e-05 -2.17059e-05 
17.875 0.128266 0.00972471 3.70755e-05 -2.12278e-05 
17.8875 0.128387 0.00967619 3.67226e-05 -2.07497e-05 
17.9 0.128508 0.00962752 3.63708e-05 -2.02715e-05 
17.9125 0.128628 0.00957871 3.60201e-05 -1.97932e-05 
17.925 0.128747 0.00952974 3.56706e-05 -1.93149e-05 
17.9375 0.128866 0.00948063 3.53222e-05 -1.88365e-05 
17.95 0.128984 0.00943138 3.4975e-05 -1.83582e-05 
17.9625 0.129102 0.00938198 3.4629e-05 -1.78798e-05 
17.975 0.129219 0.00933243 3.42842e-05 -1.74014e-05 
17.9875 0.129335 0.00928274 3.39407e-05 -1.6923e-05 
18 0.129451 0.00923291 3.35984e-05 -1.64447e-05 
18.0125 0.129566 0.00918293 3.32574e-05 -1.59663e-05 
18.025 0.12968 0.00913282 3.29178e-05 -1.5488e-05 
18.0375 0.129794 0.00908256 3.25794e-05 -1.50098e-05 
18.05 0.129907 0.00903216 3.22424e-05 -1.45316e-05 
18.0625 0.13002 0.00898162 3.19067e-05 -1.40535e-05 
18.075 0.130132 0.00893095 3.15725e-05 -1.35755e-05 
18.0875 0.130243 0.00888014 3.12395e-05 -1.30976e-05 
18.1 0.130354 0.00882919 3.09081e-05 -1.26197e-05 
18.1125 0.130464 0.0087781 3.05781e-05 -1.2142e-05 
18.125 0.130573 0.00872688 3.02496e-05 -1.16644e-05 
18.1375 0.130682 0.00867552 2.99225e-05 -1.1187e-05 
18.15 0.13079 0.00862403 2.95969e-05 -1.07097e-05 
18.1625 0.130898 0.00857241 2.92729e-05 -1.02325e-05 
18.175 0.131005 0.00852065 2.89504e-05 -9.75549e-06 
18.1875 0.131111 0.00846876 2.86294e-05 -9.27867e-06 
18.2 0.131216 0.00841675 2.83101e-05 -8.80204e-06 
18.2125 0.131321 0.0083646 2.79923e-05 -8.3256e-06 
18.225 0.131426 0.00831232 2.76762e-05 -7.84937e-06 
18.2375 0.131529 0.00825992 2.73617e-05 -7.37335e-06 
18.25 0.131632 0.00820739 2.70488e-05 -6.89756e-06 
18.2625 0.131734 0.00815473 2.67377e-05 -6.422e-06 
18.275 0.131836 0.00810195 2.64282e-05 -5.94669e-06 
18.2875 0.131937 0.00804904 2.61204e-05 -5.47164e-06 
18.3 0.132037 0.007996 2.58144e-05 -4.99685e-06 
18.3125 0.132137 0.00794285 2.55101e-05 -4.52234e-06 
18.325 0.132236 0.00788957 2.52076e-05 -4.04812e-06 
18.3375 0.132334 0.00783617 2.49069e-05 -3.57419e-06 
18.35 0.132432 0.00778265 2.4608e-05 -3.10057e-06 
18.3625 0.132529 0.00772901 2.43109e-05 -2.62726e-06 
18.375 0.132625 0.00767524 2.40157e-05 -2.15431e-06 
18.3875 0.13272 0.00762137 2.37224e-05 -1.68166e-06 
18.4 0.132815 0.00756737 2.34309e-05 -1.20936e-06 
18.4125 0.13291 0.00751326 2.31413e-05 -7.37418e-07 
18.425 0.133003 0.00745903 2.28537e-05 -2.65838e-07 
18.4375 0.133096 0.00740468 2.2568e-05 2.05368e-07 
18.45 0.133188 0.00735022 2.22842e-05 6.7619e-07 
18.4625 0.13328 0.00729565 2.20024e-05 1.14662e-06 
18.475 0.133371 0.00724097 2.17227e-05 1.61665e-06 
18.4875 0.133461 0.00718617 2.14449e-05 2.08626e-06 
18.5 0.13355 0.00713127 2.11692e-05 2.55546e-06 
18.5125 0.133639 0.00707625 2.08955e-05 3.02423e-06 
18.525 0.133727 0.00702112 2.06239e-05 3.49255e-06 
18.5375 0.133815 0.00696589 2.03543e-05 3.96043e-06 
18.55 0.133901 0.00691055 2.00869e-05 4.42785e-06 
18.5625 0.133987 0.0068551 1.98216e-05 4.8948e-06 
18.575 0.134073 0.00679955 1.95584e-05 5.36128e-06 
18.5875 0.134157 0.00674389 1.92974e-05 5.82727e-06 
18.6 0.134241 0.00668813 1.90386e-05 6.29277e-06 
18.6125 0.134325 0.00663226 1.87819e-05 6.75776e-06 
18.625 0.134407 0.00657629 1.85275e-05 7.22225e-06 
18.6375 0.134489 0.00652022 1.82753e-05 7.68621e-06 
18.65 0.13457 0.00646405 1.80253e-05 8.14961e-06 
18.6625 0.134651 0.00640778 1.77776e-05 8.6125e-06 
18.675 0.13473 0.00635141 1.75321e-05 9.07485e-06 
18.6875 0.134809 0.00629495 1.7289e-05 9.53664e-06 
18.7 0.134888 0.00623838 1.70481e-05 9.99786e-06 
18.7125 0.134965 0.00618172 1.68096e-05 1.04585e-05 
18.725 0.135042 0.00612497 1.65734e-05 1.09186e-05 
18.7375 0.135118 0.00606812 1.63396e-05 1.13781e-05 
18.75 0.135194 0.00601118 1.61082e-05 1.18369e-05 
18.7625 0.135269 0.00595414 1.58792e-05 1.22952e-05 
18.775 0.135343 0.00589701 1.56525e-05 1.27529e-05 
18.7875 0.135416 0.0058398 1.54283e-05 1.32099e-05 
18.8 0.135489 0.00578249 1.52065e-05 1.36663e-05 
18.8125 0.135561 0.00572509 1.49872e-05 1.41221e-05 
18.825 0.135632 0.0056676 1.47704e-05 1.45772e-05 
18.8375 0.135702 0.00561003 1.4556e-05 1.50317e-05 
18.85 0.135772 0.00555237 1.43442e-05 1.54855e-05 
18.8625 0.135841 0.00549462 1.41348e-05 1.59386e-05 
18.875 0.13591 0.00543679 1.3928e-05 1.63911e-05 
18.8875 0.135977 0.00537888 1.37238e-05 1.68429e-05 
18.9 0.136044 0.00532088 1.35221e-05 1.7294e-05 
18.9125 0.13611 0.0052628 1.3323e-05 1.77443e-05 
18.925 0.136176 0.00520464 1.31264e-05 1.8194e-05 
18.9375 0.13624 0.0051464 1.29325e-05 1.8643e-05 
18.95 0.136304 0.00508808 1.27413e-05 1.90912e-05 
18.9625 0.136368 0.00502968 1.25526e-05 1.95387e-05 
18.975 0.13643 0.00497121 1.23666e-05 1.99855e-05 
18.9875 0.136492 0.00491266 1.21833e-05 2.04315e-05 
19 0.136553 0.00485403 1.20027e-05 2.08767e-05 
19.0125 0.136613 0.00479532 1.18247e-05 2.13212e-05 
19.025 0.136673 0.00473655 1.16495e-05 2.1765e-05 
19.0375 0.136732 0.0046777 1.1477e-05 2.2208e-05 
19.05 0.13679 0.00461877 1.13072e-05 2.26502e-05 
19.0625 0.136847 0.00455978 1.11402e-05 2.30916e-05 
19.075 0.136904 0.00450072 1.09759e-05 2.35322e-05 
19.0875 0.13696 0.00444158 1.08144e-05 2.3972e-05 
19.1 0.137015 0.00438238 1.06558e-05 2.4411e-05 
19.1125 0.137069 0.00432311 1.04999e-05 2.48492e-05 
19.125 0.137123 0.00426378 1.03468e-05 2.52866e-05 
19.1375 0.137176 0.00420437 1.01966e-05 2.57232e-05 
19.15 0.137228 0.00414491 1.00492e-05 2.61589e-05 
19.1625 0.137279 0.00408538 9.90462e-06 2.65938e-05 
19.175 0.13733 0.00402578 9.76295e-06 2.70279e-05 
19.1875 0.13738 0.00396613 9.62415e-06 2.74611e-05 
19.2 0.137429 0.00390641 9.48825e-06 2.78934e-05 
19.2125 0.137478 0.00384663 9.35525e-06 2.83249e-05 
19.225 0.137525 0.0037868 9.22517e-06 2.87556e-05 
19.2375 0.137572 0.0037269 9.09802e-06 2.91853e-05 
19.25 0.137618 0.00366695 8.9738e-06 2.96142e-05 
19.2625 0.137664 0.00360694 8.85254e-06 3.00422e-05 
19.275 0.137709 0.00354688 8.73423e-06 3.04694e-05 
19.2875 0.137753 0.00348676 8.6189e-06 3.08956e-05 
19.3 0.137796 0.00342659 8.50655e-06 3.13209e-05 
19.3125 0.137838 0.00336636 8.3972e-06 3.17454e-05 
19.325 0.13788 0.00330608 8.29085e-06 3.21689e-05 
19.3375 0.137921 0.00324575 8.18751e-06 3.25915e-05 
19.35 0.137961 0.00318538 8.0872e-06 3.30132e-05 
19.3625 0.138001 0.00312495 7.98993e-06 3.3434e-05 
19.375 0.138039 0.00306447 7.8957e-06 3.38539e-05 
19.3875 0.138077 0.00300395 7.80453e-06 3.42728e-05 
19.4 0.138114 0.00294338 7.7164e-06 3.46908e-05 
19.4125 0.138151 0.00288276 7.63141e-06 3.51078e-05 
19.425 0.138186 0.0028221 7.54945e-06 3.5524e-05 
19.4375 0.138221 0.0027614 7.47059e-06 3.59391e-05 
19.45 0.138255 0.00270066 7.39484e-06 3.63534e-05 
19.4625 0.138289 0.00263987 7.32219e-06 3.67666e-05 
19.475 0.138321 0.00257904 7.25267e-06 3.7179e-05 
19.4875 0.138353 0.00251817 7.18627e-06 3.75903e-05 
19.5 0.138384 0.00245727 7.12301e-06 3.80007e-05 
19.5125 0.138415 0.00239632 7.06289e-06 3.84101e-05 
19.525 0.138444 0.00233534 7.00592e-06 3.88186e-05 
19.5375 0.138473 0.00227432 6.95211e-06 3.92261e-05 
19.55 0.138501 0.00221327 6.90147e-06 3.96326e-05 
19.5625 0.138528 0.00215218 6.854e-06 4.00381e-05 
19.575 0.138555 0.00209107 6.80971e-06 4.04427e-05 
19.5875 0.138581 0.00202991 6.76861e-06 4.08462e-05 
19.6 0.138606 0.00196873 6.7307e-06 4.12488e-05 
19.6125 0.13863 0.00190752 6.69599e-06 4.16504e-05 
19.625 0.138653 0.00184627 6.66449e-06 4.2051e-05 
19.6375 0.138676 0.001785 6.6362e-06 4.24505e-05 
19.65 0.138698 0.0017237 6.61113e-06 4.28491e-05 
19.6625 0.138719 0.00166238 6.58928e-06 4.32467e-05 
19.675 0.13874 0.00160103 6.57066e-06 4.36433e-05 
19.6875 0.138759 0.00153965 6.55528e-06 4.40389e-05 
19.7 0.138778 0.00147825 6.54313e-06 4.44335e-05 
19.7125 0.138796 0.00141683 6.53423e-06 4.48271e-05 
19.725 0.138814 0.00135538 6.52858e-06 4.52196e-05 
19.7375 0.13883 0.00129392 6.52618e-06 4.56112e-05 
19.75 0.138846 0.00123243 6.52704e-06 4.60018e-05 
19.7625 0.138861 0.00117093 6.53115e-06 4.63913e-05 
19.775 0.138875 0.00110941 6.53854e-06 4.67798e-05 
19.7875 0.138889 0.00104787 6.54919e-06 4.71673e-05 
19.8 0.138901 0.000986311 6.56311e-06 4.75538e-05 
19.8125 0.138913 0.00092474 6.5803e-06 4.79393e-05 
19.825 0.138924 0.000863155 6.60077e-06 4.83237e-05 
19.8375 0.138935 0.000801557 6.62452e-06 4.87071e-05 
19.85 0.138944 0.000739946 6.65155e-06 4.90895e-05 
19.8625 0.138953 0.000678324 6.68186e-06 4.94709e-05 
19.875 0.138961 0.000616692 6.71546e-06 4.98513e-05 
19.8875 0.138969 0.00055505 6.75234e-06 5.02307e-05 
19.9 0.138975 0.000493399 6.79251e-06 5.0609e-05 
19.9125 0.138981 0.000431741 6.83597e-06 5.09863e-05 
19.925 0.138986 0.000370076 6.88271e-06 5.13626e-05 
19.9375 0.13899 0.000308405 6.93275e-06 5.17379e-05 
19.95 0.138994 0.00024673 6.98607e-06 5.21121e-05 
19.9625 0.138997 0.000185051 7.04268e-06 5.24853e-05 
19.975 0.138998 0.000123369 7.10259e-06 5.28576e-05 
19.9875 0.139 6.16849e-05 7.16578e-06 5.32287e-05 
20 0.139 2.96156e-15 7.23225e-06 5.35989e-05 


==> data/ALE/ptfe6-0.000313-83.07-3.90.txt <==
0.0003125 0.161661 -0.00108376 -3.45686e-06 0.000256104 
0.000625 0.161661 -0.00215605 -3.49953e-06 0.00026931 
0.0009375 0.16166 -0.0032162 -3.36929e-06 0.00027891 
0.00125 0.161659 -0.00426564 -3.13509e-06 0.000286576 
0.0015625 0.161657 -0.00530582 -2.82405e-06 0.000293127 
0.001875 0.161655 -0.00633785 -2.44448e-06 0.00029896 
0.0021875 0.161653 -0.00736255 -1.99919e-06 0.000304276 
0.0025 0.161651 -0.00838055 -1.4899e-06 0.000309192 
0.0028125 0.161648 -0.00939231 -9.18135e-07 0.000313784 
0.003125 0.161645 -0.0103983 -2.8528e-07 0.000318106 
0.0034375 0.161641 -0.0113987 4.07381e-07 0.000322197 
0.00375 0.161638 -0.0123939 1.15868e-06 0.000326089 
0.0040625 0.161634 -0.0133842 1.96752e-06 0.000329806 
0.004375 0.161629 -0.0143697 2.83291e-06 0.000333369 
0.0046875 0.161625 -0.0153507 3.75391e-06 0.000336793 
0.005 0.16162 -0.0163273 4.72963e-06 0.000340093 
0.0053125 0.161615 -0.0172997 5.75922e-06 0.00034328 
0.005625 0.161609 -0.0182679 6.84191e-06 0.000346365 
0.0059375 0.161603 -0.0192323 7.97692e-06 0.000349354 
0.00625 0.161597 -0.0201927 9.16354e-06 0.000352257 
0.0065625 0.161591 -0.0211495 1.04011e-05 0.00035508 
0.006875 0.161584 -0.0221026 1.16889e-05 0.000357828 
0.0071875 0.161577 -0.0230522 1.30262e-05 0.000360506 
0.0075 0.161569 -0.0239983 1.44126e-05 0.00036312 
0.0078125 0.161562 -0.0249411 1.58474e-05 0.000365672 
0.008125 0.161554 -0.0258806 1.733e-05 0.000368168 
0.0084375 0.161546 -0.0268169 1.88599e-05 0.000370609 
0.00875 0.161537 -0.02775 2.04366e-05 0.000373 
0.0090625 0.161528 -0.02868 2.20594e-05 0.000375343 
0.009375 0.161519 -0.0296071 2.37279e-05 0.00037764 
0.0096875 0.16151 -0.0305311 2.54417e-05 0.000379895 
0.01 0.1615 -0.0314523 2.72002e-05 0.000382108 
0.0103125 0.16149 -0.0323705 2.90029e-05 0.000384282 
0.010625 0.16148 -0.033286 3.08494e-05 0.00038642 
0.0109375 0.161469 -0.0341987 3.27394e-05 0.000388522 
0.01125 0.161459 -0.0351087 3.46722e-05 0.000390591 
0.0115625 0.161447 -0.0360161 3.66475e-05 0.000392627 
0.011875 0.161436 -0.0369208 3.86649e-05 0.000394632 
0.0121875 0.161424 -0.0378229 4.0724e-05 0.000396608 
0.0125 0.161412 -0.0387224 4.28244e-05 0.000398556 
0.0128125 0.1614 -0.0396195 4.49657e-05 0.000400477 
0.013125 0.161388 -0.040514 4.71474e-05 0.000402371 
0.0134375 0.161375 -0.0414061 4.93693e-05 0.000404241 
0.01375 0.161362 -0.0422958 5.16309e-05 0.000406087 
0.0140625 0.161348 -0.0431831 5.3932e-05 0.00040791 
0.014375 0.161335 -0.044068 5.6272e-05 0.00040971 
0.0146875 0.161321 -0.0449506 5.86508e-05 0.00041149 
0.015 0.161307 -0.0458309 6.10679e-05 0.000413249 
0.0153125 0.161292 -0.0467089 6.35229e-05 0.000414988 
0.015625 0.161278 -0.0475847 6.60164e-05 0.000416708 
0.0159375 0.161263 -0.0484582 6.85465e-05 0.000418411 
0.01625 0.161247 -0.0493295 7.11135e-05 0.000420095 
0.0165625 0.161232 -0.0501987 7.37173e-05 0.000421763 
0.016875 0.161216 -0.0510656 7.63573e-05 0.000423414 
0.0171875 0.1612 -0.0519305 7.90334e-05 0.000425049 
0.0175 0.161183 -0.0527932 8.17453e-05 0.00042667 
0.0178125 0.161167 -0.0536538 8.44926e-05 0.000428275 
0.018125 0.16115 -0.0545124 8.72749e-05 0.000429867 
0.0184375 0.161133 -0.0553689 9.00921e-05 0.000431445 
0.01875 0.161115 -0.0562233 9.29438e-05 0.00043301 
0.0190625 0.161098 -0.0570757 9.58297e-05 0.000434562 
0.019375 0.16108 -0.0579261 9.87496e-05 0.000436102 
0.0196875 0.161062 -0.0587745 0.000101703 0.000437631 
0.02 0.161043 -0.0596209 0.00010469 0.000439148 
0.0203125 0.161024 -0.0604653 0.00010771 0.000440654 
0.020625 0.161005 -0.0613078 0.000110762 0.00044215 
0.0209375 0.160986 -0.0621483 0.000113847 0.000443636 
0.02125 0.160966 -0.062987 0.000116965 0.000445112 
0.0215625 0.160947 -0.0638237 0.000120114 0.000446579 
0.021875 0.160927 -0.0646585 0.000123295 0.000448037 
0.0221875 0.160906 -0.0654914 0.000126507 0.000449487 
0.0225 0.160886 -0.0663224 0.00012975 0.000450928 
0.0228125 0.160865 -0.0671515 0.000133024 0.000452361 
0.023125 0.160844 -0.0679788 0.000136329 0.000453787 
0.0234375 0.160822 -0.0688042 0.000139664 0.000455205 
0.02375 0.160801 -0.0696278 0.000143029 0.000456617 
0.0240625 0.160779 -0.0704496 0.000146423 0.000458021 
0.024375 0.160757 -0.0712695 0.000149848 0.00045942 
0.0246875 0.160734 -0.0720876 0.000153301 0.000460812 
0.025 0.160712 -0.0729039 0.000156783 0.000462199 
0.0253125 0.160689 -0.0737184 0.000160294 0.00046358 
0.025625 0.160666 -0.0745312 0.000163833 0.000464955 
0.0259375 0.160642 -0.0753421 0.0001674 0.000466326 
0.02625 0.160619 -0.0761512 0.000170995 0.000467692 
0.0265625 0.160595 -0.0769586 0.000174618 0.000469054 
0.026875 0.16057 -0.0777642 0.000178268 0.000470411 
0.0271875 0.160546 -0.078568 0.000181945 0.000471764 
0.0275 0.160521 -0.0793701 0.000185649 0.000473114 
0.0278125 0.160496 -0.0801704 0.000189378 0.000474456 
0.028125 0.160471 -0.0809689 0.000193136 0.000475802 
0.0284375 0.160446 -0.0817658 0.000196918 0.000477141 
0.02875 0.16042 -0.0825608 0.000200726 0.000478478 
0.0290625 0.160394 -0.0833542 0.000204559 0.000479812 
0.029375 0.160368 -0.0841457 0.000208418 0.000481143 
0.0296875 0.160342 -0.0849356 0.000212301 0.000482472 
0.03 0.160315 -0.0857237 0.000216209 0.0004838 
0.0303125 0.160288 -0.0865102 0.000220142 0.000485125 
0.030625 0.160261 -0.0872948 0.000224098 0.000486449 
0.0309375 0.160234 -0.0880778 0.000228078 0.000487771 
0.03125 0.160206 -0.088859 0.000232082 0.000489092 
0.0315625 0.160178 -0.0896386 0.000236109 0.000490411 
0.031875 0.16015 -0.0904164 0.000240159 0.00049173 
0.0321875 0.160122 -0.0911924 0.000244232 0.000493048 
0.0325 0.160093 -0.0919668 0.000248327 0.000494365 
0.0328125 0.160064 -0.0927395 0.000252444 0.000495682 
0.033125 0.160035 -0.0935104 0.000256583 0.000496999 
0.0334375 0.160006 -0.0942796 0.000260743 0.000498315 
0.03375 0.159976 -0.0950471 0.000264925 0.000499632 
0.0340625 0.159946 -0.0958129 0.000269128 0.000500948 
0.034375 0.159916 -0.096577 0.000273351 0.000502265 
0.0346875 0.159886 -0.0973394 0.000277595 0.000503582 
0.035 0.159856 -0.0981 0.000281859 0.0005049 
0.0353125 0.159825 -0.098859 0.000286143 0.000506218 
0.035625 0.159794 -0.0996162 0.000290447 0.000507538 
0.0359375 0.159763 -0.100372 0.000294769 0.000508858 
0.03625 0.159731 -0.101125 0.000299111 0.000510179 
0.0365625 0.159699 -0.101878 0.000303471 0.000511502 
0.036875 0.159668 -0.102628 0.00030785 0.000512826 
0.0371875 0.159635 -0.103376 0.000312247 0.000514151 
0.0375 0.159603 -0.104123 0.000316662 0.000515477 
0.0378125 0.15957 -0.104869 0.000321094 0.000516806 
0.038125 0.159537 -0.105612 0.000325544 0.000518136 
0.0384375 0.159504 -0.106354 0.00033001 0.000519468 
0.03875 0.159471 -0.107094 0.000334493 0.000520802 
0.0390625 0.159437 -0.107832 0.000338993 0.000522137 
0.039375 0.159404 -0.108568 0.000343508 0.000523475 
0.0396875 0.15937 -0.109303 0.000348039 0.000524815 
0.04 0.159335 -0.110036 0.000352586 0.000526158 
0.0403125 0.159301 -0.110767 0.000357147 0.000527502 
0.040625 0.159266 -0.111497 0.000361724 0.000528849 
0.0409375 0.159231 -0.112224 0.000366315 0.000530199 
0.04125 0.159196 -0.11295 0.00037092 0.000531551 
0.0415625 0.159161 -0.113675 0.000375539 0.000532906 
0.041875 0.159125 -0.114397 0.000380171 0.000534263 
0.0421875 0.159089 -0.115118 0.000384817 0.000535623 
0.0425 0.159053 -0.115837 0.000389476 0.000536986 
0.0428125 0.159017 -0.116554 0.000394147 0.000538352 
0.043125 0.15898 -0.117269 0.000398831 0.00053972 
0.0434375 0.158944 -0.117983 0.000403527 0.000541091 
0.04375 0.158907 -0.118694 0.000408235 0.000542466 
0.0440625 0.158869 -0.119404 0.000412954 0.000543843 
0.044375 0.158832 -0.120113 0.000417683 0.000545223 
0.0446875 0.158794 -0.120819 0.000422424 0.000546607 
0.045 0.158757 -0.121524 0.000427175 0.000547993 
0.0453125 0.158718 -0.122226 0.000431937 0.000549383 
0.045625 0.15868 -0.122927 0.000436708 0.000550776 
0.0459375 0.158642 -0.123626 0.000441489 0.000552171 
0.04625 0.158603 -0.124324 0.000446278 0.00055357 
0.0465625 0.158564 -0.125019 0.000451077 0.000554972 
0.046875 0.158525 -0.125713 0.000455884 0.000556378 
0.0471875 0.158485 -0.126405 0.0004607 0.000557786 
0.0475 0.158446 -0.127095 0.000465523 0.000559198 
0.0478125 0.158406 -0.127783 0.000470355 0.000560612 
0.048125 0.158366 -0.128469 0.000475193 0.00056203 
0.0484375 0.158326 -0.129154 0.000480038 0.000563452 
0.04875 0.158285 -0.129836 0.00048489 0.000564876 
0.0490625 0.158245 -0.130517 0.000489749 0.000566303 
0.049375 0.158204 -0.131196 0.000494613 0.000567734 
0.0496875 0.158163 -0.131873 0.000499483 0.000569167 
0.05 0.158121 -0.132548 0.000504359 0.000570604 
0.0503125 0.15808 -0.133222 0.00050924 0.000572044 
0.050625 0.158038 -0.133893 0.000514125 0.000573486 
0.0509375 0.157996 -0.134563 0.000519015 0.000574932 
0.05125 0.157954 -0.13523 0.00052391 0.000576381 
0.0515625 0.157912 -0.135896 0.000528808 0.000577832 
0.051875 0.157869 -0.13656 0.00053371 0.000579287 
0.0521875 0.157827 -0.137222 0.000538615 0.000580744 
0.0525 0.157784 -0.137882 0.000543523 0.000582204 
0.0528125 0.15774 -0.13854 0.000548434 0.000583667 
0.053125 0.157697 -0.139196 0.000553347 0.000585133 
0.0534375 0.157653 -0.139851 0.000558262 0.000586601 
0.05375 0.15761 -0.140503 0.000563179 0.000588072 
0.0540625 0.157566 -0.141154 0.000568098 0.000589546 
0.054375 0.157521 -0.141802 0.000573018 0.000591022 
0.0546875 0.157477 -0.142449 0.000577939 0.000592501 
0.055 0.157433 -0.143094 0.000582861 0.000593982 
0.0553125 0.157388 -0.143737 0.000587783 0.000595465 
0.055625 0.157343 -0.144378 0.000592705 0.000596951 
0.0559375 0.157298 -0.145016 0.000597627 0.000598438 
0.05625 0.157252 -0.145654 0.000602548 0.000599929 
0.0565625 0.157207 -0.146289 0.000607469 0.000601421 
0.056875 0.157161 -0.146922 0.000612389 0.000602915 
0.0571875 0.157115 -0.147553 0.000617308 0.000604411 
0.0575 0.157069 -0.148182 0.000622226 0.000605909 
0.0578125 0.157022 -0.148809 0.000627141 0.000607409 
0.058125 0.156976 -0.149435 0.000632055 0.000608911 
0.0584375 0.156929 -0.150058 0.000636966 0.000610414 
0.05875 0.156882 -0.15068 0.000641875 0.00061192 
0.0590625 0.156835 -0.151299 0.000646781 0.000613426 
0.059375 0.156787 -0.151917 0.000651685 0.000614934 
0.0596875 0.15674 -0.152532 0.000656585 0.000616444 
0.06 0.156692 -0.153146 0.000661481 0.000617955 
0.0603125 0.156644 -0.153757 0.000666374 0.000619467 
0.060625 0.156596 -0.154367 0.000671263 0.000620981 
0.0609375 0.156548 -0.154975 0.000676148 0.000622495 
0.06125 0.156499 -0.15558 0.000681029 0.000624011 
0.0615625 0.156451 -0.156184 0.000685905 0.000625528 
0.061875 0.156402 -0.156786 0.000690776 0.000627045 
0.0621875 0.156353 -0.157385 0.000695643 0.000628564 
0.0625 0.156303 -0.157983 0.000700504 0.000630083 
0.0628125 0.156254 -0.158579 0.000705359 0.000631603 
0.063125 0.156204 -0.159173 0.000710209 0.000633123 
0.0634375 0.156154 -0.159765 0.000715054 0.000634644 
0.06375 0.156104 -0.160354 0.000719892 0.000636166 
0.0640625 0.156054 -0.160942 0.000724724 0.000637688 
0.064375 0.156004 -0.161528 0.000729549 0.00063921 
0.0646875 0.155953 -0.162112 0.000734368 0.000640732 
0.065 0.155903 -0.162694 0.00073918 0.000642255 
0.0653125 0.155852 -0.163274 0.000743985 0.000643778 
0.065625 0.155801 -0.163852 0.000748783 0.0006453 
0.0659375 0.155749 -0.164428 0.000753574 0.000646823 
0.06625 0.155698 -0.165002 0.000758357 0.000648346 
0.0665625 0.155646 -0.165574 0.000763133 0.000649868 
0.066875 0.155595 -0.166144 0.0007679 0.00065139 
0.0671875 0.155543 -0.166712 0.00077266 0.000652912 
0.0675 0.15549 -0.167278 0.000777411 0.000654434 
0.0678125 0.155438 -0.167842 0.000782154 0.000655955 
0.068125 0.155386 -0.168404 0.000786888 0.000657476 
0.0684375 0.155333 -0.168965 0.000791614 0.000658996 
0.06875 0.15528 -0.169523 0.000796331 0.000660515 
0.0690625 0.155227 -0.170079 0.000801039 0.000662034 
0.069375 0.155174 -0.170633 0.000805737 0.000663552 
0.0696875 0.15512 -0.171185 0.000810427 0.000665069 
0.07 0.155067 -0.171735 0.000815106 0.000666585 
0.0703125 0.155013 -0.172284 0.000819776 0.0006681 
0.070625 0.154959 -0.17283 0.000824437 0.000669614 
0.0709375 0.154905 -0.173374 0.000829087 0.000671127 
0.07125 0.154851 -0.173917 0.000833728 0.000672639 
0.0715625 0.154796 -0.174457 0.000838358 0.00067415 
0.071875 0.154742 -0.174996 0.000842978 0.000675659 
0.0721875 0.154687 -0.175532 0.000847587 0.000677167 
0.0725 0.154632 -0.176067 0.000852186 0.000678674 
0.0728125 0.154577 -0.176599 0.000856773 0.000680179 
0.073125 0.154522 -0.17713 0.00086135 0.000681683 
0.0734375 0.154466 -0.177658 0.000865916 0.000683185 
0.07375 0.154411 -0.178185 0.000870471 0.000684686 
0.0740625 0.154355 -0.17871 0.000875014 0.000686185 
0.074375 0.154299 -0.179232 0.000879546 0.000687682 
0.0746875 0.154243 -0.179753 0.000884067 0.000689177 
0.075 0.154187 -0.180272 0.000888575 0.000690671 
0.0753125 0.154131 -0.180789 0.000893072 0.000692163 
0.075625 0.154074 -0.181304 0.000897557 0.000693652 
0.0759375 0.154017 -0.181817 0.00090203 0.00069514 
0.07625 0.15396 -0.182328 0.000906491 0.000696626 
0.0765625 0.153903 -0.182837 0.000910939 0.00069811 
0.076875 0.153846 -0.183345 0.000915375 0.000699591 
0.0771875 0.153789 -0.18385 0.000919798 0.000701071 
0.0775 0.153731 -0.184353 0.000924209 0.000702548 
0.0778125 0.153674 -0.184855 0.000928607 0.000704022 
0.078125 0.153616 -0.185354 0.000932992 0.000705495 
0.0784375 0.153558 -0.185852 0.000937364 0.000706965 
0.07875 0.1535 -0.186348 0.000941723 0.000708432 
0.0790625 0.153442 -0.186841 0.000946069 0.000709898 
0.079375 0.153383 -0.187333 0.000950401 0.00071136 
0.0796875 0.153325 -0.187823 0.00095472 0.00071282 
0.08 0.153266 -0.188311 0.000959026 0.000714277 
0.0803125 0.153207 -0.188798 0.000963318 0.000715732 
0.080625 0.153148 -0.189282 0.000967596 0.000717184 
0.0809375 0.153089 -0.189764 0.00097186 0.000718633 
0.08125 0.153029 -0.190245 0.000976111 0.00072008 
0.0815625 0.15297 -0.190724 0.000980347 0.000721523 
0.081875 0.15291 -0.1912 0.000984568 0.000722964 
0.0821875 0.15285 -0.191675 0.000988777 0.000724401 
0.0825 0.15279 -0.192148 0.000992971 0.000725836 
0.0828125 0.15273 -0.19262 0.00099715 0.000727268 
0.083125 0.15267 -0.193089 0.00100132 0.000728696 
0.0834375 0.15261 -0.193556 0.00100547 0.000730122 
0.08375 0.152549 -0.194022 0.0010096 0.000731544 
0.0840625 0.152488 -0.194486 0.00101372 0.000732963 
0.084375 0.152427 -0.194948 0.00101783 0.000734379 
0.0846875 0.152366 -0.195408 0.00102192 0.000735791 
0.085 0.152305 -0.195866 0.001026 0.0007372 
0.0853125 0.152244 -0.196322 0.00103006 0.000738606 
0.085625 0.152183 -0.196777 0.00103411 0.000740008 
0.0859375 0.152121 -0.19723 0.00103814 0.000741407 
0.08625 0.152059 -0.197681 0.00104216 0.000742803 
0.0865625 0.151998 -0.19813 0.00104617 0.000744195 
0.086875 0.151936 -0.198577 0.00105015 0.000745583 
0.0871875 0.151873 -0.199022 0.00105412 0.000746968 
0.0875 0.151811 -0.199466 0.00105808 0.000748349 
0.0878125 0.151749 -0.199908 0.00106202 0.000749727 
0.088125 0.151686 -0.200348 0.00106595 0.000751101 
0.0884375 0.151624 -0.200786 0.00106986 0.000752471 
0.08875 0.151561 -0.201223 0.00107376 0.000753838 
0.0890625 0.151498 -0.201658 0.00107764 0.0007552 
0.089375 0.151435 -0.202091 0.0010815 0.000756559 
0.0896875 0.151372 -0.202522 0.00108535 0.000757914 
0.09 0.151308 -0.202951 0.00108918 0.000759266 
0.0903125 0.151245 -0.203379 0.001093 0.000760613 
0.090625 0.151181 -0.203805 0.00109681 0.000761957 
0.0909375 0.151117 -0.204229 0.00110059 0.000763296 
0.09125 0.151053 -0.204652 0.00110436 0.000764632 
0.0915625 0.150989 -0.205072 0.00110812 0.000765963 
0.091875 0.150925 -0.205491 0.00111186 0.000767291 
0.0921875 0.150861 -0.205909 0.00111559 0.000768615 
0.0925 0.150797 -0.206324 0.00111929 0.000769934 
0.0928125 0.150732 -0.206738 0.00112299 0.00077125 
0.093125 0.150667 -0.20715 0.00112667 0.000772562 
0.0934375 0.150603 -0.207561 0.00113033 0.000773869 
0.09375 0.150538 -0.207969 0.00113397 0.000775173 
0.0940625 0.150473 -0.208376 0.00113761 0.000776472 
0.094375 0.150408 -0.208782 0.00114122 0.000777767 
0.0946875 0.150342 -0.209185 0.00114482 0.000779058 
0.095 0.150277 -0.209587 0.00114841 0.000780345 
0.0953125 0.150211 -0.209988 0.00115197 0.000781628 
0.095625 0.150146 -0.210386 0.00115553 0.000782906 
0.0959375 0.15008 -0.210783 0.00115906 0.000784181 
0.09625 0.150014 -0.211179 0.00116259 0.000785451 
0.0965625 0.149948 -0.211572 0.00116609 0.000786717 
0.096875 0.149882 -0.211964 0.00116958 0.000787979 
0.0971875 0.149815 -0.212355 0.00117306 0.000789237 
0.0975 0.149749 -0.212743 0.00117652 0.00079049 
0.0978125 0.149682 -0.21313 0.00117996 0.000791739 
0.098125 0.149616 -0.213516 0.00118339 0.000792984 
0.0984375 0.149549 -0.2139 0.0011868 0.000794225 
0.09875 0.149482 -0.214282 0.0011902 0.000795462 
0.0990625 0.149415 -0.214663 0.00119359 0.000796694 
0.099375 0.149348 -0.215042 0.00119695 0.000797922 
0.0996875 0.149281 -0.215419 0.0012003 0.000799146 
0.1 0.149213 -0.215795 0.00120364 0.000800366 
0.100312 0.149146 -0.216169 0.00120696 0.000801582 
0.100625 0.149078 -0.216542 0.00121027 0.000802793 
0.100937 0.14901 -0.216913 0.00121356 0.000804 
0.10125 0.148943 -0.217283 0.00121683 0.000805203 
0.101562 0.148875 -0.217651 0.00122009 0.000806402 
0.101875 0.148807 -0.218017 0.00122334 0.000807596 
0.102187 0.148738 -0.218382 0.00122657 0.000808786 
0.1025 0.14867 -0.218745 0.00122978 0.000809973 
0.102812 0.148602 -0.219107 0.00123298 0.000811154 
0.103125 0.148533 -0.219467 0.00123617 0.000812332 
0.103437 0.148465 -0.219826 0.00123934 0.000813506 
0.10375 0.148396 -0.220183 0.00124249 0.000814675 
0.104062 0.148327 -0.220539 0.00124563 0.00081584 
0.104375 0.148258 -0.220893 0.00124876 0.000817001 
0.104687 0.148189 -0.221246 0.00125187 0.000818158 
0.105 0.14812 -0.221597 0.00125496 0.000819311 
0.105312 0.14805 -0.221946 0.00125804 0.000820459 
0.105625 0.147981 -0.222295 0.00126111 0.000821604 
0.105937 0.147912 -0.222641 0.00126416 0.000822744 
0.10625 0.147842 -0.222986 0.00126719 0.00082388 
0.106562 0.147772 -0.22333 0.00127021 0.000825012 
0.106875 0.147702 -0.223672 0.00127322 0.00082614 
0.107187 0.147632 -0.224013 0.00127621 0.000827264 
0.1075 0.147562 -0.224353 0.00127918 0.000828384 
0.107812 0.147492 -0.22469 0.00128214 0.000829499 
0.108125 0.147422 -0.225027 0.00128509 0.000830611 
0.108437 0.147352 -0.225362 0.00128802 0.000831718 
0.10875 0.147281 -0.225695 0.00129094 0.000832821 
0.109062 0.14721 -0.226027 0.00129384 0.000833921 
0.109375 0.14714 -0.226358 0.00129673 0.000835016 
0.109687 0.147069 -0.226687 0.0012996 0.000836107 
0.11 0.146998 -0.227015 0.00130246 0.000837194 
0.110312 0.146927 -0.227341 0.00130531 0.000838277 
0.110625 0.146856 -0.227666 0.00130814 0.000839355 
0.110937 0.146785 -0.22799 0.00131095 0.00084043 
0.11125 0.146714 -0.228312 0.00131375 0.000841501 
0.111562 0.146642 -0.228633 0.00131654 0.000842568 
0.111875 0.146571 -0.228952 0.00131931 0.00084363 
0.112187 0.146499 -0.229271 0.00132207 0.000844689 
0.1125 0.146427 -0.229587 0.00132481 0.000845743 
0.112812 0.146356 -0.229902 0.00132754 0.000846794 
0.113125 0.146284 -0.230216 0.00133026 0.00084784 
0.113437 0.146212 -0.230529 0.00133296 0.000848883 
0.11375 0.14614 -0.23084 0.00133564 0.000849921 
0.114062 0.146068 -0.23115 0.00133832 0.000850956 
0.114375 0.145995 -0.231459 0.00134097 0.000851986 
0.114687 0.145923 -0.231766 0.00134362 0.000853012 
0.115 0.14585 -0.232072 0.00134625 0.000854035 
0.115312 0.145778 -0.232376 0.00134886 0.000855053 
0.115625 0.145705 -0.232679 0.00135146 0.000856067 
0.115937 0.145632 -0.232981 0.00135405 0.000857077 
0.11625 0.14556 -0.233282 0.00135662 0.000858084 
0.116562 0.145487 -0.233581 0.00135918 0.000859086 
0.116875 0.145414 -0.233879 0.00136173 0.000860084 
0.117187 0.14534 -0.234176 0.00136426 0.000861078 
0.1175 0.145267 -0.234471 0.00136677 0.000862068 
0.117812 0.145194 -0.234765 0.00136928 0.000863055 
0.118125 0.145121 -0.235058 0.00137176 0.000864037 
0.118437 0.145047 -0.235349 0.00137424 0.000865015 
0.11875 0.144973 -0.23564 0.0013767 0.000865989 
0.119062 0.1449 -0.235929 0.00137915 0.000866959 
0.119375 0.144826 -0.236216 0.00138158 0.000867925 
0.119687 0.144752 -0.236503 0.001384 0.000868887 
0.12 0.144678 -0.236788 0.00138641 0.000869846 
0.120312 0.144604 -0.237072 0.0013888 0.0008708 
0.120625 0.14453 -0.237355 0.00139118 0.00087175 
0.120937 0.144456 -0.237636 0.00139354 0.000872696 
0.12125 0.144382 -0.237916 0.0013959 0.000873638 
0.121562 0.144307 -0.238195 0.00139823 0.000874576 
0.121875 0.144233 -0.238473 0.00140056 0.00087551 
0.122187 0.144158 -0.23875 0.00140287 0.000876441 
0.1225 0.144084 -0.239025 0.00140517 0.000877367 
0.122812 0.144009 -0.239299 0.00140745 0.000878289 
0.123125 0.143934 -0.239572 0.00140972 0.000879207 
0.123437 0.143859 -0.239844 0.00141198 0.000880122 
0.12375 0.143784 -0.240115 0.00141423 0.000881032 
0.124062 0.143709 -0.240384 0.00141646 0.000881938 
0.124375 0.143634 -0.240653 0.00141868 0.000882841 
0.124687 0.143559 -0.24092 0.00142088 0.000883739 
0.125 0.143483 -0.241186 0.00142308 0.000884634 
0.125312 0.143408 -0.24145 0.00142526 0.000885524 
0.125625 0.143332 -0.241714 0.00142742 0.000886411 
0.125937 0.143257 -0.241976 0.00142958 0.000887294 
0.12625 0.143181 -0.242238 0.00143172 0.000888173 
0.126562 0.143105 -0.242498 0.00143385 0.000889048 
0.126875 0.14303 -0.242757 0.00143596 0.000889919 
0.127187 0.142954 -0.243015 0.00143806 0.000890786 
0.1275 0.142878 -0.243272 0.00144016 0.000891649 
0.127812 0.142802 -0.243527 0.00144223 0.000892508 
0.128125 0.142726 -0.243782 0.0014443 0.000893364 
0.128437 0.142649 -0.244035 0.00144635 0.000894215 
0.12875 0.142573 -0.244287 0.00144839 0.000895063 
0.129062 0.142497 -0.244539 0.00145042 0.000895907 
0.129375 0.14242 -0.244789 0.00145244 0.000896747 
0.129687 0.142344 -0.245038 0.00145444 0.000897583 
0.13 0.142267 -0.245286 0.00145643 0.000898416 
0.130312 0.14219 -0.245533 0.00145841 0.000899244 
0.130625 0.142114 -0.245778 0.00146038 0.000900069 
0.130937 0.142037 -0.246023 0.00146234 0.00090089 
0.13125 0.14196 -0.246267 0.00146428 0.000901708 
0.131562 0.141883 -0.246509 0.00146622 0.000902521 
0.131875 0.141806 -0.246751 0.00146814 0.000903331 
0.132187 0.141729 -0.246991 0.00147004 0.000904138 
0.1325 0.141652 -0.247231 0.00147194 0.00090494 
0.132812 0.141574 -0.247469 0.00147383 0.000905739 
0.133125 0.141497 -0.247706 0.0014757 0.000906534 
0.133437 0.141419 -0.247943 0.00147757 0.000907325 
0.13375 0.141342 -0.248178 0.00147942 0.000908113 
0.134062 0.141264 -0.248412 0.00148126 0.000908897 
0.134375 0.141187 -0.248645 0.00148309 0.000909678 
0.134687 0.141109 -0.248878 0.0014849 0.000910454 
0.135 0.141031 -0.249109 0.00148671 0.000911228 
0.135312 0.140953 -0.249339 0.0014885 0.000911997 
0.135625 0.140875 -0.249568 0.00149029 0.000912764 
0.135937 0.140797 -0.249796 0.00149206 0.000913526 
0.13625 0.140719 -0.250024 0.00149382 0.000914285 
0.136562 0.140641 -0.25025 0.00149558 0.000915041 
0.136875 0.140563 -0.250475 0.00149732 0.000915793 
0.137187 0.140485 -0.250699 0.00149905 0.000916541 
0.1375 0.140406 -0.250923 0.00150077 0.000917286 
0.137812 0.140328 -0.251145 0.00150247 0.000918028 
0.138125 0.140249 -0.251366 0.00150417 0.000918766 
0.138437 0.140171 -0.251587 0.00150586 0.000919501 
0.13875 0.140092 -0.251806 0.00150754 0.000920232 
0.139062 0.140013 -0.252025 0.0015092 0.00092096 
0.139375 0.139934 -0.252242 0.00151086 0.000921684 
0.139687 0.139856 -0.252459 0.0015125 0.000922406 
0.14 0.139777 -0.252675 0.00151414 0.000923123 
0.140312 0.139698 -0.252889 0.00151576 0.000923838 
0.140625 0.139619 -0.253103 0.00151738 0.000924549 
0.140937 0.13954 -0.253316 0.00151898 0.000925256 
0.14125 0.13946 -0.253528 0.00152058 0.000925961 
0.141562 0.139381 -0.253739 0.00152216 0.000926662 
0.141875 0.139302 -0.253949 0.00152374 0.00092736 
0.142187 0.139222 -0.254159 0.0015253 0.000928054 
0.1425 0.139143 -0.254367 0.00152686 0.000928746 
0.142812 0.139063 -0.254574 0.0015284 0.000929434 
0.143125 0.138984 -0.254781 0.00152993 0.000930119 
0.143437 0.138904 -0.254987 0.00153146 0.0009308 
0.14375 0.138824 -0.255191 0.00153297 0.000931479 
0.144062 0.138745 -0.255395 0.00153448 0.000932154 
0.144375 0.138665 -0.255598 0.00153598 0.000932826 
0.144687 0.138585 -0.2558 0.00153746 0.000933494 
0.145 0.138505 -0.256002 0.00153894 0.00093416 
0.145312 0.138425 -0.256202 0.00154041 0.000934823 
0.145625 0.138345 -0.256402 0.00154186 0.000935482 
0.145937 0.138265 -0.2566 0.00154331 0.000936138 
0.14625 0.138185 -0.256798 0.00154475 0.000936791 
0.146562 0.138104 -0.256995 0.00154618 0.000937441 
0.146875 0.138024 -0.257191 0.0015476 0.000938088 
0.147187 0.137944 -0.257387 0.00154901 0.000938732 
0.1475 0.137863 -0.257581 0.00155041 0.000939372 
0.147812 0.137783 -0.257775 0.0015518 0.00094001 
0.148125 0.137702 -0.257968 0.00155319 0.000940644 
0.148437 0.137621 -0.25816 0.00155456 0.000941276 
0.14875 0.137541 -0.258351 0.00155593 0.000941904 
0.149062 0.13746 -0.258541 0.00155728 0.00094253 
0.149375 0.137379 -0.258731 0.00155863 0.000943152 
0.149687 0.137298 -0.258919 0.00155997 0.000943771 
0.15 0.137217 -0.259107 0.00156129 0.000944387 
0.150312 0.137136 -0.259294 0.00156262 0.000945001 
0.150625 0.137055 -0.259481 0.00156393 0.000945611 
0.150937 0.136974 -0.259666 0.00156523 0.000946218 
0.15125 0.136893 -0.259851 0.00156652 0.000946823 
0.151562 0.136812 -0.260035 0.00156781 0.000947424 
0.151875 0.13673 -0.260218 0.00156909 0.000948022 
0.152187 0.136649 -0.260401 0.00157035 0.000948618 
0.1525 0.136568 -0.260582 0.00157161 0.00094921 
0.152812 0.136486 -0.260763 0.00157286 0.0009498 
0.153125 0.136405 -0.260943 0.00157411 0.000950387 
0.153437 0.136323 -0.261123 0.00157534 0.00095097 
0.15375 0.136242 -0.261301 0.00157657 0.000951551 
0.154062 0.13616 -0.261479 0.00157778 0.000952129 
0.154375 0.136078 -0.261656 0.00157899 0.000952704 
0.154687 0.135996 -0.261832 0.0015802 0.000953276 
0.155 0.135915 -0.262008 0.00158139 0.000953846 
0.155312 0.135833 -0.262183 0.00158257 0.000954412 
0.155625 0.135751 -0.262357 0.00158375 0.000954976 
0.155937 0.135669 -0.26253 0.00158492 0.000955537 
0.15625 0.135587 -0.262703 0.00158608 0.000956095 
0.156562 0.135505 -0.262875 0.00158723 0.00095665 
0.156875 0.135422 -0.263046 0.00158838 0.000957202 
0.157187 0.13534 -0.263217 0.00158952 0.000957752 
0.1575 0.135258 -0.263386 0.00159065 0.000958299 
0.157812 0.135176 -0.263555 0.00159177 0.000958843 
0.158125 0.135093 -0.263724 0.00159288 0.000959384 
0.158437 0.135011 -0.263891 0.00159399 0.000959923 
0.15875 0.134928 -0.264058 0.00159509 0.000960459 
0.159062 0.134846 -0.264225 0.00159618 0.000960992 
0.159375 0.134763 -0.26439 0.00159727 0.000961522 
0.159687 0.13468 -0.264555 0.00159834 0.00096205 
0.16 0.134598 -0.264719 0.00159941 0.000962575 
0.160312 0.134515 -0.264883 0.00160048 0.000963097 
0.160625 0.134432 -0.265046 0.00160153 0.000963617 
0.160937 0.134349 -0.265208 0.00160258 0.000964134 
0.16125 0.134267 -0.265369 0.00160362 0.000964649 
0.161562 0.134184 -0.26553 0.00160465 0.000965161 
0.161875 0.134101 -0.26569 0.00160568 0.00096567 
0.162187 0.134018 -0.26585 0.0016067 0.000966177 
0.1625 0.133934 -0.266008 0.00160771 0.000966681 
0.162812 0.133851 -0.266167 0.00160872 0.000967183 
0.163125 0.133768 -0.266324 0.00160972 0.000967682 
0.163437 0.133685 -0.266481 0.00161071 0.000968179 
0.16375 0.133602 -0.266637 0.0016117 0.000968673 
0.164062 0.133518 -0.266793 0.00161268 0.000969165 
0.164375 0.133435 -0.266948 0.00161365 0.000969654 
0.164687 0.133351 -0.267102 0.00161461 0.00097014 
0.165 0.133268 -0.267256 0.00161557 0.000970625 
0.165312 0.133184 -0.267409 0.00161652 0.000971106 
0.165625 0.133101 -0.267561 0.00161747 0.000971586 
0.165937 0.133017 -0.267713 0.00161841 0.000972063 
0.16625 0.132933 -0.267864 0.00161934 0.000972537 
0.166562 0.13285 -0.268015 0.00162027 0.00097301 
0.166875 0.132766 -0.268165 0.00162119 0.000973479 
0.167187 0.132682 -0.268314 0.00162211 0.000973947 
0.1675 0.132598 -0.268463 0.00162301 0.000974412 
0.167812 0.132514 -0.268611 0.00162392 0.000974875 
0.168125 0.13243 -0.268759 0.00162481 0.000975335 
0.168437 0.132346 -0.268905 0.0016257 0.000975794 
0.16875 0.132262 -0.269052 0.00162658 0.00097625 
0.169062 0.132178 -0.269198 0.00162746 0.000976703 
0.169375 0.132094 -0.269343 0.00162833 0.000977155 
0.169687 0.13201 -0.269487 0.0016292 0.000977604 
0.17 0.131926 -0.269631 0.00163006 0.000978051 
0.170312 0.131841 -0.269775 0.00163091 0.000978495 
0.170625 0.131757 -0.269917 0.00163176 0.000978938 
0.170937 0.131673 -0.27006 0.0016326 0.000979378 
0.17125 0.131588 -0.270201 0.00163344 0.000979816 
0.171562 0.131504 -0.270342 0.00163427 0.000980252 
0.171875 0.131419 -0.270483 0.00163509 0.000980686 
0.172187 0.131335 -0.270623 0.00163591 0.000981117 
0.1725 0.13125 -0.270762 0.00163673 0.000981547 
0.172812 0.131166 -0.270901 0.00163753 0.000981974 
0.173125 0.131081 -0.27104 0.00163834 0.000982399 
0.173437 0.130996 -0.271177 0.00163913 0.000982822 
0.17375 0.130912 -0.271315 0.00163992 0.000983243 
0.174062 0.130827 -0.271451 0.00164071 0.000983662 
0.174375 0.130742 -0.271587 0.00164149 0.000984079 
0.174687 0.130657 -0.271723 0.00164227 0.000984494 
0.175 0.130572 -0.271858 0.00164303 0.000984906 
0.175312 0.130487 -0.271992 0.0016438 0.000985317 
0.175625 0.130402 -0.272126 0.00164456 0.000985725 
0.175937 0.130317 -0.27226 0.00164531 0.000986132 
0.17625 0.130232 -0.272393 0.00164606 0.000986536 
0.176562 0.130147 -0.272525 0.0016468 0.000986939 
0.176875 0.130062 -0.272657 0.00164754 0.000987339 
0.177187 0.129976 -0.272788 0.00164827 0.000987737 
0.1775 0.129891 -0.272919 0.001649 0.000988134 
0.177812 0.129806 -0.273049 0.00164972 0.000988528 
0.178125 0.129721 -0.273179 0.00165044 0.000988921 
0.178437 0.129635 -0.273309 0.00165115 0.000989311 
0.17875 0.12955 -0.273437 0.00165186 0.0009897 
0.179062 0.129464 -0.273566 0.00165256 0.000990086 
0.179375 0.129379 -0.273693 0.00165325 0.000990471 
0.179687 0.129293 -0.273821 0.00165395 0.000990853 
0.18 0.129208 -0.273947 0.00165463 0.000991234 
0.180312 0.129122 -0.274074 0.00165531 0.000991613 
0.180625 0.129036 -0.2742 0.00165599 0.00099199 
0.180937 0.128951 -0.274325 0.00165666 0.000992365 
0.18125 0.128865 -0.27445 0.00165733 0.000992738 
0.181562 0.128779 -0.274574 0.00165799 0.000993109 
0.181875 0.128693 -0.274698 0.00165865 0.000993478 
0.182187 0.128608 -0.274821 0.00165931 0.000993846 
0.1825 0.128522 -0.274944 0.00165995 0.000994211 
0.182812 0.128436 -0.275066 0.0016606 0.000994575 
0.183125 0.12835 -0.275188 0.00166124 0.000994937 
0.183437 0.128264 -0.27531 0.00166187 0.000995297 
0.18375 0.128178 -0.275431 0.0016625 0.000995655 
0.184062 0.128092 -0.275551 0.00166313 0.000996011 
0.184375 0.128005 -0.275672 0.00166375 0.000996366 
0.184687 0.127919 -0.275791 0.00166437 0.000996719 
0.185 0.127833 -0.27591 0.00166498 0.00099707 
0.185312 0.127747 -0.276029 0.00166559 0.000997419 
0.185625 0.127661 -0.276147 0.00166619 0.000997766 
0.185937 0.127574 -0.276265 0.00166679 0.000998112 
0.18625 0.127488 -0.276382 0.00166739 0.000998456 
0.186562 0.127402 -0.276499 0.00166798 0.000998798 
0.186875 0.127315 -0.276616 0.00166857 0.000999138 
0.187187 0.127229 -0.276732 0.00166915 0.000999477 
0.1875 0.127142 -0.276847 0.00166973 0.000999814 
0.187812 0.127056 -0.276962 0.0016703 0.00100015 
0.188125 0.126969 -0.277077 0.00167087 0.00100048 
0.188437 0.126883 -0.277191 0.00167144 0.00100081 
0.18875 0.126796 -0.277305 0.001672 0.00100115 
0.189062 0.126709 -0.277419 0.00167256 0.00100147 
0.189375 0.126623 -0.277532 0.00167312 0.0010018 
0.189687 0.126536 -0.277644 0.00167367 0.00100213 
0.19 0.126449 -0.277756 0.00167421 0.00100245 
0.190312 0.126362 -0.277868 0.00167476 0.00100277 
0.190625 0.126275 -0.277979 0.0016753 0.00100309 
0.190937 0.126188 -0.27809 0.00167583 0.00100341 
0.19125 0.126102 -0.278201 0.00167636 0.00100373 
0.191562 0.126015 -0.278311 0.00167689 0.00100404 
0.191875 0.125928 -0.27842 0.00167742 0.00100436 
0.192187 0.125841 -0.27853 0.00167794 0.00100467 
0.1925 0.125754 -0.278638 0.00167845 0.00100498 
0.192812 0.125667 -0.278747 0.00167897 0.00100529 
0.193125 0.125579 -0.278855 0.00167948 0.0010056 
0.193437 0.125492 -0.278963 0.00167998 0.00100591 
0.19375 0.125405 -0.27907 0.00168049 0.00100621 
0.194062 0.125318 -0.279177 0.00168099 0.00100652 
0.194375 0.125231 -0.279283 0.00168148 0.00100682 
0.194687 0.125143 -0.279389 0.00168197 0.00100712 
0.195 0.125056 -0.279495 0.00168246 0.00100742 
0.195312 0.124969 -0.2796 0.00168295 0.00100772 
0.195625 0.124881 -0.279705 0.00168343 0.00100801 
0.195937 0.124794 -0.279809 0.00168391 0.00100831 
0.19625 0.124706 -0.279913 0.00168439 0.0010086 
0.196562 0.124619 -0.280017 0.00168486 0.00100889 
0.196875 0.124531 -0.280121 0.00168533 0.00100918 
0.197187 0.124444 -0.280223 0.00168579 0.00100947 
0.1975 0.124356 -0.280326 0.00168625 0.00100976 
0.197812 0.124269 -0.280428 0.00168671 0.00101005 
0.198125 0.124181 -0.28053 0.00168717 0.00101033 
0.198437 0.124093 -0.280632 0.00168762 0.00101061 
0.19875 0.124006 -0.280733 0.00168807 0.0010109 
0.199062 0.123918 -0.280833 0.00168852 0.00101118 
0.199375 0.12383 -0.280934 0.00168896 0.00101146 
0.199687 0.123742 -0.281034 0.0016894 0.00101174 
0.2 0.123655 -0.281134 0.00168984 0.00101201 
0.200312 0.123567 -0.281233 0.00169027 0.00101229 
0.200625 0.123479 -0.281332 0.0016907 0.00101256 
0.200937 0.123391 -0.28143 0.00169113 0.00101284 
0.20125 0.123303 -0.281529 0.00169155 0.00101311 
0.201562 0.123215 -0.281626 0.00169197 0.00101338 
0.201875 0.123127 -0.281724 0.00169239 0.00101365 
0.202187 0.123039 -0.281821 0.0016928 0.00101392 
0.2025 0.122951 -0.281918 0.00169322 0.00101418 
0.202812 0.122863 -0.282014 0.00169363 0.00101445 
0.203125 0.122775 -0.282111 0.00169403 0.00101471 
0.203437 0.122686 -0.282206 0.00169444 0.00101497 
0.20375 0.122598 -0.282302 0.00169484 0.00101524 
0.204062 0.12251 -0.282397 0.00169523 0.0010155 
0.204375 0.122422 -0.282492 0.00169563 0.00101575 
0.204687 0.122333 -0.282586 0.00169602 0.00101601 
0.205 0.122245 -0.28268 0.00169641 0.00101627 
0.205312 0.122157 -0.282774 0.00169679 0.00101652 
0.205625 0.122068 -0.282867 0.00169718 0.00101678 
0.205937 0.12198 -0.28296 0.00169756 0.00101703 
0.20625 0.121892 -0.283053 0.00169794 0.00101728 
0.206562 0.121803 -0.283146 0.00169831 0.00101753 
0.206875 0.121715 -0.283238 0.00169868 0.00101778 
0.207187 0.121626 -0.28333 0.00169905 0.00101803 
0.2075 0.121538 -0.283421 0.00169942 0.00101828 
0.207812 0.121449 -0.283512 0.00169978 0.00101852 
0.208125 0.12136 -0.283603 0.00170014 0.00101877 
0.208437 0.121272 -0.283694 0.0017005 0.00101901 
0.20875 0.121183 -0.283784 0.00170086 0.00101925 
0.209062 0.121094 -0.283874 0.00170121 0.00101949 
0.209375 0.121006 -0.283963 0.00170156 0.00101973 
0.209687 0.120917 -0.284052 0.00170191 0.00101997 
0.21 0.120828 -0.284141 0.00170226 0.00102021 
0.210312 0.120739 -0.28423 0.0017026 0.00102045 
0.210625 0.12065 -0.284318 0.00170294 0.00102068 
0.210937 0.120562 -0.284406 0.00170328 0.00102092 
0.21125 0.120473 -0.284494 0.00170362 0.00102115 
0.211562 0.120384 -0.284582 0.00170395 0.00102138 
0.211875 0.120295 -0.284669 0.00170428 0.00102161 
0.212187 0.120206 -0.284756 0.00170461 0.00102184 
0.2125 0.120117 -0.284842 0.00170494 0.00102207 
0.212812 0.120028 -0.284928 0.00170526 0.0010223 
0.213125 0.119939 -0.285014 0.00170558 0.00102252 
0.213437 0.11985 -0.2851 0.0017059 0.00102275 
0.21375 0.119761 -0.285185 0.00170622 0.00102297 
0.214062 0.119672 -0.28527 0.00170653 0.0010232 
0.214375 0.119582 -0.285355 0.00170685 0.00102342 
0.214687 0.119493 -0.28544 0.00170716 0.00102364 
0.215 0.119404 -0.285524 0.00170747 0.00102386 
0.215312 0.119315 -0.285608 0.00170777 0.00102408 
0.215625 0.119226 -0.285691 0.00170807 0.0010243 
0.215937 0.119136 -0.285775 0.00170838 0.00102452 
0.21625 0.119047 -0.285858 0.00170868 0.00102473 
0.216562 0.118958 -0.28594 0.00170897 0.00102495 
0.216875 0.118868 -0.286023 0.00170927 0.00102516 
0.217187 0.118779 -0.286105 0.00170956 0.00102537 
0.2175 0.118689 -0.286187 0.00170985 0.00102559 
0.217812 0.1186 -0.286269 0.00171014 0.0010258 
0.218125 0.118511 -0.28635 0.00171043 0.00102601 
0.218437 0.118421 -0.286431 0.00171071 0.00102622 
0.21875 0.118332 -0.286512 0.001711 0.00102643 
0.219062 0.118242 -0.286593 0.00171128 0.00102663 
0.219375 0.118152 -0.286673 0.00171156 0.00102684 
0.219687 0.118063 -0.286753 0.00171183 0.00102705 
0.22 0.117973 -0.286833 0.00171211 0.00102725 
0.220312 0.117884 -0.286912 0.00171238 0.00102745 
0.220625 0.117794 -0.286991 0.00171265 0.00102766 
0.220937 0.117704 -0.28707 0.00171292 0.00102786 
0.22125 0.117615 -0.287149 0.00171319 0.00102806 
0.221562 0.117525 -0.287228 0.00171345 0.00102826 
0.221875 0.117435 -0.287306 0.00171372 0.00102846 
0.222187 0.117345 -0.287384 0.00171398 0.00102866 
0.2225 0.117255 -0.287461 0.00171424 0.00102885 
0.222812 0.117166 -0.287539 0.0017145 0.00102905 
0.223125 0.117076 -0.287616 0.00171475 0.00102925 
0.223437 0.116986 -0.287693 0.001715 0.00102944 
0.22375 0.116896 -0.287769 0.00171526 0.00102964 
0.224062 0.116806 -0.287846 0.00171551 0.00102983 
0.224375 0.116716 -0.287922 0.00171576 0.00103002 
0.224687 0.116626 -0.287998 0.001716 0.00103021 
0.225 0.116536 -0.288074 0.00171625 0.0010304 
0.225312 0.116446 -0.288149 0.00171649 0.00103059 
0.225625 0.116356 -0.288224 0.00171673 0.00103078 
0.225937 0.116266 -0.288299 0.00171697 0.00103097 
0.22625 0.116176 -0.288374 0.00171721 0.00103116 
0.226562 0.116086 -0.288448 0.00171744 0.00103135 
0.226875 0.115996 -0.288522 0.00171768 0.00103153 
0.227187 0.115905 -0.288596 0.00171791 0.00103172 
0.2275 0.115815 -0.28867 0.00171814 0.0010319 
0.227812 0.115725 -0.288743 0.00171837 0.00103208 
0.228125 0.115635 -0.288817 0.0017186 0.00103227 
0.228437 0.115545 -0.28889 0.00171882 0.00103245 
0.22875 0.115454 -0.288962 0.00171904 0.00103263 
0.229062 0.115364 -0.289035 0.00171927 0.00103281 
0.229375 0.115274 -0.289107 0.00171949 0.00103299 
0.229687 0.115183 -0.289179 0.00171971 0.00103317 
0.23 0.115093 -0.289251 0.00171992 0.00103334 
0.230312 0.115003 -0.289322 0.00172014 0.00103352 
0.230625 0.114912 -0.289394 0.00172035 0.0010337 
0.230937 0.114822 -0.289465 0.00172056 0.00103387 
0.23125 0.114731 -0.289536 0.00172077 0.00103405 
0.231562 0.114641 -0.289607 0.00172098 0.00103422 
0.231875 0.11455 -0.289677 0.00172119 0.00103439 
0.232187 0.11446 -0.289747 0.0017214 0.00103457 
0.2325 0.114369 -0.289817 0.0017216 0.00103474 
0.232812 0.114279 -0.289887 0.0017218 0.00103491 
0.233125 0.114188 -0.289956 0.001722 0.00103508 
0.233437 0.114097 -0.290026 0.0017222 0.00103525 
0.23375 0.114007 -0.290095 0.0017224 0.00103542 
0.234062 0.113916 -0.290164 0.0017226 0.00103558 
0.234375 0.113825 -0.290232 0.00172279 0.00103575 
0.234687 0.113735 -0.290301 0.00172298 0.00103592 
0.235 0.113644 -0.290369 0.00172318 0.00103608 
0.235312 0.113553 -0.290437 0.00172337 0.00103625 
0.235625 0.113462 -0.290505 0.00172356 0.00103641 
0.235937 0.113372 -0.290573 0.00172374 0.00103658 
0.23625 0.113281 -0.29064 0.00172393 0.00103674 
0.236562 0.11319 -0.290707 0.00172411 0.0010369 
0.236875 0.113099 -0.290774 0.0017243 0.00103706 
0.237187 0.113008 -0.290841 0.00172448 0.00103722 
0.2375 0.112917 -0.290907 0.00172466 0.00103738 
0.237812 0.112827 -0.290974 0.00172484 0.00103754 
0.238125 0.112736 -0.29104 0.00172502 0.0010377 
0.238437 0.112645 -0.291106 0.00172519 0.00103786 
0.23875 0.112554 -0.291171 0.00172537 0.00103802 
0.239062 0.112463 -0.291237 0.00172554 0.00103817 
0.239375 0.112372 -0.291302 0.00172572 0.00103833 
0.239687 0.112281 -0.291367 0.00172589 0.00103848 
0.24 0.11219 -0.291432 0.00172606 0.00103864 
0.240312 0.112099 -0.291497 0.00172623 0.00103879 
0.240625 0.112007 -0.291561 0.0017264 0.00103895 
0.240937 0.111916 -0.291626 0.00172656 0.0010391 
0.24125 0.111825 -0.29169 0.00172673 0.00103925 
0.241562 0.111734 -0.291754 0.00172689 0.0010394 
0.241875 0.111643 -0.291817 0.00172705 0.00103955 
0.242187 0.111552 -0.291881 0.00172722 0.0010397 
0.2425 0.11146 -0.291944 0.00172738 0.00103985 
0.242812 0.111369 -0.292007 0.00172753 0.00104 
0.243125 0.111278 -0.29207 0.00172769 0.00104015 
0.243437 0.111187 -0.292133 0.00172785 0.0010403 
0.24375 0.111095 -0.292196 0.00172801 0.00104044 
0.244062 0.111004 -0.292258 0.00172816 0.00104059 
0.244375 0.110913 -0.29232 0.00172831 0.00104074 
0.244687 0.110821 -0.292382 0.00172846 0.00104088 
0.245 0.11073 -0.292444 0.00172862 0.00104103 
0.245312 0.110639 -0.292506 0.00172877 0.00104117 
0.245625 0.110547 -0.292567 0.00172891 0.00104131 
0.245937 0.110456 -0.292628 0.00172906 0.00104146 
0.24625 0.110364 -0.292689 0.00172921 0.0010416 
0.246562 0.110273 -0.29275 0.00172935 0.00104174 
0.246875 0.110181 -0.292811 0.0017295 0.00104188 
0.247187 0.11009 -0.292871 0.00172964 0.00104202 
0.2475 0.109998 -0.292932 0.00172978 0.00104216 
0.247812 0.109907 -0.292992 0.00172992 0.0010423 
0.248125 0.109815 -0.293052 0.00173006 0.00104244 
0.248437 0.109724 -0.293111 0.0017302 0.00104258 
0.24875 0.109632 -0.293171 0.00173034 0.00104272 
0.249062 0.10954 -0.29323 0.00173047 0.00104286 
0.249375 0.109449 -0.29329 0.00173061 0.00104299 
0.249687 0.109357 -0.293349 0.00173074 0.00104313 
0.25 0.109266 -0.293407 0.00173088 0.00104327 
0.250312 0.109174 -0.293466 0.00173101 0.0010434 
0.250625 0.109082 -0.293525 0.00173114 0.00104354 
0.250937 0.10899 -0.293583 0.00173127 0.00104367 
0.25125 0.108899 -0.293641 0.0017314 0.0010438 
0.251562 0.108807 -0.293699 0.00173152 0.00104394 
0.251875 0.108715 -0.293757 0.00173165 0.00104407 
0.252187 0.108623 -0.293815 0.00173178 0.0010442 
0.2525 0.108532 -0.293872 0.0017319 0.00104433 
0.252812 0.10844 -0.293929 0.00173202 0.00104446 
0.253125 0.108348 -0.293986 0.00173215 0.00104459 
0.253437 0.108256 -0.294043 0.00173227 0.00104472 
0.25375 0.108164 -0.2941 0.00173239 0.00104485 
0.254062 0.108072 -0.294157 0.00173251 0.00104498 
0.254375 0.10798 -0.294213 0.00173263 0.00104511 
0.254687 0.107888 -0.29427 0.00173274 0.00104524 
0.255 0.107796 -0.294326 0.00173286 0.00104537 
0.255312 0.107704 -0.294382 0.00173297 0.00104549 
0.255625 0.107612 -0.294437 0.00173309 0.00104562 
0.255937 0.10752 -0.294493 0.0017332 0.00104575 
0.25625 0.107428 -0.294549 0.00173331 0.00104587 
0.256562 0.107336 -0.294604 0.00173343 0.00104599 
0.256875 0.107244 -0.294659 0.00173354 0.00104612 
0.257187 0.107152 -0.294714 0.00173365 0.00104624 
0.2575 0.10706 -0.294769 0.00173375 0.00104637 
0.257812 0.106968 -0.294823 0.00173386 0.00104649 
0.258125 0.106876 -0.294878 0.00173397 0.00104661 
0.258437 0.106784 -0.294932 0.00173408 0.00104673 
0.25875 0.106691 -0.294986 0.00173418 0.00104685 
0.259062 0.106599 -0.295041 0.00173428 0.00104697 
0.259375 0.106507 -0.295094 0.00173439 0.00104709 
0.259687 0.106415 -0.295148 0.00173449 0.00104721 
0.26 0.106323 -0.295202 0.00173459 0.00104733 
0.260312 0.10623 -0.295255 0.00173469 0.00104745 
0.260625 0.106138 -0.295308 0.00173479 0.00104757 
0.260937 0.106046 -0.295361 0.00173489 0.00104769 
0.26125 0.105954 -0.295414 0.00173499 0.00104781 
0.261562 0.105861 -0.295467 0.00173509 0.00104792 
0.261875 0.105769 -0.29552 0.00173519 0.00104804 
0.262187 0.105677 -0.295572 0.00173528 0.00104816 
0.2625 0.105584 -0.295625 0.00173538 0.00104827 
0.262812 0.105492 -0.295677 0.00173547 0.00104839 
0.263125 0.105399 -0.295729 0.00173556 0.0010485 
0.263437 0.105307 -0.295781 0.00173566 0.00104862 
0.26375 0.105215 -0.295832 0.00173575 0.00104873 
0.264062 0.105122 -0.295884 0.00173584 0.00104884 
0.264375 0.10503 -0.295935 0.00173593 0.00104896 
0.264687 0.104937 -0.295987 0.00173602 0.00104907 
0.265 0.104845 -0.296038 0.00173611 0.00104918 
0.265312 0.104752 -0.296089 0.0017362 0.00104929 
0.265625 0.10466 -0.29614 0.00173629 0.0010494 
0.265937 0.104567 -0.29619 0.00173637 0.00104952 
0.26625 0.104475 -0.296241 0.00173646 0.00104963 
0.266562 0.104382 -0.296291 0.00173655 0.00104974 
0.266875 0.104289 -0.296342 0.00173663 0.00104985 
0.267187 0.104197 -0.296392 0.00173671 0.00104996 
0.2675 0.104104 -0.296442 0.0017368 0.00105006 
0.267812 0.104011 -0.296492 0.00173688 0.00105017 
0.268125 0.103919 -0.296541 0.00173696 0.00105028 
0.268437 0.103826 -0.296591 0.00173704 0.00105039 
0.26875 0.103733 -0.29664 0.00173712 0.0010505 
0.269062 0.103641 -0.29669 0.0017372 0.0010506 
0.269375 0.103548 -0.296739 0.00173728 0.00105071 
0.269687 0.103455 -0.296788 0.00173736 0.00105082 
0.27 0.103363 -0.296837 0.00173744 0.00105092 
0.270312 0.10327 -0.296885 0.00173751 0.00105103 
0.270625 0.103177 -0.296934 0.00173759 0.00105113 
0.270937 0.103084 -0.296983 0.00173766 0.00105124 
0.27125 0.102991 -0.297031 0.00173774 0.00105134 
0.271562 0.102899 -0.297079 0.00173781 0.00105145 
0.271875 0.102806 -0.297127 0.00173789 0.00105155 
0.272187 0.102713 -0.297175 0.00173796 0.00105165 
0.2725 0.10262 -0.297223 0.00173803 0.00105175 
0.272812 0.102527 -0.297271 0.0017381 0.00105186 
0.273125 0.102434 -0.297318 0.00173817 0.00105196 
0.273437 0.102341 -0.297365 0.00173824 0.00105206 
0.27375 0.102248 -0.297413 0.00173831 0.00105216 
0.274062 0.102156 -0.29746 0.00173838 0.00105226 
0.274375 0.102063 -0.297507 0.00173845 0.00105236 
0.274687 0.10197 -0.297554 0.00173851 0.00105246 
0.275 0.101877 -0.2976 0.00173858 0.00105256 
0.275312 0.101784 -0.297647 0.00173865 0.00105266 
0.275625 0.101691 -0.297693 0.00173871 0.00105276 
0.275937 0.101598 -0.29774 0.00173877 0.00105286 
0.27625 0.101505 -0.297786 0.00173884 0.00105296 
0.276562 0.101411 -0.297832 0.0017389 0.00105306 
0.276875 0.101318 -0.297878 0.00173896 0.00105315 
0.277187 0.101225 -0.297924 0.00173902 0.00105325 
0.2775 0.101132 -0.29797 0.00173909 0.00105335 
0.277812 0.101039 -0.298015 0.00173915 0.00105344 
0.278125 0.100946 -0.298061 0.00173921 0.00105354 
0.278437 0.100853 -0.298106 0.00173927 0.00105363 
0.27875 0.10076 -0.298151 0.00173932 0.00105373 
0.279062 0.100667 -0.298196 0.00173938 0.00105382 
0.279375 0.100573 -0.298241 0.00173944 0.00105392 
0.279687 0.10048 -0.298286 0.0017395 0.00105401 
0.28 0.100387 -0.298331 0.00173955 0.00105411 
0.280312 0.100294 -0.298375 0.00173961 0.0010542 
0.280625 0.1002 -0.29842 0.00173966 0.00105429 
0.280937 0.100107 -0.298464 0.00173972 0.00105439 
0.28125 0.100014 -0.298509 0.00173977 0.00105448 
0.281562 0.0999207 -0.298553 0.00173983 0.00105457 
0.281875 0.0998274 -0.298597 0.00173988 0.00105466 
0.282187 0.0997341 -0.298641 0.00173993 0.00105475 
0.2825 0.0996407 -0.298684 0.00173998 0.00105485 
0.282812 0.0995474 -0.298728 0.00174004 0.00105494 
0.283125 0.0994541 -0.298771 0.00174009 0.00105503 
0.283437 0.0993607 -0.298815 0.00174014 0.00105512 
0.28375 0.0992673 -0.298858 0.00174019 0.00105521 
0.284062 0.0991739 -0.298901 0.00174024 0.0010553 
0.284375 0.0990805 -0.298944 0.00174029 0.00105538 
0.284687 0.0989871 -0.298987 0.00174034 0.00105547 
0.285 0.0988937 -0.29903 0.00174038 0.00105556 
0.285312 0.0988002 -0.299073 0.00174043 0.00105565 
0.285625 0.0987068 -0.299115 0.00174048 0.00105574 
0.285937 0.0986133 -0.299158 0.00174052 0.00105583 
0.28625 0.0985198 -0.2992 0.00174057 0.00105591 
0.286562 0.0984263 -0.299243 0.00174062 0.001056 
0.286875 0.0983328 -0.299285 0.00174066 0.00105609 
0.287187 0.0982393 -0.299327 0.00174071 0.00105617 
0.2875 0.0981457 -0.299369 0.00174075 0.00105626 
0.287812 0.0980522 -0.29941 0.00174079 0.00105635 
0.288125 0.0979586 -0.299452 0.00174084 0.00105643 
0.288437 0.097865 -0.299494 0.00174088 0.00105652 
0.28875 0.0977715 -0.299535 0.00174092 0.0010566 
0.289062 0.0976779 -0.299576 0.00174097 0.00105669 
0.289375 0.0975842 -0.299618 0.00174101 0.00105677 
0.289687 0.0974906 -0.299659 0.00174105 0.00105685 
0.29 0.097397 -0.2997 0.00174109 0.00105694 
0.290312 0.0973033 -0.299741 0.00174113 0.00105702 
0.290625 0.0972097 -0.299782 0.00174117 0.00105711 
0.290937 0.097116 -0.299822 0.00174121 0.00105719 
0.29125 0.0970223 -0.299863 0.00174125 0.00105727 
0.291562 0.0969286 -0.299903 0.00174128 0.00105735 
0.291875 0.0968349 -0.299944 0.00174132 0.00105744 
0.292187 0.0967411 -0.299984 0.00174136 0.00105752 
0.2925 0.0966474 -0.300024 0.00174139 0.0010576 
0.292812 0.0965536 -0.300064 0.00174143 0.00105768 
0.293125 0.0964599 -0.300104 0.00174147 0.00105776 
0.293437 0.0963661 -0.300144 0.0017415 0.00105784 
0.29375 0.0962723 -0.300184 0.00174154 0.00105792 
0.294062 0.0961785 -0.300223 0.00174157 0.001058 
0.294375 0.0960847 -0.300263 0.00174161 0.00105808 
0.294687 0.0959908 -0.300302 0.00174164 0.00105816 
0.295 0.095897 -0.300342 0.00174167 0.00105824 
0.295312 0.0958031 -0.300381 0.0017417 0.00105832 
0.295625 0.0957093 -0.30042 0.00174174 0.0010584 
0.295937 0.0956154 -0.300459 0.00174177 0.00105848 
0.29625 0.0955215 -0.300498 0.0017418 0.00105856 
0.296562 0.0954276 -0.300537 0.00174183 0.00105863 
0.296875 0.0953337 -0.300576 0.00174186 0.00105871 
0.297187 0.0952398 -0.300614 0.00174189 0.00105879 
0.2975 0.0951458 -0.300653 0.00174192 0.00105887 
0.297812 0.0950519 -0.300691 0.00174195 0.00105894 
0.298125 0.0949579 -0.300729 0.00174198 0.00105902 
0.298437 0.0948639 -0.300768 0.00174201 0.0010591 
0.29875 0.09477 -0.300806 0.00174203 0.00105917 
0.299062 0.094676 -0.300844 0.00174206 0.00105925 
0.299375 0.0945819 -0.300882 0.00174209 0.00105932 
0.299687 0.0944879 -0.300919 0.00174211 0.0010594 
0.3 0.0943939 -0.300957 0.00174214 0.00105947 
0.300312 0.0942998 -0.300995 0.00174217 0.00105955 
0.300625 0.0942058 -0.301032 0.00174219 0.00105962 
0.300937 0.0941117 -0.30107 0.00174222 0.0010597 
0.30125 0.0940176 -0.301107 0.00174224 0.00105977 
0.301562 0.0939235 -0.301144 0.00174227 0.00105984 
0.301875 0.0938294 -0.301182 0.00174229 0.00105992 
0.302187 0.0937353 -0.301219 0.00174232 0.00105999 
0.3025 0.0936412 -0.301256 0.00174234 0.00106006 
0.302812 0.0935471 -0.301292 0.00174236 0.00106014 
0.303125 0.0934529 -0.301329 0.00174238 0.00106021 
0.303437 0.0933587 -0.301366 0.00174241 0.00106028 
0.30375 0.0932646 -0.301402 0.00174243 0.00106035 
0.304062 0.0931704 -0.301439 0.00174245 0.00106042 
0.304375 0.0930762 -0.301475 0.00174247 0.0010605 
0.304687 0.092982 -0.301512 0.00174249 0.00106057 
0.305 0.0928878 -0.301548 0.00174251 0.00106064 
0.305312 0.0927935 -0.301584 0.00174254 0.00106071 
0.305625 0.0926993 -0.30162 0.00174256 0.00106078 
0.305937 0.092605 -0.301656 0.00174258 0.00106085 
0.30625 0.0925108 -0.301692 0.0017426 0.00106092 
0.306562 0.0924165 -0.301727 0.00174262 0.00106099 
0.306875 0.0923222 -0.301763 0.00174263 0.00106106 
0.307187 0.0922279 -0.301799 0.00174265 0.00106113 
0.3075 0.0921336 -0.301834 0.00174267 0.0010612 
0.307812 0.0920393 -0.301869 0.00174269 0.00106127 
0.308125 0.091945 -0.301905 0.00174271 0.00106133 
0.308437 0.0918506 -0.30194 0.00174273 0.0010614 
0.30875 0.0917563 -0.301975 0.00174274 0.00106147 
0.309062 0.0916619 -0.30201 0.00174276 0.00106154 
0.309375 0.0915675 -0.302045 0.00174278 0.00106161 
0.309687 0.0914731 -0.30208 0.00174279 0.00106167 
0.31 0.0913787 -0.302115 0.00174281 0.00106174 
0.310312 0.0912843 -0.302149 0.00174282 0.00106181 
0.310625 0.0911899 -0.302184 0.00174284 0.00106188 
0.310937 0.0910955 -0.302218 0.00174285 0.00106194 
0.31125 0.091001 -0.302253 0.00174287 0.00106201 
0.311562 0.0909066 -0.302287 0.00174288 0.00106208 
0.311875 0.0908121 -0.302321 0.0017429 0.00106214 
0.312187 0.0907177 -0.302356 0.00174291 0.00106221 
0.3125 0.0906232 -0.30239 0.00174292 0.00106227 
0.312812 0.0905287 -0.302424 0.00174294 0.00106234 
0.313125 0.0904342 -0.302457 0.00174295 0.0010624 
0.313437 0.0903397 -0.302491 0.00174296 0.00106247 
0.31375 0.0902451 -0.302525 0.00174298 0.00106253 
0.314062 0.0901506 -0.302559 0.00174299 0.0010626 
0.314375 0.0900561 -0.302592 0.001743 0.00106266 
0.314687 0.0899615 -0.302626 0.00174301 0.00106273 
0.315 0.0898669 -0.302659 0.00174302 0.00106279 
0.315312 0.0897724 -0.302692 0.00174303 0.00106286 
0.315625 0.0896778 -0.302726 0.00174304 0.00106292 
0.315937 0.0895832 -0.302759 0.00174305 0.00106298 
0.31625 0.0894886 -0.302792 0.00174306 0.00106305 
0.316562 0.089394 -0.302825 0.00174307 0.00106311 
0.316875 0.0892993 -0.302858 0.00174308 0.00106317 
0.317187 0.0892047 -0.302891 0.00174309 0.00106323 
0.3175 0.08911 -0.302923 0.0017431 0.0010633 
0.317812 0.0890154 -0.302956 0.00174311 0.00106336 
0.318125 0.0889207 -0.302988 0.00174311 0.00106342 
0.318437 0.088826 -0.303021 0.00174312 0.00106348 
0.31875 0.0887313 -0.303053 0.00174313 0.00106354 
0.319062 0.0886366 -0.303086 0.00174314 0.0010636 
0.319375 0.0885419 -0.303118 0.00174314 0.00106367 
0.319687 0.0884472 -0.30315 0.00174315 0.00106373 
0.32 0.0883525 -0.303182 0.00174316 0.00106379 
0.320312 0.0882577 -0.303214 0.00174316 0.00106385 
0.320625 0.088163 -0.303246 0.00174317 0.00106391 
0.320937 0.0880682 -0.303278 0.00174318 0.00106397 
0.32125 0.0879735 -0.30331 0.00174318 0.00106403 
0.321562 0.0878787 -0.303342 0.00174319 0.00106409 
0.321875 0.0877839 -0.303373 0.00174319 0.00106415 
0.322187 0.0876891 -0.303405 0.0017432 0.00106421 
0.3225 0.0875943 -0.303436 0.0017432 0.00106426 
0.322812 0.0874995 -0.303468 0.00174321 0.00106432 
0.323125 0.0874046 -0.303499 0.00174321 0.00106438 
0.323437 0.0873098 -0.30353 0.00174321 0.00106444 
0.32375 0.0872149 -0.303561 0.00174322 0.0010645 
0.324062 0.0871201 -0.303592 0.00174322 0.00106456 
0.324375 0.0870252 -0.303623 0.00174323 0.00106462 
0.324687 0.0869303 -0.303654 0.00174323 0.00106467 
0.325 0.0868354 -0.303685 0.00174323 0.00106473 
0.325312 0.0867405 -0.303716 0.00174324 0.00106479 
0.325625 0.0866456 -0.303747 0.00174324 0.00106485 
0.325937 0.0865507 -0.303777 0.00174324 0.0010649 
0.32625 0.0864558 -0.303808 0.00174324 0.00106496 
0.326562 0.0863609 -0.303838 0.00174325 0.00106502 
0.326875 0.0862659 -0.303869 0.00174325 0.00106507 
0.327187 0.086171 -0.303899 0.00174325 0.00106513 
0.3275 0.086076 -0.303929 0.00174325 0.00106519 
0.327812 0.085981 -0.30396 0.00174325 0.00106524 
0.328125 0.085886 -0.30399 0.00174325 0.0010653 
0.328437 0.0857911 -0.30402 0.00174325 0.00106535 
0.32875 0.085696 -0.30405 0.00174326 0.00106541 
0.329062 0.085601 -0.30408 0.00174326 0.00106546 
0.329375 0.085506 -0.30411 0.00174326 0.00106552 
0.329687 0.085411 -0.304139 0.00174326 0.00106557 
0.33 0.0853159 -0.304169 0.00174326 0.00106563 
0.330312 0.0852209 -0.304199 0.00174326 0.00106568 
0.330625 0.0851258 -0.304228 0.00174326 0.00106574 
0.330937 0.0850308 -0.304258 0.00174326 0.00106579 
0.33125 0.0849357 -0.304287 0.00174325 0.00106585 
0.331562 0.0848406 -0.304316 0.00174325 0.0010659 
0.331875 0.0847455 -0.304346 0.00174325 0.00106596 
0.332187 0.0846504 -0.304375 0.00174325 0.00106601 
0.3325 0.0845553 -0.304404 0.00174325 0.00106606 
0.332812 0.0844602 -0.304433 0.00174325 0.00106612 
0.333125 0.0843651 -0.304462 0.00174324 0.00106617 
0.333437 0.0842699 -0.304491 0.00174324 0.00106622 
0.33375 0.0841748 -0.30452 0.00174324 0.00106628 
0.334062 0.0840796 -0.304549 0.00174324 0.00106633 
0.334375 0.0839844 -0.304577 0.00174323 0.00106638 
0.334687 0.0838893 -0.304606 0.00174323 0.00106643 
0.335 0.0837941 -0.304634 0.00174323 0.00106649 
0.335312 0.0836989 -0.304663 0.00174322 0.00106654 
0.335625 0.0836037 -0.304691 0.00174322 0.00106659 
0.335937 0.0835085 -0.30472 0.00174322 0.00106664 
0.33625 0.0834133 -0.304748 0.00174321 0.00106669 
0.336562 0.083318 -0.304776 0.00174321 0.00106674 
0.336875 0.0832228 -0.304805 0.0017432 0.0010668 
0.337187 0.0831275 -0.304833 0.0017432 0.00106685 
0.3375 0.0830323 -0.304861 0.00174319 0.0010669 
0.337812 0.082937 -0.304889 0.00174319 0.00106695 
0.338125 0.0828417 -0.304917 0.00174318 0.001067 
0.338437 0.0827465 -0.304944 0.00174318 0.00106705 
0.33875 0.0826512 -0.304972 0.00174317 0.0010671 
0.339062 0.0825559 -0.305 0.00174317 0.00106715 
0.339375 0.0824606 -0.305028 0.00174316 0.0010672 
0.339687 0.0823652 -0.305055 0.00174316 0.00106725 
0.34 0.0822699 -0.305083 0.00174315 0.0010673 
0.340312 0.0821746 -0.30511 0.00174314 0.00106735 
0.340625 0.0820792 -0.305137 0.00174314 0.0010674 
0.340937 0.0819839 -0.305165 0.00174313 0.00106745 
0.34125 0.0818885 -0.305192 0.00174312 0.0010675 
0.341562 0.0817932 -0.305219 0.00174312 0.00106754 
0.341875 0.0816978 -0.305246 0.00174311 0.00106759 
0.342187 0.0816024 -0.305273 0.0017431 0.00106764 
0.3425 0.081507 -0.3053 0.0017431 0.00106769 
0.342812 0.0814116 -0.305327 0.00174309 0.00106774 
0.343125 0.0813162 -0.305354 0.00174308 0.00106779 
0.343437 0.0812208 -0.305381 0.00174307 0.00106784 
0.34375 0.0811254 -0.305408 0.00174307 0.00106788 
0.344062 0.0810299 -0.305435 0.00174306 0.00106793 
0.344375 0.0809345 -0.305461 0.00174305 0.00106798 
0.344687 0.080839 -0.305488 0.00174304 0.00106803 
0.345 0.0807436 -0.305514 0.00174303 0.00106807 
0.345312 0.0806481 -0.305541 0.00174303 0.00106812 
0.345625 0.0805526 -0.305567 0.00174302 0.00106817 
0.345937 0.0804571 -0.305593 0.00174301 0.00106821 
0.34625 0.0803617 -0.30562 0.001743 0.00106826 
0.346562 0.0802661 -0.305646 0.00174299 0.00106831 
0.346875 0.0801706 -0.305672 0.00174298 0.00106835 
0.347187 0.0800751 -0.305698 0.00174297 0.0010684 
0.3475 0.0799796 -0.305724 0.00174296 0.00106845 
0.347812 0.0798841 -0.30575 0.00174296 0.00106849 
0.348125 0.0797885 -0.305776 0.00174295 0.00106854 
0.348437 0.079693 -0.305802 0.00174294 0.00106859 
0.34875 0.0795974 -0.305828 0.00174293 0.00106863 
0.349062 0.0795018 -0.305853 0.00174292 0.00106868 
0.349375 0.0794063 -0.305879 0.00174291 0.00106872 
0.349687 0.0793107 -0.305904 0.0017429 0.00106877 
0.35 0.0792151 -0.30593 0.00174289 0.00106881 
0.350312 0.0791195 -0.305956 0.00174288 0.00106886 
0.350625 0.0790239 -0.305981 0.00174287 0.0010689 
0.350937 0.0789283 -0.306006 0.00174286 0.00106895 
0.35125 0.0788327 -0.306032 0.00174284 0.00106899 
0.351562 0.078737 -0.306057 0.00174283 0.00106904 
0.351875 0.0786414 -0.306082 0.00174282 0.00106908 
0.352187 0.0785458 -0.306107 0.00174281 0.00106913 
0.3525 0.0784501 -0.306132 0.0017428 0.00106917 
0.352812 0.0783544 -0.306157 0.00174279 0.00106921 
0.353125 0.0782588 -0.306182 0.00174278 0.00106926 
0.353437 0.0781631 -0.306207 0.00174277 0.0010693 
0.35375 0.0780674 -0.306232 0.00174275 0.00106935 
0.354062 0.0779717 -0.306257 0.00174274 0.00106939 
0.354375 0.077876 -0.306282 0.00174273 0.00106943 
0.354687 0.0777803 -0.306306 0.00174272 0.00106948 
0.355 0.0776846 -0.306331 0.00174271 0.00106952 
0.355312 0.0775889 -0.306355 0.00174269 0.00106956 
0.355625 0.0774931 -0.30638 0.00174268 0.0010696 
0.355937 0.0773974 -0.306404 0.00174267 0.00106965 
0.35625 0.0773017 -0.306429 0.00174265 0.00106969 
0.356562 0.0772059 -0.306453 0.00174264 0.00106973 
0.356875 0.0771101 -0.306477 0.00174263 0.00106977 
0.357187 0.0770144 -0.306502 0.00174262 0.00106982 
0.3575 0.0769186 -0.306526 0.0017426 0.00106986 
0.357812 0.0768228 -0.30655 0.00174259 0.0010699 
0.358125 0.076727 -0.306574 0.00174258 0.00106994 
0.358437 0.0766312 -0.306598 0.00174256 0.00106998 
0.35875 0.0765354 -0.306622 0.00174255 0.00107003 
0.359062 0.0764396 -0.306646 0.00174254 0.00107007 
0.359375 0.0763438 -0.30667 0.00174252 0.00107011 
0.359687 0.0762479 -0.306693 0.00174251 0.00107015 
0.36 0.0761521 -0.306717 0.00174249 0.00107019 
0.360312 0.0760563 -0.306741 0.00174248 0.00107023 
0.360625 0.0759604 -0.306765 0.00174247 0.00107027 
0.360937 0.0758646 -0.306788 0.00174245 0.00107031 
0.36125 0.0757687 -0.306812 0.00174244 0.00107035 
0.361562 0.0756728 -0.306835 0.00174242 0.00107039 
0.361875 0.0755769 -0.306859 0.00174241 0.00107043 
0.362187 0.0754811 -0.306882 0.0017424 0.00107047 
0.3625 0.0753852 -0.306905 0.00174238 0.00107051 
0.362812 0.0752893 -0.306929 0.00174237 0.00107056 
0.363125 0.0751933 -0.306952 0.00174235 0.00107059 
0.363437 0.0750974 -0.306975 0.00174234 0.00107063 
0.36375 0.0750015 -0.306998 0.00174232 0.00107067 
0.364062 0.0749056 -0.307021 0.00174231 0.00107071 
0.364375 0.0748096 -0.307044 0.00174229 0.00107075 
0.364687 0.0747137 -0.307067 0.00174228 0.00107079 
0.365 0.0746177 -0.30709 0.00174226 0.00107083 
0.365312 0.0745218 -0.307113 0.00174225 0.00107087 
0.365625 0.0744258 -0.307136 0.00174223 0.00107091 
0.365937 0.0743298 -0.307158 0.00174222 0.00107095 
0.36625 0.0742339 -0.307181 0.0017422 0.00107099 
0.366562 0.0741379 -0.307204 0.00174219 0.00107103 
0.366875 0.0740419 -0.307226 0.00174217 0.00107107 
0.367187 0.0739459 -0.307249 0.00174216 0.0010711 
0.3675 0.0738499 -0.307271 0.00174214 0.00107114 
0.367812 0.0737538 -0.307294 0.00174213 0.00107118 
0.368125 0.0736578 -0.307316 0.00174211 0.00107122 
0.368437 0.0735618 -0.307339 0.00174209 0.00107126 
0.36875 0.0734657 -0.307361 0.00174208 0.0010713 
0.369062 0.0733697 -0.307383 0.00174206 0.00107133 
0.369375 0.0732737 -0.307405 0.00174205 0.00107137 
0.369687 0.0731776 -0.307428 0.00174203 0.00107141 
0.37 0.0730815 -0.30745 0.00174201 0.00107145 
0.370312 0.0729855 -0.307472 0.001742 0.00107148 
0.370625 0.0728894 -0.307494 0.00174198 0.00107152 
0.370937 0.0727933 -0.307516 0.00174196 0.00107156 
0.37125 0.0726972 -0.307538 0.00174195 0.0010716 
0.371562 0.0726011 -0.307559 0.00174193 0.00107163 
0.371875 0.072505 -0.307581 0.00174191 0.00107167 
0.372187 0.0724089 -0.307603 0.0017419 0.00107171 
0.3725 0.0723128 -0.307625 0.00174188 0.00107174 
0.372812 0.0722166 -0.307646 0.00174186 0.00107178 
0.373125 0.0721205 -0.307668 0.00174184 0.00107182 
0.373437 0.0720244 -0.30769 0.00174183 0.00107185 
0.37375 0.0719282 -0.307711 0.00174181 0.00107189 
0.374062 0.0718321 -0.307733 0.00174179 0.00107193 
0.374375 0.0717359 -0.307754 0.00174178 0.00107196 
0.374687 0.0716397 -0.307775 0.00174176 0.001072 
0.375 0.0715436 -0.307797 0.00174174 0.00107203 
0.375312 0.0714474 -0.307818 0.00174172 0.00107207 
0.375625 0.0713512 -0.307839 0.00174171 0.00107211 
0.375937 0.071255 -0.30786 0.00174169 0.00107214 
0.37625 0.0711588 -0.307882 0.00174167 0.00107218 
0.376562 0.0710626 -0.307903 0.00174165 0.00107221 
0.376875 0.0709664 -0.307924 0.00174164 0.00107225 
0.377187 0.0708702 -0.307945 0.00174162 0.00107228 
0.3775 0.0707739 -0.307966 0.0017416 0.00107232 
0.377812 0.0706777 -0.307987 0.00174158 0.00107235 
0.378125 0.0705815 -0.308008 0.00174156 0.00107239 
0.378437 0.0704852 -0.308028 0.00174155 0.00107242 
0.37875 0.070389 -0.308049 0.00174153 0.00107246 
0.379062 0.0702927 -0.30807 0.00174151 0.00107249 
0.379375 0.0701964 -0.308091 0.00174149 0.00107253 
0.379687 0.0701002 -0.308111 0.00174147 0.00107256 
0.38 0.0700039 -0.308132 0.00174145 0.0010726 
0.380312 0.0699076 -0.308152 0.00174144 0.00107263 
0.380625 0.0698113 -0.308173 0.00174142 0.00107266 
0.380937 0.069715 -0.308193 0.0017414 0.0010727 
0.38125 0.0696187 -0.308214 0.00174138 0.00107273 
0.381562 0.0695224 -0.308234 0.00174136 0.00107277 
0.381875 0.0694261 -0.308255 0.00174135 0.0010728 
0.382187 0.0693297 -0.308275 0.00174133 0.00107283 
0.3825 0.0692334 -0.308295 0.00174131 0.00107287 
0.382812 0.0691371 -0.308315 0.00174129 0.0010729 
0.383125 0.0690407 -0.308336 0.00174127 0.00107293 
0.383437 0.0689444 -0.308356 0.00174125 0.00107297 
0.38375 0.068848 -0.308376 0.00174123 0.001073 
0.384062 0.0687517 -0.308396 0.00174122 0.00107303 
0.384375 0.0686553 -0.308416 0.0017412 0.00107307 
0.384687 0.0685589 -0.308436 0.00174118 0.0010731 
0.385 0.0684626 -0.308456 0.00174116 0.00107313 
0.385312 0.0683662 -0.308475 0.00174114 0.00107317 
0.385625 0.0682698 -0.308495 0.00174112 0.0010732 
0.385937 0.0681734 -0.308515 0.0017411 0.00107323 
0.38625 0.068077 -0.308535 0.00174108 0.00107326 
0.386562 0.0679806 -0.308555 0.00174106 0.0010733 
0.386875 0.0678841 -0.308574 0.00174104 0.00107333 
0.387187 0.0677877 -0.308594 0.00174103 0.00107336 
0.3875 0.0676913 -0.308613 0.00174101 0.00107339 
0.387812 0.0675949 -0.308633 0.00174099 0.00107343 
0.388125 0.0674984 -0.308652 0.00174097 0.00107346 
0.388437 0.067402 -0.308672 0.00174095 0.00107349 
0.38875 0.0673055 -0.308691 0.00174093 0.00107352 
0.389062 0.0672091 -0.308711 0.00174091 0.00107355 
0.389375 0.0671126 -0.30873 0.00174089 0.00107359 
0.389687 0.0670161 -0.308749 0.00174087 0.00107362 
0.39 0.0669196 -0.308768 0.00174085 0.00107365 
0.390312 0.0668232 -0.308788 0.00174083 0.00107368 
0.390625 0.0667267 -0.308807 0.00174081 0.00107371 
0.390937 0.0666302 -0.308826 0.00174079 0.00107374 
0.39125 0.0665337 -0.308845 0.00174077 0.00107377 
0.391562 0.0664372 -0.308864 0.00174075 0.00107381 
0.391875 0.0663406 -0.308883 0.00174073 0.00107384 
0.392187 0.0662441 -0.308902 0.00174071 0.00107387 
0.3925 0.0661476 -0.308921 0.00174069 0.0010739 
0.392812 0.0660511 -0.30894 0.00174067 0.00107393 
0.393125 0.0659545 -0.308958 0.00174065 0.00107396 
0.393437 0.065858 -0.308977 0.00174063 0.00107399 
0.39375 0.0657614 -0.308996 0.00174061 0.00107402 
0.394062 0.0656649 -0.309015 0.00174059 0.00107405 
0.394375 0.0655683 -0.309033 0.00174057 0.00107408 
0.394687 0.0654718 -0.309052 0.00174055 0.00107411 
0.395 0.0653752 -0.309071 0.00174053 0.00107414 
0.395312 0.0652786 -0.309089 0.00174051 0.00107417 
0.395625 0.065182 -0.309108 0.00174049 0.0010742 
0.395937 0.0650854 -0.309126 0.00174047 0.00107423 
0.39625 0.0649888 -0.309145 0.00174045 0.00107426 
0.396562 0.0648922 -0.309163 0.00174043 0.00107429 
0.396875 0.0647956 -0.309181 0.00174041 0.00107432 
0.397187 0.064699 -0.3092 0.00174039 0.00107435 
0.3975 0.0646024 -0.309218 0.00174037 0.00107438 
0.397812 0.0645058 -0.309236 0.00174035 0.00107441 
0.398125 0.0644091 -0.309254 0.00174033 0.00107444 
0.398437 0.0643125 -0.309273 0.00174031 0.00107447 
0.39875 0.0642159 -0.309291 0.00174029 0.0010745 
0.399062 0.0641192 -0.309309 0.00174027 0.00107453 
0.399375 0.0640226 -0.309327 0.00174025 0.00107456 
0.399687 0.0639259 -0.309345 0.00174023 0.00107459 
0.4 0.0638292 -0.309363 0.00174021 0.00107462 
0.400312 0.0637326 -0.309381 0.00174019 0.00107464 
0.400625 0.0636359 -0.309399 0.00174017 0.00107467 
0.400937 0.0635392 -0.309417 0.00174015 0.0010747 
0.40125 0.0634425 -0.309434 0.00174013 0.00107473 
0.401562 0.0633458 -0.309452 0.00174011 0.00107476 
0.401875 0.0632491 -0.30947 0.00174009 0.00107479 
0.402187 0.0631524 -0.309488 0.00174007 0.00107482 
0.4025 0.0630557 -0.309505 0.00174005 0.00107484 
0.402812 0.062959 -0.309523 0.00174003 0.00107487 
0.403125 0.0628623 -0.30954 0.00174001 0.0010749 
0.403437 0.0627656 -0.309558 0.00173999 0.00107493 
0.40375 0.0626688 -0.309576 0.00173997 0.00107496 
0.404062 0.0625721 -0.309593 0.00173995 0.00107499 
0.404375 0.0624754 -0.309611 0.00173993 0.00107501 
0.404687 0.0623786 -0.309628 0.00173991 0.00107504 
0.405 0.0622819 -0.309645 0.00173989 0.00107507 
0.405312 0.0621851 -0.309663 0.00173987 0.0010751 
0.405625 0.0620883 -0.30968 0.00173985 0.00107512 
0.405937 0.0619916 -0.309697 0.00173983 0.00107515 
0.40625 0.0618948 -0.309715 0.00173981 0.00107518 
0.406562 0.061798 -0.309732 0.00173978 0.00107521 
0.406875 0.0617012 -0.309749 0.00173976 0.00107524 
0.407187 0.0616045 -0.309766 0.00173974 0.00107526 
0.4075 0.0615077 -0.309783 0.00173972 0.00107529 
0.407812 0.0614109 -0.3098 0.0017397 0.00107532 
0.408125 0.0613141 -0.309817 0.00173968 0.00107534 
0.408437 0.0612172 -0.309834 0.00173966 0.00107537 
0.40875 0.0611204 -0.309851 0.00173964 0.0010754 
0.409062 0.0610236 -0.309868 0.00173962 0.00107543 
0.409375 0.0609268 -0.309885 0.0017396 0.00107545 
0.409687 0.0608299 -0.309902 0.00173958 0.00107548 
0.41 0.0607331 -0.309919 0.00173956 0.00107551 
0.410312 0.0606363 -0.309935 0.00173954 0.00107553 
0.410625 0.0605394 -0.309952 0.00173952 0.00107556 
0.410937 0.0604426 -0.309969 0.0017395 0.00107559 
0.41125 0.0603457 -0.309985 0.00173948 0.00107561 
0.411562 0.0602488 -0.310002 0.00173946 0.00107564 
0.411875 0.060152 -0.310019 0.00173944 0.00107567 
0.412187 0.0600551 -0.310035 0.00173942 0.00107569 
0.4125 0.0599582 -0.310052 0.0017394 0.00107572 
0.412812 0.0598613 -0.310068 0.00173938 0.00107574 
0.413125 0.0597644 -0.310085 0.00173936 0.00107577 
0.413437 0.0596675 -0.310101 0.00173933 0.0010758 
0.41375 0.0595706 -0.310118 0.00173931 0.00107582 
0.414062 0.0594737 -0.310134 0.00173929 0.00107585 
0.414375 0.0593768 -0.31015 0.00173927 0.00107587 
0.414687 0.0592799 -0.310167 0.00173925 0.0010759 
0.415 0.059183 -0.310183 0.00173923 0.00107593 
0.415312 0.0590861 -0.310199 0.00173921 0.00107595 
0.415625 0.0589891 -0.310215 0.00173919 0.00107598 
0.415937 0.0588922 -0.310232 0.00173917 0.001076 
0.41625 0.0587953 -0.310248 0.00173915 0.00107603 
0.416562 0.0586983 -0.310264 0.00173913 0.00107605 
0.416875 0.0586014 -0.31028 0.00173911 0.00107608 
0.417187 0.0585044 -0.310296 0.00173909 0.0010761 
0.4175 0.0584075 -0.310312 0.00173907 0.00107613 
0.417812 0.0583105 -0.310328 0.00173905 0.00107616 
0.418125 0.0582135 -0.310344 0.00173903 0.00107618 
0.418437 0.0581165 -0.31036 0.00173901 0.00107621 
0.41875 0.0580196 -0.310376 0.00173899 0.00107623 
0.419062 0.0579226 -0.310391 0.00173897 0.00107626 
0.419375 0.0578256 -0.310407 0.00173895 0.00107628 
0.419687 0.0577286 -0.310423 0.00173893 0.00107631 
0.42 0.0576316 -0.310439 0.00173891 0.00107633 
0.420312 0.0575346 -0.310454 0.00173889 0.00107636 
0.420625 0.0574376 -0.31047 0.00173887 0.00107638 
0.420937 0.0573406 -0.310486 0.00173884 0.0010764 
0.42125 0.0572435 -0.310501 0.00173882 0.00107643 
0.421562 0.0571465 -0.310517 0.0017388 0.00107645 
0.421875 0.0570495 -0.310532 0.00173878 0.00107648 
0.422187 0.0569524 -0.310548 0.00173876 0.0010765 
0.4225 0.0568554 -0.310563 0.00173874 0.00107653 
0.422812 0.0567584 -0.310579 0.00173872 0.00107655 
0.423125 0.0566613 -0.310594 0.0017387 0.00107658 
0.423437 0.0565643 -0.31061 0.00173868 0.0010766 
0.42375 0.0564672 -0.310625 0.00173866 0.00107662 
0.424062 0.0563701 -0.31064 0.00173864 0.00107665 
0.424375 0.0562731 -0.310656 0.00173862 0.00107667 
0.424687 0.056176 -0.310671 0.0017386 0.0010767 
0.425 0.0560789 -0.310686 0.00173858 0.00107672 
0.425312 0.0559818 -0.310701 0.00173856 0.00107674 
0.425625 0.0558848 -0.310717 0.00173854 0.00107677 
0.425937 0.0557877 -0.310732 0.00173851 0.00107679 
0.42625 0.0556906 -0.310747 0.00173849 0.00107681 
0.426562 0.0555935 -0.310762 0.00173847 0.00107684 
0.426875 0.0554964 -0.310777 0.00173845 0.00107686 
0.427187 0.0553992 -0.310792 0.00173843 0.00107688 
0.4275 0.0553021 -0.310807 0.00173841 0.00107691 
0.427812 0.055205 -0.310822 0.00173839 0.00107693 
0.428125 0.0551079 -0.310837 0.00173837 0.00107695 
0.428437 0.0550108 -0.310852 0.00173835 0.00107698 
0.42875 0.0549136 -0.310867 0.00173833 0.001077 
0.429062 0.0548165 -0.310881 0.00173831 0.00107702 
0.429375 0.0547193 -0.310896 0.00173829 0.00107705 
0.429687 0.0546222 -0.310911 0.00173827 0.00107707 
0.43 0.054525 -0.310926 0.00173824 0.00107709 
0.430312 0.0544279 -0.31094 0.00173822 0.00107711 
0.430625 0.0543307 -0.310955 0.0017382 0.00107714 
0.430937 0.0542336 -0.31097 0.00173818 0.00107716 
0.43125 0.0541364 -0.310984 0.00173816 0.00107718 
0.431562 0.0540392 -0.310999 0.00173814 0.0010772 
0.431875 0.053942 -0.311014 0.00173812 0.00107723 
0.432187 0.0538448 -0.311028 0.0017381 0.00107725 
0.4325 0.0537477 -0.311043 0.00173808 0.00107727 
0.432812 0.0536505 -0.311057 0.00173806 0.00107729 
0.433125 0.0535533 -0.311072 0.00173804 0.00107732 
0.433437 0.0534561 -0.311086 0.00173802 0.00107734 
0.43375 0.0533588 -0.3111 0.001738 0.00107736 
0.434062 0.0532616 -0.311115 0.00173798 0.00107738 
0.434375 0.0531644 -0.311129 0.00173796 0.0010774 
0.434687 0.0530672 -0.311143 0.00173794 0.00107743 
0.435 0.05297 -0.311158 0.00173792 0.00107745 
0.435312 0.0528727 -0.311172 0.0017379 0.00107747 
0.435625 0.0527755 -0.311186 0.00173788 0.00107749 
0.435937 0.0526783 -0.3112 0.00173786 0.00107751 
0.43625 0.052581 -0.311215 0.00173784 0.00107754 
0.436562 0.0524838 -0.311229 0.00173782 0.00107756 
0.436875 0.0523865 -0.311243 0.0017378 0.00107758 
0.437187 0.0522893 -0.311257 0.00173778 0.0010776 
0.4375 0.052192 -0.311271 0.00173776 0.00107762 
0.437812 0.0520947 -0.311285 0.00173774 0.00107764 
0.438125 0.0519975 -0.311299 0.00173772 0.00107766 
0.438437 0.0519002 -0.311313 0.0017377 0.00107769 
0.43875 0.0518029 -0.311327 0.00173768 0.00107771 
0.439062 0.0517056 -0.311341 0.00173766 0.00107773 
0.439375 0.0516084 -0.311355 0.00173764 0.00107775 
0.439687 0.0515111 -0.311368 0.00173762 0.00107777 
0.44 0.0514138 -0.311382 0.0017376 0.00107779 
0.440312 0.0513165 -0.311396 0.00173758 0.00107781 
0.440625 0.0512192 -0.31141 0.00173756 0.00107783 
0.440937 0.0511219 -0.311424 0.00173754 0.00107786 
0.44125 0.0510245 -0.311437 0.00173752 0.00107788 
0.441562 0.0509272 -0.311451 0.0017375 0.0010779 
0.441875 0.0508299 -0.311465 0.00173748 0.00107792 
0.442187 0.0507326 -0.311478 0.00173746 0.00107794 
0.4425 0.0506353 -0.311492 0.00173744 0.00107796 
0.442812 0.0505379 -0.311506 0.00173742 0.00107798 
0.443125 0.0504406 -0.311519 0.0017374 0.001078 
0.443437 0.0503432 -0.311533 0.00173738 0.00107802 
0.44375 0.0502459 -0.311546 0.00173736 0.00107804 
0.444062 0.0501485 -0.31156 0.00173734 0.00107806 
0.444375 0.0500512 -0.311573 0.00173732 0.00107808 
0.444687 0.0499538 -0.311587 0.0017373 0.0010781 
0.445 0.0498565 -0.3116 0.00173728 0.00107813 
0.445312 0.0497591 -0.311613 0.00173726 0.00107815 
0.445625 0.0496617 -0.311627 0.00173724 0.00107817 
0.445937 0.0495643 -0.31164 0.00173722 0.00107819 
0.44625 0.049467 -0.311653 0.0017372 0.00107821 
0.446562 0.0493696 -0.311667 0.00173719 0.00107823 
0.446875 0.0492722 -0.31168 0.00173717 0.00107825 
0.447187 0.0491748 -0.311693 0.00173715 0.00107827 
0.4475 0.0490774 -0.311706 0.00173713 0.00107829 
0.447812 0.04898 -0.311719 0.00173711 0.00107831 
0.448125 0.0488826 -0.311732 0.00173709 0.00107833 
0.448437 0.0487852 -0.311746 0.00173707 0.00107835 
0.44875 0.0486878 -0.311759 0.00173705 0.00107837 
0.449062 0.0485904 -0.311772 0.00173703 0.00107839 
0.449375 0.0484929 -0.311785 0.00173701 0.00107841 
0.449687 0.0483955 -0.311798 0.00173699 0.00107843 
0.45 0.0482981 -0.311811 0.00173697 0.00107845 
0.450312 0.0482006 -0.311824 0.00173695 0.00107847 
0.450625 0.0481032 -0.311837 0.00173694 0.00107849 
0.450937 0.0480058 -0.31185 0.00173692 0.00107851 
0.45125 0.0479083 -0.311862 0.0017369 0.00107853 
0.451562 0.0478109 -0.311875 0.00173688 0.00107855 
0.451875 0.0477134 -0.311888 0.00173686 0.00107856 
0.452187 0.047616 -0.311901 0.00173684 0.00107858 
0.4525 0.0475185 -0.311914 0.00173682 0.0010786 
0.452812 0.047421 -0.311926 0.0017368 0.00107862 
0.453125 0.0473236 -0.311939 0.00173678 0.00107864 
0.453437 0.0472261 -0.311952 0.00173676 0.00107866 
0.45375 0.0471286 -0.311965 0.00173675 0.00107868 
0.454062 0.0470311 -0.311977 0.00173673 0.0010787 
0.454375 0.0469336 -0.31199 0.00173671 0.00107872 
0.454687 0.0468362 -0.312002 0.00173669 0.00107874 
0.455 0.0467387 -0.312015 0.00173667 0.00107876 
0.455312 0.0466412 -0.312028 0.00173665 0.00107878 
0.455625 0.0465437 -0.31204 0.00173663 0.0010788 
0.455937 0.0464462 -0.312053 0.00173661 0.00107881 
0.45625 0.0463487 -0.312065 0.0017366 0.00107883 
0.456562 0.0462511 -0.312077 0.00173658 0.00107885 
0.456875 0.0461536 -0.31209 0.00173656 0.00107887 
0.457187 0.0460561 -0.312102 0.00173654 0.00107889 
0.4575 0.0459586 -0.312115 0.00173652 0.00107891 
0.457812 0.045861 -0.312127 0.0017365 0.00107893 
0.458125 0.0457635 -0.312139 0.00173648 0.00107895 
0.458437 0.045666 -0.312152 0.00173647 0.00107897 
0.45875 0.0455684 -0.312164 0.00173645 0.00107898 
0.459062 0.0454709 -0.312176 0.00173643 0.001079 
0.459375 0.0453733 -0.312188 0.00173641 0.00107902 
0.459687 0.0452758 -0.312201 0.00173639 0.00107904 
0.46 0.0451782 -0.312213 0.00173637 0.00107906 
0.460312 0.0450807 -0.312225 0.00173636 0.00107908 
0.460625 0.0449831 -0.312237 0.00173634 0.0010791 
0.460937 0.0448856 -0.312249 0.00173632 0.00107911 
0.46125 0.044788 -0.312261 0.0017363 0.00107913 
0.461562 0.0446904 -0.312273 0.00173628 0.00107915 
0.461875 0.0445928 -0.312285 0.00173626 0.00107917 
0.462187 0.0444953 -0.312297 0.00173625 0.00107919 
0.4625 0.0443977 -0.312309 0.00173623 0.00107921 
0.462812 0.0443001 -0.312321 0.00173621 0.00107922 
0.463125 0.0442025 -0.312333 0.00173619 0.00107924 
0.463437 0.0441049 -0.312345 0.00173617 0.00107926 
0.46375 0.0440073 -0.312357 0.00173616 0.00107928 
0.464062 0.0439097 -0.312369 0.00173614 0.0010793 
0.464375 0.0438121 -0.312381 0.00173612 0.00107931 
0.464687 0.0437145 -0.312393 0.0017361 0.00107933 
0.465 0.0436168 -0.312404 0.00173608 0.00107935 
0.465312 0.0435192 -0.312416 0.00173607 0.00107937 
0.465625 0.0434216 -0.312428 0.00173605 0.00107939 
0.465937 0.043324 -0.31244 0.00173603 0.0010794 
0.46625 0.0432263 -0.312451 0.00173601 0.00107942 
0.466562 0.0431287 -0.312463 0.001736 0.00107944 
0.466875 0.0430311 -0.312475 0.00173598 0.00107946 
0.467187 0.0429334 -0.312486 0.00173596 0.00107948 
0.4675 0.0428358 -0.312498 0.00173594 0.00107949 
0.467812 0.0427381 -0.31251 0.00173592 0.00107951 
0.468125 0.0426405 -0.312521 0.00173591 0.00107953 
0.468437 0.0425428 -0.312533 0.00173589 0.00107955 
0.46875 0.0424452 -0.312544 0.00173587 0.00107956 
0.469062 0.0423475 -0.312556 0.00173585 0.00107958 
0.469375 0.0422499 -0.312567 0.00173584 0.0010796 
0.469687 0.0421522 -0.312579 0.00173582 0.00107962 
0.47 0.0420545 -0.31259 0.0017358 0.00107963 
0.470312 0.0419568 -0.312602 0.00173578 0.00107965 
0.470625 0.0418592 -0.312613 0.00173577 0.00107967 
0.470937 0.0417615 -0.312624 0.00173575 0.00107969 
0.47125 0.0416638 -0.312636 0.00173573 0.0010797 
0.471562 0.0415661 -0.312647 0.00173571 0.00107972 
0.471875 0.0414684 -0.312658 0.0017357 0.00107974 
0.472187 0.0413707 -0.31267 0.00173568 0.00107975 
0.4725 0.041273 -0.312681 0.00173566 0.00107977 
0.472812 0.0411753 -0.312692 0.00173565 0.00107979 
0.473125 0.0410776 -0.312703 0.00173563 0.00107981 
0.473437 0.0409799 -0.312714 0.00173561 0.00107982 
0.47375 0.0408822 -0.312726 0.00173559 0.00107984 
0.474062 0.0407844 -0.312737 0.00173558 0.00107986 
0.474375 0.0406867 -0.312748 0.00173556 0.00107987 
0.474687 0.040589 -0.312759 0.00173554 0.00107989 
0.475 0.0404913 -0.31277 0.00173553 0.00107991 
0.475312 0.0403935 -0.312781 0.00173551 0.00107993 
0.475625 0.0402958 -0.312792 0.00173549 0.00107994 
0.475937 0.040198 -0.312803 0.00173547 0.00107996 
0.47625 0.0401003 -0.312814 0.00173546 0.00107998 
0.476562 0.0400026 -0.312825 0.00173544 0.00107999 
0.476875 0.0399048 -0.312836 0.00173542 0.00108001 
0.477187 0.0398071 -0.312847 0.00173541 0.00108003 
0.4775 0.0397093 -0.312858 0.00173539 0.00108004 
0.477812 0.0396115 -0.312869 0.00173537 0.00108006 
0.478125 0.0395138 -0.31288 0.00173536 0.00108008 
0.478437 0.039416 -0.31289 0.00173534 0.00108009 
0.47875 0.0393182 -0.312901 0.00173532 0.00108011 
0.479062 0.0392205 -0.312912 0.0017353 0.00108013 
0.479375 0.0391227 -0.312923 0.00173529 0.00108014 
0.479687 0.0390249 -0.312934 0.00173527 0.00108016 
0.48 0.0389271 -0.312944 0.00173525 0.00108018 
0.480312 0.0388293 -0.312955 0.00173524 0.00108019 
0.480625 0.0387315 -0.312966 0.00173522 0.00108021 
0.480937 0.0386337 -0.312976 0.0017352 0.00108023 
0.48125 0.0385359 -0.312987 0.00173519 0.00108024 
0.481562 0.0384381 -0.312998 0.00173517 0.00108026 
0.481875 0.0383403 -0.313008 0.00173515 0.00108028 
0.482187 0.0382425 -0.313019 0.00173514 0.00108029 
0.4825 0.0381447 -0.313029 0.00173512 0.00108031 
0.482812 0.0380469 -0.31304 0.0017351 0.00108033 
0.483125 0.0379491 -0.31305 0.00173509 0.00108034 
0.483437 0.0378513 -0.313061 0.00173507 0.00108036 
0.48375 0.0377534 -0.313071 0.00173505 0.00108038 
0.484062 0.0376556 -0.313082 0.00173504 0.00108039 
0.484375 0.0375578 -0.313092 0.00173502 0.00108041 
0.484687 0.03746 -0.313103 0.001735 0.00108042 
0.485 0.0373621 -0.313113 0.00173499 0.00108044 
0.485312 0.0372643 -0.313123 0.00173497 0.00108046 
0.485625 0.0371664 -0.313134 0.00173495 0.00108047 
0.485937 0.0370686 -0.313144 0.00173494 0.00108049 
0.48625 0.0369707 -0.313154 0.00173492 0.00108051 
0.486562 0.0368729 -0.313165 0.0017349 0.00108052 
0.486875 0.036775 -0.313175 0.00173489 0.00108054 
0.487187 0.0366772 -0.313185 0.00173487 0.00108055 
0.4875 0.0365793 -0.313195 0.00173486 0.00108057 
0.487812 0.0364814 -0.313205 0.00173484 0.00108059 
0.488125 0.0363836 -0.313216 0.00173482 0.0010806 
0.488437 0.0362857 -0.313226 0.00173481 0.00108062 
0.48875 0.0361878 -0.313236 0.00173479 0.00108064 
0.489062 0.03609 -0.313246 0.00173477 0.00108065 
0.489375 0.0359921 -0.313256 0.00173476 0.00108067 
0.489687 0.0358942 -0.313266 0.00173474 0.00108068 
0.49 0.0357963 -0.313276 0.00173472 0.0010807 
0.490312 0.0356984 -0.313286 0.00173471 0.00108072 
0.490625 0.0356005 -0.313296 0.00173469 0.00108073 
0.490937 0.0355026 -0.313306 0.00173467 0.00108075 
0.49125 0.0354047 -0.313316 0.00173466 0.00108076 
0.491562 0.0353068 -0.313326 0.00173464 0.00108078 
0.491875 0.0352089 -0.313336 0.00173462 0.0010808 
0.492187 0.035111 -0.313346 0.00173461 0.00108081 
0.4925 0.0350131 -0.313356 0.00173459 0.00108083 
0.492812 0.0349152 -0.313366 0.00173458 0.00108084 
0.493125 0.0348172 -0.313375 0.00173456 0.00108086 
0.493437 0.0347193 -0.313385 0.00173454 0.00108088 
0.49375 0.0346214 -0.313395 0.00173453 0.00108089 
0.494062 0.0345235 -0.313405 0.00173451 0.00108091 
0.494375 0.0344255 -0.313415 0.00173449 0.00108092 
0.494687 0.0343276 -0.313424 0.00173448 0.00108094 
0.495 0.0342297 -0.313434 0.00173446 0.00108096 
0.495312 0.0341317 -0.313444 0.00173444 0.00108097 
0.495625 0.0340338 -0.313453 0.00173443 0.00108099 
0.495937 0.0339358 -0.313463 0.00173441 0.001081 
0.49625 0.0338379 -0.313473 0.00173439 0.00108102 
0.496562 0.0337399 -0.313482 0.00173438 0.00108104 
0.496875 0.033642 -0.313492 0.00173436 0.00108105 
0.497187 0.033544 -0.313501 0.00173434 0.00108107 
0.4975 0.0334461 -0.313511 0.00173433 0.00108108 
0.497812 0.0333481 -0.31352 0.00173431 0.0010811 
0.498125 0.0332501 -0.31353 0.00173429 0.00108112 
0.498437 0.0331522 -0.313539 0.00173428 0.00108113 
0.49875 0.0330542 -0.313549 0.00173426 0.00108115 
0.499062 0.0329562 -0.313558 0.00173424 0.00108116 
0.499375 0.0328582 -0.313568 0.00173423 0.00108118 
0.499687 0.0327603 -0.313577 0.00173421 0.0010812 
0.5 0.0326623 -0.313587 0.00173419 0.00108121 
0.500312 0.0325643 -0.313596 0.00173418 0.00108123 
0.500625 0.0324663 -0.313605 0.00173416 0.00108124 
0.500937 0.0323683 -0.313615 0.00173414 0.00108126 
0.50125 0.0322703 -0.313624 0.00173412 0.00108128 
0.501562 0.0321723 -0.313633 0.00173411 0.00108129 
0.501875 0.0320743 -0.313642 0.00173409 0.00108131 
0.502187 0.0319763 -0.313652 0.00173407 0.00108133 
0.5025 0.0318783 -0.313661 0.00173406 0.00108134 
0.502812 0.0317803 -0.31367 0.00173404 0.00108136 
0.503125 0.0316823 -0.313679 0.00173402 0.00108137 
0.503437 0.0315842 -0.313688 0.001734 0.00108139 
0.50375 0.0314862 -0.313697 0.00173399 0.00108141 
0.504062 0.0313882 -0.313707 0.00173397 0.00108142 
0.504375 0.0312902 -0.313716 0.00173395 0.00108144 
0.504687 0.0311921 -0.313725 0.00173393 0.00108145 
0.505 0.0310941 -0.313734 0.00173392 0.00108147 
0.505312 0.0309961 -0.313743 0.0017339 0.00108149 
0.505625 0.030898 -0.313752 0.00173388 0.0010815 
0.505937 0.0308 -0.313761 0.00173386 0.00108152 
0.50625 0.030702 -0.31377 0.00173384 0.00108154 
0.506562 0.0306039 -0.313779 0.00173383 0.00108155 
0.506875 0.0305059 -0.313788 0.00173381 0.00108157 
0.507187 0.0304078 -0.313796 0.00173379 0.00108158 
0.5075 0.0303098 -0.313805 0.00173377 0.0010816 
0.507812 0.0302117 -0.313814 0.00173375 0.00108162 
0.508125 0.0301137 -0.313823 0.00173374 0.00108163 
0.508437 0.0300156 -0.313832 0.00173372 0.00108165 
0.50875 0.0299175 -0.313841 0.0017337 0.00108167 
0.509062 0.0298195 -0.313849 0.00173368 0.00108168 
0.509375 0.0297214 -0.313858 0.00173366 0.0010817 
0.509687 0.0296233 -0.313867 0.00173364 0.00108172 
0.51 0.0295252 -0.313875 0.00173362 0.00108173 
0.510312 0.0294272 -0.313884 0.00173361 0.00108175 
0.510625 0.0293291 -0.313893 0.00173359 0.00108177 
0.510937 0.029231 -0.313901 0.00173357 0.00108178 
0.51125 0.0291329 -0.31391 0.00173355 0.0010818 
0.511562 0.0290348 -0.313919 0.00173353 0.00108182 
0.511875 0.0289367 -0.313927 0.00173351 0.00108183 
0.512187 0.0288386 -0.313936 0.00173349 0.00108185 
0.5125 0.0287405 -0.313944 0.00173347 0.00108187 
0.512812 0.0286424 -0.313953 0.00173345 0.00108188 
0.513125 0.0285443 -0.313961 0.00173343 0.0010819 
0.513437 0.0284462 -0.31397 0.00173341 0.00108192 
0.51375 0.0283481 -0.313978 0.00173339 0.00108194 
0.514062 0.02825 -0.313987 0.00173337 0.00108195 
0.514375 0.0281519 -0.313995 0.00173335 0.00108197 
0.514687 0.0280538 -0.314003 0.00173333 0.00108199 
0.515 0.0279557 -0.314012 0.00173331 0.001082 
0.515312 0.0278575 -0.31402 0.00173329 0.00108202 
0.515625 0.0277594 -0.314028 0.00173326 0.00108204 
0.515937 0.0276613 -0.314037 0.00173324 0.00108206 
0.51625 0.0275632 -0.314045 0.00173322 0.00108207 
0.516562 0.027465 -0.314053 0.0017332 0.00108209 
0.516875 0.0273669 -0.314061 0.00173318 0.00108211 
0.517187 0.0272688 -0.314069 0.00173316 0.00108213 
0.5175 0.0271706 -0.314078 0.00173313 0.00108215 
0.517812 0.0270725 -0.314086 0.00173311 0.00108216 
0.518125 0.0269743 -0.314094 0.00173309 0.00108218 
0.518437 0.0268762 -0.314102 0.00173307 0.0010822 
0.51875 0.0267781 -0.31411 0.00173304 0.00108222 
0.519062 0.0266799 -0.314118 0.00173302 0.00108224 
0.519375 0.0265817 -0.314126 0.001733 0.00108225 
0.519687 0.0264836 -0.314134 0.00173297 0.00108227 
0.52 0.0263854 -0.314142 0.00173295 0.00108229 
0.520312 0.0262873 -0.31415 0.00173293 0.00108231 
0.520625 0.0261891 -0.314158 0.0017329 0.00108233 
0.520937 0.0260909 -0.314166 0.00173288 0.00108235 
0.52125 0.0259928 -0.314174 0.00173285 0.00108237 
0.521562 0.0258946 -0.314182 0.00173283 0.00108238 
0.521875 0.0257964 -0.314189 0.0017328 0.0010824 
0.522187 0.0256983 -0.314197 0.00173278 0.00108242 
0.5225 0.0256001 -0.314205 0.00173275 0.00108244 
0.522812 0.0255019 -0.314213 0.00173273 0.00108246 
0.523125 0.0254037 -0.314221 0.0017327 0.00108248 
0.523437 0.0253055 -0.314228 0.00173267 0.0010825 
0.52375 0.0252073 -0.314236 0.00173265 0.00108252 
0.524062 0.0251091 -0.314244 0.00173262 0.00108254 
0.524375 0.025011 -0.314251 0.00173259 0.00108256 
0.524687 0.0249128 -0.314259 0.00173257 0.00108258 
0.525 0.0248146 -0.314266 0.00173254 0.0010826 
0.525312 0.0247164 -0.314274 0.00173251 0.00108262 
0.525625 0.0246182 -0.314281 0.00173248 0.00108264 
0.525937 0.02452 -0.314289 0.00173245 0.00108266 
0.52625 0.0244217 -0.314296 0.00173242 0.00108268 
0.526562 0.0243235 -0.314304 0.00173239 0.0010827 
0.526875 0.0242253 -0.314311 0.00173236 0.00108272 
0.527187 0.0241271 -0.314319 0.00173233 0.00108274 
0.5275 0.0240289 -0.314326 0.0017323 0.00108276 
0.527812 0.0239307 -0.314333 0.00173227 0.00108279 
0.528125 0.0238325 -0.314341 0.00173224 0.00108281 
0.528437 0.0237342 -0.314348 0.00173221 0.00108283 
0.52875 0.023636 -0.314355 0.00173218 0.00108285 
0.529062 0.0235378 -0.314362 0.00173214 0.00108287 
0.529375 0.0234395 -0.31437 0.00173211 0.00108289 
0.529687 0.0233413 -0.314377 0.00173208 0.00108292 
0.53 0.0232431 -0.314384 0.00173204 0.00108294 
0.530312 0.0231448 -0.314391 0.00173201 0.00108296 
0.530625 0.0230466 -0.314398 0.00173197 0.00108298 
0.530937 0.0229484 -0.314405 0.00173194 0.00108301 
0.53125 0.0228501 -0.314412 0.0017319 0.00108303 
0.531562 0.0227519 -0.314419 0.00173187 0.00108305 
0.531875 0.0226536 -0.314426 0.00173183 0.00108308 
0.532187 0.0225554 -0.314433 0.00173179 0.0010831 
0.5325 0.0224571 -0.31444 0.00173175 0.00108312 
0.532812 0.0223589 -0.314447 0.00173171 0.00108315 
0.533125 0.0222606 -0.314454 0.00173168 0.00108317 
0.533437 0.0221624 -0.31446 0.00173164 0.0010832 
0.53375 0.0220641 -0.314467 0.0017316 0.00108322 
0.534062 0.0219658 -0.314474 0.00173155 0.00108325 
0.534375 0.0218676 -0.314481 0.00173151 0.00108327 
0.534687 0.0217693 -0.314487 0.00173147 0.0010833 
0.535 0.021671 -0.314494 0.00173143 0.00108333 
0.535312 0.0215728 -0.3145 0.00173139 0.00108335 
0.535625 0.0214745 -0.314507 0.00173134 0.00108338 
0.535937 0.0213762 -0.314514 0.0017313 0.0010834 
0.53625 0.0212779 -0.31452 0.00173125 0.00108343 
0.536562 0.0211797 -0.314527 0.0017312 0.00108346 
0.536875 0.0210814 -0.314533 0.00173116 0.00108349 
0.537187 0.0209831 -0.314539 0.00173111 0.00108351 
0.5375 0.0208848 -0.314546 0.00173106 0.00108354 
0.537812 0.0207865 -0.314552 0.00173101 0.00108357 
0.538125 0.0206882 -0.314558 0.00173096 0.0010836 
0.538437 0.0205899 -0.314565 0.00173091 0.00108363 
0.53875 0.0204917 -0.314571 0.00173086 0.00108366 
0.539062 0.0203934 -0.314577 0.00173081 0.00108369 
0.539375 0.0202951 -0.314583 0.00173075 0.00108372 
0.539687 0.0201968 -0.314589 0.0017307 0.00108375 
0.54 0.0200985 -0.314595 0.00173064 0.00108378 
0.540312 0.0200002 -0.314601 0.00173059 0.00108381 
0.540625 0.0199019 -0.314607 0.00173053 0.00108384 
0.540937 0.0198035 -0.314613 0.00173047 0.00108387 
0.54125 0.0197052 -0.314619 0.00173041 0.00108391 
0.541562 0.0196069 -0.314625 0.00173035 0.00108394 
0.541875 0.0195086 -0.314631 0.00173029 0.00108397 
0.542187 0.0194103 -0.314636 0.00173023 0.00108401 
0.5425 0.019312 -0.314642 0.00173017 0.00108404 
0.542812 0.0192137 -0.314648 0.0017301 0.00108408 
0.543125 0.0191154 -0.314653 0.00173004 0.00108411 
0.543437 0.019017 -0.314659 0.00172997 0.00108415 
0.54375 0.0189187 -0.314664 0.0017299 0.00108418 
0.544062 0.0188204 -0.31467 0.00172983 0.00108422 
0.544375 0.0187221 -0.314675 0.00172976 0.00108426 
0.544687 0.0186237 -0.314681 0.00172969 0.00108429 
0.545 0.0185254 -0.314686 0.00172962 0.00108433 
0.545312 0.0184271 -0.314691 0.00172954 0.00108437 
0.545625 0.0183287 -0.314697 0.00172947 0.00108441 
0.545937 0.0182304 -0.314702 0.00172939 0.00108445 
0.54625 0.0181321 -0.314707 0.00172931 0.00108449 
0.546562 0.0180337 -0.314712 0.00172923 0.00108453 
0.546875 0.0179354 -0.314717 0.00172915 0.00108458 
0.547187 0.0178371 -0.314722 0.00172906 0.00108462 
0.5475 0.0177387 -0.314727 0.00172898 0.00108466 
0.547812 0.0176404 -0.314732 0.00172889 0.00108471 
0.548125 0.017542 -0.314736 0.0017288 0.00108475 
0.548437 0.0174437 -0.314741 0.00172871 0.0010848 
0.54875 0.0173453 -0.314746 0.00172862 0.00108484 
0.549062 0.017247 -0.31475 0.00172853 0.00108489 
0.549375 0.0171486 -0.314755 0.00172843 0.00108494 
0.549687 0.0170503 -0.314759 0.00172833 0.00108499 
0.55 0.0169519 -0.314764 0.00172823 0.00108504 
0.550312 0.0168536 -0.314768 0.00172813 0.00108509 
0.550625 0.0167552 -0.314773 0.00172803 0.00108514 
0.550937 0.0166569 -0.314777 0.00172792 0.00108519 
0.55125 0.0165585 -0.314781 0.00172781 0.00108524 
0.551562 0.0164601 -0.314785 0.0017277 0.0010853 
0.551875 0.0163618 -0.314789 0.00172759 0.00108535 
0.552187 0.0162634 -0.314793 0.00172748 0.00108541 
0.5525 0.016165 -0.314797 0.00172736 0.00108547 
0.552812 0.0160667 -0.314801 0.00172724 0.00108552 
0.553125 0.0159683 -0.314804 0.00172712 0.00108558 
0.553437 0.0158699 -0.314808 0.00172699 0.00108564 
0.55375 0.0157716 -0.314812 0.00172687 0.00108571 
0.554062 0.0156732 -0.314815 0.00172674 0.00108577 
0.554375 0.0155748 -0.314818 0.0017266 0.00108583 
0.554687 0.0154765 -0.314822 0.00172647 0.0010859 
0.555 0.0153781 -0.314825 0.00172633 0.00108596 
0.555312 0.0152797 -0.314828 0.00172619 0.00108603 
0.555625 0.0151813 -0.314831 0.00172604 0.0010861 
0.555937 0.015083 -0.314834 0.0017259 0.00108617 
0.55625 0.0149846 -0.314837 0.00172574 0.00108625 
0.556562 0.0148862 -0.31484 0.00172559 0.00108632 
0.556875 0.0147878 -0.314842 0.00172543 0.0010864 
0.557187 0.0146895 -0.314845 0.00172527 0.00108647 
0.5575 0.0145911 -0.314847 0.00172511 0.00108655 
0.557812 0.0144927 -0.31485 0.00172494 0.00108663 
0.558125 0.0143943 -0.314852 0.00172477 0.00108671 
0.558437 0.0142959 -0.314854 0.00172459 0.0010868 
0.55875 0.0141976 -0.314856 0.00172441 0.00108689 
0.559062 0.0140992 -0.314858 0.00172422 0.00108697 
0.559375 0.0140008 -0.31486 0.00172403 0.00108706 
0.559688 0.0139024 -0.314862 0.00172384 0.00108716 
0.56 0.013804 -0.314863 0.00172364 0.00108725 
0.560313 0.0137056 -0.314865 0.00172344 0.00108735 
0.560625 0.0136072 -0.314866 0.00172324 0.00108745 
0.560938 0.0135089 -0.314867 0.00172302 0.00108755 
0.56125 0.0134105 -0.314868 0.00172281 0.00108765 
0.561563 0.0133121 -0.314869 0.00172259 0.00108776 
0.561875 0.0132137 -0.31487 0.00172236 0.00108787 
0.562188 0.0131153 -0.314871 0.00172213 0.00108798 
0.5625 0.0130169 -0.314871 0.00172189 0.00108809 
0.562813 0.0129185 -0.314871 0.00172164 0.00108821 
0.563125 0.0128201 -0.314872 0.00172139 0.00108833 
0.563438 0.0127218 -0.314872 0.00172114 0.00108845 
0.56375 0.0126234 -0.314871 0.00172088 0.00108858 
0.564063 0.012525 -0.314871 0.00172061 0.00108871 
0.564375 0.0124266 -0.314871 0.00172033 0.00108884 
0.564688 0.0123282 -0.31487 0.00172005 0.00108898 
0.565 0.0122298 -0.314869 0.00171976 0.00108912 
0.565313 0.0121314 -0.314868 0.00171946 0.00108926 
0.565625 0.012033 -0.314867 0.00171916 0.00108941 
0.565938 0.0119347 -0.314866 0.00171885 0.00108956 
0.56625 0.0118363 -0.314864 0.00171853 0.00108972 
0.566563 0.0117379 -0.314862 0.0017182 0.00108988 
0.566875 0.0116395 -0.31486 0.00171786 0.00109005 
0.567188 0.0115411 -0.314858 0.00171752 0.00109022 
0.5675 0.0114427 -0.314855 0.00171717 0.00109039 
0.567813 0.0113444 -0.314853 0.0017168 0.00109057 
0.568125 0.011246 -0.31485 0.00171643 0.00109075 
0.568438 0.0111476 -0.314847 0.00171605 0.00109095 
0.56875 0.0110492 -0.314843 0.00171565 0.00109114 
0.569063 0.0109508 -0.31484 0.00171525 0.00109134 
0.569375 0.0108525 -0.314836 0.00171484 0.00109155 
0.569688 0.0107541 -0.314831 0.00171441 0.00109177 
0.57 0.0106557 -0.314827 0.00171398 0.00109199 
0.570313 0.0105573 -0.314822 0.00171353 0.00109221 
0.570625 0.010459 -0.314817 0.00171307 0.00109245 
0.570938 0.0103606 -0.314812 0.00171259 0.00109269 
0.57125 0.0102622 -0.314806 0.00171211 0.00109294 
0.571563 0.0101639 -0.3148 0.00171161 0.0010932 
0.571875 0.0100655 -0.314793 0.00171109 0.00109347 
0.572188 0.00996713 -0.314787 0.00171056 0.00109374 
0.5725 0.00986877 -0.314779 0.00171002 0.00109402 
0.572813 0.00977041 -0.314772 0.00170946 0.00109432 
0.573125 0.00967205 -0.314764 0.00170889 0.00109462 
0.573438 0.0095737 -0.314756 0.0017083 0.00109493 
0.57375 0.00947535 -0.314747 0.00170769 0.00109526 
0.574063 0.009377 -0.314738 0.00170706 0.00109559 
0.574375 0.00927866 -0.314728 0.00170642 0.00109594 
0.574688 0.00918032 -0.314718 0.00170575 0.0010963 
0.575 0.00908198 -0.314708 0.00170507 0.00109667 
0.575313 0.00898364 -0.314697 0.00170436 0.00109706 
0.575625 0.00888531 -0.314685 0.00170364 0.00109746 
0.575938 0.00878698 -0.314673 0.00170289 0.00109787 
0.57625 0.00868866 -0.314661 0.00170212 0.0010983 
0.576563 0.00859034 -0.314647 0.00170133 0.00109874 
0.576875 0.00849202 -0.314634 0.00170051 0.0010992 
0.577188 0.00839371 -0.314619 0.00169967 0.00109968 
0.5775 0.00829541 -0.314604 0.0016988 0.00110018 
0.577813 0.0081971 -0.314589 0.0016979 0.0011007 
0.578125 0.00809881 -0.314572 0.00169697 0.00110123 
0.578438 0.00800052 -0.314555 0.00169602 0.00110179 
0.57875 0.00790223 -0.314537 0.00169503 0.00110237 
0.579063 0.00780395 -0.314519 0.00169402 0.00110297 
0.579375 0.00770567 -0.3145 0.00169297 0.0011036 
0.579688 0.00760741 -0.314479 0.00169188 0.00110425 
0.58 0.00750914 -0.314458 0.00169076 0.00110493 
0.580313 0.00741089 -0.314436 0.0016896 0.00110564 
0.580625 0.00731264 -0.314413 0.00168841 0.00110638 
0.580938 0.0072144 -0.314389 0.00168717 0.00110715 
0.58125 0.00711617 -0.314365 0.00168589 0.00110795 
0.581563 0.00701794 -0.314339 0.00168457 0.00110879 
0.581875 0.00691972 -0.314311 0.0016832 0.00110966 
0.582188 0.00682151 -0.314283 0.00168177 0.00111057 
0.5825 0.0067233 -0.314254 0.00168031 0.00111153 
0.582813 0.00662511 -0.314223 0.00167879 0.00111253 
0.583125 0.00652692 -0.314191 0.00167722 0.00111357 
0.583438 0.00642874 -0.314157 0.0016756 0.00111466 
0.58375 0.00633057 -0.314122 0.00167391 0.00111581 
0.584063 0.00623242 -0.314086 0.00167216 0.00111701 
0.584375 0.00613427 -0.314048 0.00167035 0.00111826 
0.584688 0.00603614 -0.314008 0.00166848 0.00111958 
0.585 0.00593802 -0.313967 0.00166653 0.00112097 
0.585313 0.00583992 -0.313923 0.00166451 0.00112242 
0.585625 0.00574183 -0.313878 0.00166241 0.00112394 
0.585938 0.00564375 -0.313831 0.00166023 0.00112555 
0.58625 0.00554569 -0.313781 0.00165797 0.00112724 
0.586563 0.00544764 -0.313729 0.00165562 0.00112902 
0.586875 0.00534961 -0.313675 0.00165318 0.00113089 
0.587188 0.0052516 -0.313619 0.00165064 0.00113286 
0.5875 0.0051536 -0.313559 0.001648 0.00113495 
0.587813 0.00505563 -0.313497 0.00164525 0.00113714 
0.588125 0.00495767 -0.313432 0.00164238 0.00113947 
0.588438 0.00485974 -0.313364 0.0016394 0.00114193 
0.58875 0.00476182 -0.313293 0.00163629 0.00114453 
0.589063 0.00466393 -0.313218 0.00163305 0.00114728 
0.589375 0.00456607 -0.313139 0.00162966 0.0011502 
0.589688 0.00446823 -0.313057 0.00162613 0.00115331 
0.59 0.00437041 -0.31297 0.00162243 0.0011566 
0.590313 0.00427263 -0.312879 0.00161856 0.00116011 
0.590625 0.00417487 -0.312783 0.0016145 0.00116385 
0.590938 0.00407714 -0.312682 0.00161024 0.00116784 


==> data/ALE/rubber22-0.000313-73.75-3.45.txt <==
0.0003125 0.14612 -0.000342871 -0.000455663 0.00370698 
0.000625 0.14612 -0.000684484 -0.000456073 0.00375329 
0.0009375 0.14612 -0.0010247 -0.000456125 0.00378907 
0.00125 0.146119 -0.00136363 -0.000455986 0.00381848 
0.0015625 0.146119 -0.00170145 -0.000455708 0.00384392 
0.001875 0.146118 -0.00203826 -0.000455303 0.00386669 
0.0021875 0.146118 -0.00237417 -0.000454778 0.00388749 
0.0025 0.146117 -0.00270925 -0.000454134 0.00390676 
0.0028125 0.146116 -0.00304355 -0.000453376 0.00392481 
0.003125 0.146115 -0.00337713 -0.000452506 0.00394182 
0.0034375 0.146114 -0.00371003 -0.000451525 0.00395796 
0.00375 0.146113 -0.00404228 -0.000450435 0.00397334 
0.0040625 0.146111 -0.0043739 -0.000449237 0.00398806 
0.004375 0.14611 -0.00470493 -0.000447932 0.0040022 
0.0046875 0.146108 -0.00503539 -0.000446523 0.00401581 
0.005 0.146107 -0.0053653 -0.000445009 0.00402895 
0.0053125 0.146105 -0.00569467 -0.000443391 0.00404166 
0.005625 0.146103 -0.00602353 -0.00044167 0.00405399 
0.0059375 0.146101 -0.00635189 -0.000439848 0.00406595 
0.00625 0.146099 -0.00667976 -0.000437924 0.00407759 
0.0065625 0.146097 -0.00700716 -0.000435899 0.00408892 
0.006875 0.146095 -0.00733409 -0.000433775 0.00409996 
0.0071875 0.146092 -0.00766058 -0.000431551 0.00411075 
0.0075 0.14609 -0.00798663 -0.000429228 0.00412128 
0.0078125 0.146087 -0.00831224 -0.000426807 0.00413159 
0.008125 0.146085 -0.00863744 -0.000424288 0.00414168 
0.0084375 0.146082 -0.00896223 -0.000421672 0.00415156 
0.00875 0.146079 -0.00928661 -0.00041896 0.00416125 
0.0090625 0.146076 -0.0096106 -0.00041615 0.00417076 
0.009375 0.146073 -0.0099342 -0.000413245 0.00418009 
0.0096875 0.14607 -0.0102574 -0.000410245 0.00418926 
0.01 0.146067 -0.0105803 -0.00040715 0.00419827 
0.0103125 0.146063 -0.0109027 -0.00040396 0.00420713 
0.010625 0.14606 -0.0112249 -0.000400676 0.00421584 
0.0109375 0.146056 -0.0115466 -0.000397298 0.00422442 
0.01125 0.146053 -0.011868 -0.000393827 0.00423287 
0.0115625 0.146049 -0.0121891 -0.000390262 0.0042412 
0.011875 0.146045 -0.0125098 -0.000386605 0.0042494 
0.0121875 0.146041 -0.0128302 -0.000382856 0.00425749 
0.0125 0.146037 -0.0131502 -0.000379015 0.00426546 
0.0128125 0.146033 -0.01347 -0.000375082 0.00427333 
0.013125 0.146029 -0.0137894 -0.000371058 0.0042811 
0.0134375 0.146024 -0.0141085 -0.000366943 0.00428877 
0.01375 0.14602 -0.0144272 -0.000362738 0.00429634 
0.0140625 0.146015 -0.0147457 -0.000358442 0.00430381 
0.014375 0.146011 -0.0150639 -0.000354056 0.0043112 
0.0146875 0.146006 -0.0153817 -0.00034958 0.0043185 
0.015 0.146001 -0.0156993 -0.000345015 0.00432572 
0.0153125 0.145996 -0.0160166 -0.000340361 0.00433286 
0.015625 0.145991 -0.0163335 -0.000335618 0.00433991 
0.0159375 0.145986 -0.0166502 -0.000330787 0.00434689 
0.01625 0.145981 -0.0169666 -0.000325867 0.0043538 
0.0165625 0.145975 -0.0172827 -0.00032086 0.00436063 
0.016875 0.14597 -0.0175985 -0.000315765 0.0043674 
0.0171875 0.145964 -0.0179141 -0.000310582 0.00437409 
0.0175 0.145959 -0.0182294 -0.000305312 0.00438072 
0.0178125 0.145953 -0.0185444 -0.000299955 0.00438729 
0.018125 0.145947 -0.0188591 -0.000294512 0.00439379 
0.0184375 0.145941 -0.0191736 -0.000288982 0.00440023 
0.01875 0.145935 -0.0194878 -0.000283367 0.00440662 
0.0190625 0.145929 -0.0198018 -0.000277665 0.00441294 
0.019375 0.145923 -0.0201154 -0.000271878 0.00441921 
0.0196875 0.145916 -0.0204289 -0.000266005 0.00442542 
0.02 0.14591 -0.020742 -0.000260047 0.00443158 
0.0203125 0.145903 -0.021055 -0.000254004 0.00443768 
0.020625 0.145897 -0.0213676 -0.000247877 0.00444374 
0.0209375 0.14589 -0.0216801 -0.000241665 0.00444974 
0.02125 0.145883 -0.0219922 -0.000235369 0.0044557 
0.0215625 0.145876 -0.0223042 -0.000228989 0.0044616 
0.021875 0.145869 -0.0226159 -0.000222525 0.00446746 
0.0221875 0.145862 -0.0229273 -0.000215978 0.00447328 
0.0225 0.145855 -0.0232385 -0.000209347 0.00447905 
0.0228125 0.145848 -0.0235495 -0.000202634 0.00448477 
0.023125 0.14584 -0.0238603 -0.000195837 0.00449046 
0.0234375 0.145833 -0.0241708 -0.000188958 0.0044961 
0.02375 0.145825 -0.024481 -0.000181996 0.00450169 
0.0240625 0.145817 -0.0247911 -0.000174952 0.00450725 
0.024375 0.14581 -0.0251009 -0.000167826 0.00451277 
0.0246875 0.145802 -0.0254105 -0.000160618 0.00451825 
0.025 0.145794 -0.0257199 -0.000153328 0.00452369 
0.0253125 0.145786 -0.026029 -0.000145957 0.0045291 
0.025625 0.145778 -0.0263379 -0.000138505 0.00453447 
0.0259375 0.145769 -0.0266466 -0.000130972 0.0045398 
0.02625 0.145761 -0.0269551 -0.000123357 0.00454509 
0.0265625 0.145752 -0.0272634 -0.000115663 0.00455036 
0.026875 0.145744 -0.0275714 -0.000107887 0.00455558 
0.0271875 0.145735 -0.0278793 -0.000100032 0.00456078 
0.0275 0.145726 -0.0281869 -9.20962e-05 0.00456594 
0.0278125 0.145718 -0.0284943 -8.40807e-05 0.00457107 
0.028125 0.145709 -0.0288015 -7.59855e-05 0.00457617 
0.0284375 0.1457 -0.0291085 -6.78108e-05 0.00458123 
0.02875 0.14569 -0.0294153 -5.95568e-05 0.00458627 
0.0290625 0.145681 -0.0297218 -5.12236e-05 0.00459128 
0.029375 0.145672 -0.0300282 -4.28114e-05 0.00459625 
0.0296875 0.145662 -0.0303344 -3.43204e-05 0.0046012 
0.03 0.145653 -0.0306403 -2.57508e-05 0.00460612 
0.0303125 0.145643 -0.0309461 -1.71028e-05 0.00461101 
0.030625 0.145634 -0.0312517 -8.37648e-06 0.00461587 
0.0309375 0.145624 -0.031557 4.27896e-07 0.00462071 
0.03125 0.145614 -0.0318622 9.31019e-06 0.00462552 
0.0315625 0.145604 -0.0321671 1.82702e-05 0.0046303 
0.031875 0.145594 -0.0324719 2.73078e-05 0.00463506 
0.0321875 0.145584 -0.0327765 3.64228e-05 0.00463979 
0.0325 0.145573 -0.0330808 4.56151e-05 0.00464449 
0.0328125 0.145563 -0.033385 5.48844e-05 0.00464918 
0.033125 0.145552 -0.033689 6.42306e-05 0.00465383 
0.0334375 0.145542 -0.0339928 7.36535e-05 0.00465847 
0.03375 0.145531 -0.0342964 8.3153e-05 0.00466308 
0.0340625 0.14552 -0.0345999 9.27289e-05 0.00466766 
0.034375 0.14551 -0.0349031 0.000102381 0.00467223 
0.0346875 0.145499 -0.0352061 0.000112109 0.00467677 
0.035 0.145488 -0.035509 0.000121913 0.00468128 
0.0353125 0.145476 -0.0358117 0.000131793 0.00468578 
0.035625 0.145465 -0.0361141 0.000141749 0.00469026 
0.0359375 0.145454 -0.0364164 0.00015178 0.00469471 
0.03625 0.145442 -0.0367186 0.000161886 0.00469914 
0.0365625 0.145431 -0.0370205 0.000172067 0.00470356 
0.036875 0.145419 -0.0373223 0.000182324 0.00470795 
0.0371875 0.145408 -0.0376238 0.000192655 0.00471232 
0.0375 0.145396 -0.0379252 0.000203061 0.00471667 
0.0378125 0.145384 -0.0382265 0.000213541 0.004721 
0.038125 0.145372 -0.0385275 0.000224096 0.00472532 
0.0384375 0.14536 -0.0388284 0.000234725 0.00472961 
0.03875 0.145348 -0.039129 0.000245428 0.00473389 
0.0390625 0.145335 -0.0394296 0.000256205 0.00473815 
0.039375 0.145323 -0.0397299 0.000267055 0.00474238 
0.0396875 0.14531 -0.04003 0.00027798 0.00474661 
0.04 0.145298 -0.04033 0.000288977 0.00475081 
0.0403125 0.145285 -0.0406299 0.000300048 0.00475499 
0.040625 0.145273 -0.0409295 0.000311193 0.00475916 
0.0409375 0.14526 -0.041229 0.00032241 0.00476332 
0.04125 0.145247 -0.0415283 0.0003337 0.00476745 
0.0415625 0.145234 -0.0418274 0.000345063 0.00477157 
0.041875 0.145221 -0.0421264 0.000356498 0.00477567 
0.0421875 0.145207 -0.0424252 0.000368006 0.00477976 
0.0425 0.145194 -0.0427238 0.000379587 0.00478383 
0.0428125 0.145181 -0.0430222 0.000391239 0.00478788 
0.043125 0.145167 -0.0433205 0.000402963 0.00479192 
0.0434375 0.145154 -0.0436187 0.00041476 0.00479594 
0.04375 0.14514 -0.0439166 0.000426628 0.00479995 
0.0440625 0.145126 -0.0442144 0.000438567 0.00480395 
0.044375 0.145112 -0.044512 0.000450579 0.00480793 
0.0446875 0.145098 -0.0448095 0.000462661 0.00481189 
0.045 0.145084 -0.0451068 0.000474815 0.00481584 
0.0453125 0.14507 -0.0454039 0.000487039 0.00481978 
0.045625 0.145056 -0.0457009 0.000499335 0.0048237 
0.0459375 0.145042 -0.0459977 0.000511701 0.00482761 
0.04625 0.145027 -0.0462944 0.000524138 0.0048315 
0.0465625 0.145013 -0.0465909 0.000536646 0.00483539 
0.046875 0.144998 -0.0468872 0.000549224 0.00483926 
0.0471875 0.144983 -0.0471834 0.000561872 0.00484311 
0.0475 0.144969 -0.0474794 0.00057459 0.00484695 
0.0478125 0.144954 -0.0477753 0.000587378 0.00485078 
0.048125 0.144939 -0.048071 0.000600236 0.0048546 
0.0484375 0.144924 -0.0483666 0.000613164 0.00485841 
0.04875 0.144909 -0.0486619 0.000626161 0.0048622 
0.0490625 0.144893 -0.0489572 0.000639228 0.00486598 
0.049375 0.144878 -0.0492523 0.000652364 0.00486975 
0.0496875 0.144862 -0.0495472 0.000665569 0.00487351 
0.05 0.144847 -0.049842 0.000678844 0.00487725 
0.0503125 0.144831 -0.0501366 0.000692187 0.00488099 
0.050625 0.144816 -0.050431 0.000705599 0.00488471 
0.0509375 0.1448 -0.0507253 0.00071908 0.00488842 
0.05125 0.144784 -0.0510195 0.000732629 0.00489212 
0.0515625 0.144768 -0.0513135 0.000746246 0.00489582 
0.051875 0.144752 -0.0516074 0.000759932 0.00489949 
0.0521875 0.144736 -0.0519011 0.000773686 0.00490316 
0.0525 0.144719 -0.0521946 0.000787508 0.00490682 
0.0528125 0.144703 -0.052488 0.000801398 0.00491047 
0.053125 0.144687 -0.0527813 0.000815355 0.00491411 
0.0534375 0.14467 -0.0530744 0.000829381 0.00491774 
0.05375 0.144653 -0.0533673 0.000843473 0.00492136 
0.0540625 0.144637 -0.0536601 0.000857633 0.00492496 
0.054375 0.14462 -0.0539528 0.000871861 0.00492856 
0.0546875 0.144603 -0.0542453 0.000886155 0.00493215 
0.055 0.144586 -0.0545376 0.000900516 0.00493573 
0.0553125 0.144569 -0.0548299 0.000914945 0.0049393 
0.055625 0.144552 -0.0551219 0.00092944 0.00494287 
0.0559375 0.144534 -0.0554138 0.000944001 0.00494642 
0.05625 0.144517 -0.0557056 0.00095863 0.00494996 
0.0565625 0.1445 -0.0559972 0.000973324 0.0049535 
0.056875 0.144482 -0.0562887 0.000988085 0.00495702 
0.0571875 0.144464 -0.05658 0.00100291 0.00496054 
0.0575 0.144447 -0.0568712 0.0010178 0.00496405 
0.0578125 0.144429 -0.0571623 0.00103276 0.00496755 
0.058125 0.144411 -0.0574532 0.00104779 0.00497105 
0.0584375 0.144393 -0.0577439 0.00106288 0.00497453 
0.05875 0.144375 -0.0580346 0.00107803 0.00497801 
0.0590625 0.144357 -0.058325 0.00109325 0.00498148 
0.059375 0.144339 -0.0586154 0.00110854 0.00498494 
0.0596875 0.14432 -0.0589055 0.00112389 0.0049884 
0.06 0.144302 -0.0591956 0.00113931 0.00499184 
0.0603125 0.144283 -0.0594855 0.00115479 0.00499528 
0.060625 0.144265 -0.0597753 0.00117034 0.00499871 
0.0609375 0.144246 -0.0600649 0.00118595 0.00500214 
0.06125 0.144227 -0.0603544 0.00120162 0.00500556 
0.0615625 0.144208 -0.0606437 0.00121736 0.00500897 
0.061875 0.144189 -0.0609329 0.00123316 0.00501237 
0.0621875 0.14417 -0.061222 0.00124903 0.00501577 
0.0625 0.144151 -0.0615109 0.00126496 0.00501916 
0.0628125 0.144132 -0.0617997 0.00128096 0.00502255 
0.063125 0.144112 -0.0620883 0.00129702 0.00502592 
0.0634375 0.144093 -0.0623768 0.00131314 0.0050293 
0.06375 0.144073 -0.0626652 0.00132933 0.00503266 
0.0640625 0.144054 -0.0629534 0.00134558 0.00503602 
0.064375 0.144034 -0.0632415 0.00136189 0.00503937 
0.0646875 0.144014 -0.0635294 0.00137827 0.00504272 
0.065 0.143994 -0.0638172 0.00139471 0.00504606 
0.0653125 0.143974 -0.0641049 0.00141121 0.0050494 
0.065625 0.143954 -0.0643924 0.00142778 0.00505273 
0.0659375 0.143934 -0.0646798 0.00144441 0.00505605 
0.06625 0.143914 -0.0649671 0.0014611 0.00505937 
0.0665625 0.143893 -0.0652542 0.00147785 0.00506269 
0.066875 0.143873 -0.0655412 0.00149467 0.005066 
0.0671875 0.143852 -0.065828 0.00151154 0.0050693 
0.0675 0.143832 -0.0661148 0.00152848 0.0050726 
0.0678125 0.143811 -0.0664013 0.00154548 0.00507589 
0.068125 0.14379 -0.0666878 0.00156255 0.00507918 
0.0684375 0.143769 -0.0669741 0.00157967 0.00508246 
0.06875 0.143748 -0.0672603 0.00159686 0.00508574 
0.0690625 0.143727 -0.0675463 0.00161411 0.00508902 
0.069375 0.143706 -0.0678322 0.00163142 0.00509229 
0.0696875 0.143685 -0.068118 0.00164879 0.00509555 
0.07 0.143664 -0.0684036 0.00166622 0.00509881 
0.0703125 0.143642 -0.0686891 0.00168372 0.00510207 
0.070625 0.143621 -0.0689745 0.00170127 0.00510532 
0.0709375 0.143599 -0.0692597 0.00171888 0.00510857 
0.07125 0.143577 -0.0695448 0.00173656 0.00511181 
0.0715625 0.143556 -0.0698298 0.0017543 0.00511505 
0.071875 0.143534 -0.0701146 0.00177209 0.00511829 
0.0721875 0.143512 -0.0703993 0.00178995 0.00512152 
0.0725 0.14349 -0.0706839 0.00180787 0.00512475 
0.0728125 0.143468 -0.0709683 0.00182584 0.00512798 
0.073125 0.143445 -0.0712526 0.00184388 0.0051312 
0.0734375 0.143423 -0.0715368 0.00186198 0.00513442 
0.07375 0.143401 -0.0718208 0.00188013 0.00513763 
0.0740625 0.143378 -0.0721047 0.00189835 0.00514084 
0.074375 0.143356 -0.0723885 0.00191662 0.00514405 
0.0746875 0.143333 -0.0726721 0.00193496 0.00514726 
0.075 0.14331 -0.0729556 0.00195335 0.00515046 
0.0753125 0.143287 -0.073239 0.0019718 0.00515366 
0.075625 0.143265 -0.0735223 0.00199032 0.00515686 
0.0759375 0.143241 -0.0738054 0.00200889 0.00516005 
0.07625 0.143218 -0.0740884 0.00202751 0.00516324 
0.0765625 0.143195 -0.0743712 0.0020462 0.00516643 
0.076875 0.143172 -0.0746539 0.00206495 0.00516962 
0.0771875 0.143149 -0.0749365 0.00208375 0.0051728 
0.0775 0.143125 -0.075219 0.00210262 0.00517598 
0.0778125 0.143102 -0.0755013 0.00212154 0.00517916 
0.078125 0.143078 -0.0757835 0.00214052 0.00518233 
0.0784375 0.143054 -0.0760655 0.00215955 0.00518551 
0.07875 0.14303 -0.0763475 0.00217865 0.00518868 
0.0790625 0.143006 -0.0766293 0.0021978 0.00519185 
0.079375 0.142982 -0.076911 0.00221701 0.00519502 
0.0796875 0.142958 -0.0771925 0.00223628 0.00519818 
0.08 0.142934 -0.0774739 0.0022556 0.00520135 
0.0803125 0.14291 -0.0777552 0.00227498 0.00520451 
0.080625 0.142886 -0.0780363 0.00229442 0.00520767 
0.0809375 0.142861 -0.0783174 0.00231391 0.00521083 
0.08125 0.142837 -0.0785982 0.00233347 0.00521399 
0.0815625 0.142812 -0.078879 0.00235307 0.00521714 
0.081875 0.142787 -0.0791596 0.00237274 0.0052203 
0.0821875 0.142763 -0.0794401 0.00239246 0.00522345 
0.0825 0.142738 -0.0797205 0.00241224 0.0052266 
0.0828125 0.142713 -0.0800007 0.00243207 0.00522975 
0.083125 0.142688 -0.0802809 0.00245196 0.0052329 
0.0834375 0.142663 -0.0805608 0.00247191 0.00523605 
0.08375 0.142637 -0.0808407 0.00249191 0.0052392 
0.0840625 0.142612 -0.0811204 0.00251196 0.00524235 
0.084375 0.142587 -0.0814 0.00253207 0.00524549 
0.0846875 0.142561 -0.0816795 0.00255224 0.00524864 
0.085 0.142536 -0.0819588 0.00257247 0.00525178 
0.0853125 0.14251 -0.082238 0.00259274 0.00525493 
0.085625 0.142484 -0.0825171 0.00261308 0.00525807 
0.0859375 0.142458 -0.082796 0.00263346 0.00526121 
0.08625 0.142433 -0.0830748 0.00265391 0.00526436 
0.0865625 0.142407 -0.0833535 0.0026744 0.0052675 
0.086875 0.14238 -0.0836321 0.00269496 0.00527064 
0.0871875 0.142354 -0.0839105 0.00271556 0.00527378 
0.0875 0.142328 -0.0841888 0.00273622 0.00527692 
0.0878125 0.142302 -0.084467 0.00275694 0.00528006 
0.088125 0.142275 -0.084745 0.0027777 0.0052832 
0.0884375 0.142249 -0.0850229 0.00279853 0.00528635 
0.08875 0.142222 -0.0853007 0.0028194 0.00528949 
0.0890625 0.142195 -0.0855783 0.00284033 0.00529263 
0.089375 0.142169 -0.0858559 0.00286131 0.00529577 
0.0896875 0.142142 -0.0861333 0.00288235 0.00529891 
0.09 0.142115 -0.0864105 0.00290344 0.00530205 
0.0903125 0.142088 -0.0866877 0.00292458 0.0053052 
0.090625 0.142061 -0.0869647 0.00294578 0.00530834 
0.0909375 0.142033 -0.0872415 0.00296702 0.00531148 
0.09125 0.142006 -0.0875183 0.00298833 0.00531463 
0.0915625 0.141979 -0.0877949 0.00300968 0.00531777 
0.091875 0.141951 -0.0880714 0.00303108 0.00532092 
0.0921875 0.141924 -0.0883477 0.00305254 0.00532407 
0.0925 0.141896 -0.088624 0.00307405 0.00532721 
0.0928125 0.141868 -0.0889001 0.00309562 0.00533036 
0.093125 0.14184 -0.089176 0.00311723 0.00533351 
0.0934375 0.141813 -0.0894519 0.0031389 0.00533666 
0.09375 0.141785 -0.0897276 0.00316061 0.00533981 
0.0940625 0.141756 -0.0900031 0.00318238 0.00534297 
0.094375 0.141728 -0.0902786 0.0032042 0.00534612 
0.0946875 0.1417 -0.0905539 0.00322607 0.00534927 
0.095 0.141672 -0.0908291 0.003248 0.00535243 
0.0953125 0.141643 -0.0911042 0.00326997 0.00535559 
0.095625 0.141615 -0.0913791 0.00329199 0.00535875 
0.0959375 0.141586 -0.0916539 0.00331407 0.00536191 
0.09625 0.141557 -0.0919285 0.0033362 0.00536507 
0.0965625 0.141529 -0.0922031 0.00335837 0.00536824 
0.096875 0.1415 -0.0924775 0.0033806 0.0053714 
0.0971875 0.141471 -0.0927518 0.00340287 0.00537457 
0.0975 0.141442 -0.0930259 0.0034252 0.00537774 
0.0978125 0.141413 -0.0932999 0.00344758 0.00538091 
0.098125 0.141384 -0.0935738 0.00347 0.00538408 
0.0984375 0.141354 -0.0938476 0.00349248 0.00538726 
0.09875 0.141325 -0.0941212 0.00351501 0.00539044 
0.0990625 0.141295 -0.0943947 0.00353758 0.00539361 
0.099375 0.141266 -0.094668 0.0035602 0.0053968 
0.0996875 0.141236 -0.0949413 0.00358288 0.00539998 
0.1 0.141207 -0.0952144 0.0036056 0.00540317 
0.100312 0.141177 -0.0954873 0.00362837 0.00540635 
0.100625 0.141147 -0.0957602 0.00365119 0.00540954 
0.100937 0.141117 -0.0960329 0.00367406 0.00541274 
0.10125 0.141087 -0.0963055 0.00369697 0.00541593 
0.101562 0.141057 -0.0965779 0.00371994 0.00541913 
0.101875 0.141027 -0.0968502 0.00374295 0.00542233 
0.102187 0.140996 -0.0971224 0.00376601 0.00542554 
0.1025 0.140966 -0.0973944 0.00378912 0.00542874 
0.102812 0.140935 -0.0976663 0.00381227 0.00543195 
0.103125 0.140905 -0.0979381 0.00383548 0.00543516 
0.103437 0.140874 -0.0982098 0.00385873 0.00543838 
0.10375 0.140843 -0.0984813 0.00388203 0.00544159 
0.104062 0.140813 -0.0987527 0.00390537 0.00544481 
0.104375 0.140782 -0.0990239 0.00392876 0.00544804 
0.104687 0.140751 -0.099295 0.0039522 0.00545126 
0.105 0.14072 -0.099566 0.00397569 0.00545449 
0.105312 0.140689 -0.0998369 0.00399922 0.00545773 
0.105625 0.140657 -0.100108 0.0040228 0.00546096 
0.105937 0.140626 -0.100378 0.00404642 0.0054642 
0.10625 0.140595 -0.100649 0.00407009 0.00546744 
0.106562 0.140563 -0.100919 0.00409381 0.00547069 
0.106875 0.140532 -0.101189 0.00411757 0.00547394 
0.107187 0.1405 -0.101459 0.00414138 0.00547719 
0.1075 0.140468 -0.101729 0.00416524 0.00548045 
0.107812 0.140436 -0.101999 0.00418914 0.00548371 
0.108125 0.140404 -0.102269 0.00421308 0.00548697 
0.108437 0.140372 -0.102538 0.00423707 0.00549024 
0.10875 0.14034 -0.102807 0.0042611 0.00549351 
0.109062 0.140308 -0.103077 0.00428518 0.00549679 
0.109375 0.140276 -0.103346 0.00430931 0.00550006 
0.109687 0.140244 -0.103615 0.00433348 0.00550335 
0.11 0.140211 -0.103884 0.00435769 0.00550663 
0.110312 0.140179 -0.104152 0.00438194 0.00550992 
0.110625 0.140146 -0.104421 0.00440625 0.00551322 
0.110937 0.140113 -0.104689 0.00443059 0.00551652 
0.11125 0.140081 -0.104958 0.00445498 0.00551982 
0.111562 0.140048 -0.105226 0.00447941 0.00552313 
0.111875 0.140015 -0.105494 0.00450389 0.00552644 
0.112187 0.139982 -0.105762 0.00452841 0.00552975 
0.1125 0.139949 -0.106029 0.00455297 0.00553307 
0.112812 0.139916 -0.106297 0.00457757 0.0055364 
0.113125 0.139882 -0.106565 0.00460222 0.00553973 
0.113437 0.139849 -0.106832 0.00462691 0.00554306 
0.11375 0.139816 -0.107099 0.00465164 0.0055464 
0.114062 0.139782 -0.107366 0.00467642 0.00554974 
0.114375 0.139748 -0.107633 0.00470124 0.00555308 
0.114687 0.139715 -0.1079 0.0047261 0.00555643 
0.115 0.139681 -0.108167 0.004751 0.00555979 
0.115312 0.139647 -0.108433 0.00477594 0.00556315 
0.115625 0.139613 -0.108699 0.00480093 0.00556652 
0.115937 0.139579 -0.108966 0.00482595 0.00556989 
0.11625 0.139545 -0.109232 0.00485102 0.00557326 
0.116562 0.139511 -0.109498 0.00487613 0.00557664 
0.116875 0.139477 -0.109764 0.00490128 0.00558003 
0.117187 0.139442 -0.110029 0.00492647 0.00558341 
0.1175 0.139408 -0.110295 0.0049517 0.00558681 
0.117812 0.139373 -0.11056 0.00497697 0.00559021 
0.118125 0.139339 -0.110825 0.00500229 0.00559361 
0.118437 0.139304 -0.111091 0.00502764 0.00559702 
0.11875 0.139269 -0.111355 0.00505303 0.00560044 
0.119062 0.139235 -0.11162 0.00507846 0.00560386 
0.119375 0.1392 -0.111885 0.00510394 0.00560728 
0.119687 0.139165 -0.11215 0.00512945 0.00561071 
0.12 0.13913 -0.112414 0.005155 0.00561415 
0.120312 0.139094 -0.112678 0.00518059 0.00561759 
0.120625 0.139059 -0.112942 0.00520622 0.00562104 
0.120937 0.139024 -0.113206 0.00523189 0.00562449 
0.12125 0.138988 -0.11347 0.00525759 0.00562795 
0.121562 0.138953 -0.113734 0.00528334 0.00563141 
0.121875 0.138917 -0.113997 0.00530912 0.00563488 
0.122187 0.138882 -0.114261 0.00533494 0.00563836 
0.1225 0.138846 -0.114524 0.00536081 0.00564184 
0.122812 0.13881 -0.114787 0.0053867 0.00564532 
0.123125 0.138774 -0.11505 0.00541264 0.00564881 
0.123437 0.138738 -0.115313 0.00543861 0.00565231 
0.12375 0.138702 -0.115576 0.00546462 0.00565581 
0.124062 0.138666 -0.115838 0.00549067 0.00565932 
0.124375 0.13863 -0.116101 0.00551676 0.00566284 
0.124687 0.138593 -0.116363 0.00554288 0.00566636 
0.125 0.138557 -0.116625 0.00556904 0.00566988 
0.125312 0.138521 -0.116887 0.00559524 0.00567342 
0.125625 0.138484 -0.117149 0.00562147 0.00567695 
0.125937 0.138447 -0.117411 0.00564774 0.0056805 
0.12625 0.138411 -0.117672 0.00567404 0.00568405 
0.126562 0.138374 -0.117934 0.00570038 0.0056876 
0.126875 0.138337 -0.118195 0.00572676 0.00569117 
0.127187 0.1383 -0.118456 0.00575317 0.00569474 
0.1275 0.138263 -0.118717 0.00577962 0.00569831 
0.127812 0.138226 -0.118978 0.0058061 0.00570189 
0.128125 0.138189 -0.119238 0.00583262 0.00570548 
0.128437 0.138151 -0.119499 0.00585918 0.00570907 
0.12875 0.138114 -0.119759 0.00588576 0.00571267 
0.129062 0.138076 -0.120019 0.00591239 0.00571628 
0.129375 0.138039 -0.12028 0.00593904 0.00571989 
0.129687 0.138001 -0.120539 0.00596573 0.00572351 
0.13 0.137964 -0.120799 0.00599246 0.00572714 
0.130312 0.137926 -0.121059 0.00601922 0.00573077 
0.130625 0.137888 -0.121318 0.00604601 0.00573441 
0.130937 0.13785 -0.121578 0.00607284 0.00573805 
0.13125 0.137812 -0.121837 0.0060997 0.0057417 
0.131562 0.137774 -0.122096 0.00612659 0.00574536 
0.131875 0.137736 -0.122355 0.00615352 0.00574903 
0.132187 0.137697 -0.122613 0.00618048 0.0057527 
0.1325 0.137659 -0.122872 0.00620747 0.00575638 
0.132812 0.137621 -0.12313 0.0062345 0.00576006 
0.133125 0.137582 -0.123389 0.00626155 0.00576375 
0.133437 0.137543 -0.123647 0.00628864 0.00576745 
0.13375 0.137505 -0.123905 0.00631576 0.00577116 
0.134062 0.137466 -0.124162 0.00634292 0.00577487 
0.134375 0.137427 -0.12442 0.0063701 0.00577859 
0.134687 0.137388 -0.124678 0.00639732 0.00578231 
0.135 0.137349 -0.124935 0.00642456 0.00578604 
0.135312 0.13731 -0.125192 0.00645184 0.00578978 
0.135625 0.137271 -0.125449 0.00647915 0.00579353 
0.135937 0.137232 -0.125706 0.00650649 0.00579728 
0.13625 0.137192 -0.125963 0.00653386 0.00580104 
0.136562 0.137153 -0.126219 0.00656127 0.00580481 
0.136875 0.137114 -0.126476 0.0065887 0.00580858 
0.137187 0.137074 -0.126732 0.00661616 0.00581236 
0.1375 0.137034 -0.126988 0.00664365 0.00581615 
0.137812 0.136995 -0.127244 0.00667117 0.00581994 
0.138125 0.136955 -0.1275 0.00669872 0.00582375 
0.138437 0.136915 -0.127755 0.0067263 0.00582756 
0.13875 0.136875 -0.128011 0.00675391 0.00583137 
0.139062 0.136835 -0.128266 0.00678155 0.0058352 
0.139375 0.136795 -0.128521 0.00680922 0.00583903 
0.139687 0.136755 -0.128776 0.00683692 0.00584286 
0.14 0.136714 -0.129031 0.00686464 0.00584671 
0.140312 0.136674 -0.129286 0.00689239 0.00585056 
0.140625 0.136634 -0.12954 0.00692018 0.00585442 
0.140937 0.136593 -0.129795 0.00694798 0.00585829 
0.14125 0.136552 -0.130049 0.00697582 0.00586216 
0.141562 0.136512 -0.130303 0.00700369 0.00586604 
0.141875 0.136471 -0.130557 0.00703158 0.00586993 
0.142187 0.13643 -0.130811 0.0070595 0.00587383 
0.1425 0.136389 -0.131064 0.00708744 0.00587773 
0.142812 0.136348 -0.131318 0.00711541 0.00588164 
0.143125 0.136307 -0.131571 0.00714341 0.00588556 
0.143437 0.136266 -0.131824 0.00717144 0.00588949 
0.14375 0.136225 -0.132077 0.00719949 0.00589342 
0.144062 0.136184 -0.13233 0.00722757 0.00589736 
0.144375 0.136142 -0.132582 0.00725567 0.00590131 
0.144687 0.136101 -0.132835 0.0072838 0.00590526 
0.145 0.136059 -0.133087 0.00731196 0.00590922 
0.145312 0.136018 -0.133339 0.00734014 0.00591319 
0.145625 0.135976 -0.133591 0.00736835 0.00591717 
0.145937 0.135934 -0.133843 0.00739658 0.00592116 
0.14625 0.135892 -0.134094 0.00742483 0.00592515 
0.146562 0.13585 -0.134346 0.00745311 0.00592915 
0.146875 0.135808 -0.134597 0.00748142 0.00593316 
0.147187 0.135766 -0.134848 0.00750975 0.00593717 
0.1475 0.135724 -0.135099 0.0075381 0.0059412 
0.147812 0.135682 -0.13535 0.00756648 0.00594523 
0.148125 0.135639 -0.135601 0.00759488 0.00594926 
0.148437 0.135597 -0.135851 0.0076233 0.00595331 
0.14875 0.135554 -0.136101 0.00765175 0.00595736 
0.149062 0.135512 -0.136352 0.00768022 0.00596142 
0.149375 0.135469 -0.136602 0.00770871 0.00596549 
0.149687 0.135427 -0.136851 0.00773723 0.00596957 
0.15 0.135384 -0.137101 0.00776577 0.00597365 
0.150312 0.135341 -0.13735 0.00779433 0.00597774 
0.150625 0.135298 -0.1376 0.00782291 0.00598184 
0.150937 0.135255 -0.137849 0.00785152 0.00598595 
0.15125 0.135212 -0.138098 0.00788015 0.00599006 
0.151562 0.135169 -0.138347 0.00790879 0.00599419 
0.151875 0.135125 -0.138595 0.00793747 0.00599832 
0.152187 0.135082 -0.138844 0.00796616 0.00600245 
0.1525 0.135038 -0.139092 0.00799487 0.0060066 
0.152812 0.134995 -0.13934 0.0080236 0.00601075 
0.153125 0.134951 -0.139588 0.00805236 0.00601491 
0.153437 0.134908 -0.139836 0.00808113 0.00601908 
0.15375 0.134864 -0.140083 0.00810993 0.00602326 
0.154062 0.13482 -0.140331 0.00813874 0.00602744 
0.154375 0.134776 -0.140578 0.00816758 0.00603163 
0.154687 0.134732 -0.140825 0.00819643 0.00603583 
0.155 0.134688 -0.141072 0.0082253 0.00604004 
0.155312 0.134644 -0.141319 0.0082542 0.00604425 
0.155625 0.1346 -0.141565 0.00828311 0.00604848 
0.155937 0.134556 -0.141811 0.00831204 0.00605271 
0.15625 0.134511 -0.142058 0.00834099 0.00605694 
0.156562 0.134467 -0.142304 0.00836996 0.00606119 
0.156875 0.134422 -0.142549 0.00839895 0.00606544 
0.157187 0.134378 -0.142795 0.00842796 0.00606971 
0.1575 0.134333 -0.143041 0.00845698 0.00607397 
0.157812 0.134288 -0.143286 0.00848602 0.00607825 
0.158125 0.134244 -0.143531 0.00851508 0.00608254 
0.158437 0.134199 -0.143776 0.00854416 0.00608683 
0.15875 0.134154 -0.144021 0.00857325 0.00609113 
0.159062 0.134109 -0.144265 0.00860236 0.00609544 
0.159375 0.134064 -0.14451 0.00863149 0.00609975 
0.159687 0.134018 -0.144754 0.00866063 0.00610407 
0.16 0.133973 -0.144998 0.00868979 0.00610841 
0.160312 0.133928 -0.145242 0.00871897 0.00611274 
0.160625 0.133882 -0.145486 0.00874816 0.00611709 
0.160937 0.133837 -0.145729 0.00877737 0.00612144 
0.16125 0.133791 -0.145973 0.0088066 0.00612581 
0.161562 0.133746 -0.146216 0.00883584 0.00613018 
0.161875 0.1337 -0.146459 0.00886509 0.00613455 
0.162187 0.133654 -0.146702 0.00889436 0.00613894 
0.1625 0.133608 -0.146944 0.00892365 0.00614333 
0.162812 0.133562 -0.147187 0.00895295 0.00614773 
0.163125 0.133516 -0.147429 0.00898226 0.00615214 
0.163437 0.13347 -0.147671 0.00901159 0.00615656 
0.16375 0.133424 -0.147913 0.00904093 0.00616098 
0.164062 0.133378 -0.148155 0.00907029 0.00616541 
0.164375 0.133331 -0.148396 0.00909966 0.00616985 
0.164687 0.133285 -0.148638 0.00912905 0.0061743 
0.165 0.133239 -0.148879 0.00915845 0.00617875 
0.165312 0.133192 -0.14912 0.00918786 0.00618321 
0.165625 0.133145 -0.149361 0.00921728 0.00618768 
0.165937 0.133099 -0.149601 0.00924672 0.00619216 
0.16625 0.133052 -0.149842 0.00927617 0.00619665 
0.166562 0.133005 -0.150082 0.00930563 0.00620114 
0.166875 0.132958 -0.150322 0.0093351 0.00620564 
0.167187 0.132911 -0.150562 0.00936459 0.00621015 
0.1675 0.132864 -0.150802 0.00939409 0.00621466 
0.167812 0.132817 -0.151041 0.0094236 0.00621919 
0.168125 0.13277 -0.151281 0.00945312 0.00622372 
0.168437 0.132722 -0.15152 0.00948265 0.00622825 
0.16875 0.132675 -0.151759 0.00951219 0.0062328 
0.169062 0.132627 -0.151997 0.00954175 0.00623735 
0.169375 0.13258 -0.152236 0.00957131 0.00624191 
0.169687 0.132532 -0.152474 0.00960089 0.00624648 
0.17 0.132485 -0.152713 0.00963047 0.00625106 
0.170312 0.132437 -0.152951 0.00966007 0.00625564 
0.170625 0.132389 -0.153189 0.00968967 0.00626023 
0.170937 0.132341 -0.153426 0.00971929 0.00626483 
0.17125 0.132293 -0.153664 0.00974891 0.00626944 
0.171562 0.132245 -0.153901 0.00977855 0.00627405 
0.171875 0.132197 -0.154138 0.00980819 0.00627867 
0.172187 0.132149 -0.154375 0.00983784 0.0062833 
0.1725 0.132101 -0.154612 0.00986751 0.00628794 
0.172812 0.132052 -0.154848 0.00989717 0.00629258 
0.173125 0.132004 -0.155084 0.00992685 0.00629723 
0.173437 0.131955 -0.15532 0.00995654 0.00630189 
0.17375 0.131907 -0.155556 0.00998623 0.00630656 
0.174062 0.131858 -0.155792 0.0100159 0.00631123 
0.174375 0.131809 -0.156028 0.0100456 0.00631591 
0.174687 0.131761 -0.156263 0.0100754 0.0063206 
0.175 0.131712 -0.156498 0.0101051 0.00632529 
0.175312 0.131663 -0.156733 0.0101348 0.00632999 
0.175625 0.131614 -0.156968 0.0101646 0.0063347 
0.175937 0.131565 -0.157202 0.0101943 0.00633942 
0.17625 0.131515 -0.157437 0.010224 0.00634414 
0.176562 0.131466 -0.157671 0.0102538 0.00634888 
0.176875 0.131417 -0.157905 0.0102836 0.00635361 
0.177187 0.131368 -0.158139 0.0103133 0.00635836 
0.1775 0.131318 -0.158372 0.0103431 0.00636311 
0.177812 0.131269 -0.158606 0.0103729 0.00636787 
0.178125 0.131219 -0.158839 0.0104027 0.00637264 
0.178437 0.131169 -0.159072 0.0104325 0.00637741 
0.17875 0.13112 -0.159305 0.0104623 0.0063822 
0.179062 0.13107 -0.159537 0.0104921 0.00638699 
0.179375 0.13102 -0.15977 0.0105219 0.00639178 
0.179687 0.13097 -0.160002 0.0105517 0.00639658 
0.18 0.13092 -0.160234 0.0105815 0.00640139 
0.180312 0.13087 -0.160466 0.0106113 0.00640621 
0.180625 0.13082 -0.160697 0.0106411 0.00641104 
0.180937 0.130769 -0.160929 0.0106709 0.00641587 
0.18125 0.130719 -0.16116 0.0107008 0.0064207 
0.181562 0.130669 -0.161391 0.0107306 0.00642555 
0.181875 0.130618 -0.161622 0.0107604 0.0064304 
0.182187 0.130568 -0.161853 0.0107903 0.00643526 
0.1825 0.130517 -0.162083 0.0108201 0.00644013 
0.182812 0.130466 -0.162313 0.01085 0.006445 
0.183125 0.130416 -0.162543 0.0108798 0.00644988 
0.183437 0.130365 -0.162773 0.0109096 0.00645476 
0.18375 0.130314 -0.163003 0.0109395 0.00645966 
0.184062 0.130263 -0.163232 0.0109693 0.00646456 
0.184375 0.130212 -0.163461 0.0109992 0.00646946 
0.184687 0.130161 -0.16369 0.011029 0.00647438 
0.185 0.13011 -0.163919 0.0110589 0.0064793 
0.185312 0.130058 -0.164148 0.0110887 0.00648423 
0.185625 0.130007 -0.164376 0.0111186 0.00648916 
0.185937 0.129956 -0.164604 0.0111485 0.0064941 
0.18625 0.129904 -0.164832 0.0111783 0.00649905 
0.186562 0.129853 -0.16506 0.0112082 0.006504 
0.186875 0.129801 -0.165288 0.011238 0.00650896 
0.187187 0.129749 -0.165515 0.0112679 0.00651393 
0.1875 0.129698 -0.165742 0.0112977 0.0065189 
0.187812 0.129646 -0.165969 0.0113276 0.00652388 
0.188125 0.129594 -0.166196 0.0113574 0.00652887 
0.188437 0.129542 -0.166423 0.0113873 0.00653386 
0.18875 0.12949 -0.166649 0.0114171 0.00653886 
0.189062 0.129438 -0.166875 0.011447 0.00654387 
0.189375 0.129386 -0.167101 0.0114768 0.00654888 
0.189687 0.129333 -0.167327 0.0115067 0.0065539 
0.19 0.129281 -0.167552 0.0115365 0.00655893 
0.190312 0.129229 -0.167778 0.0115664 0.00656396 
0.190625 0.129176 -0.168003 0.0115962 0.006569 
0.190937 0.129124 -0.168228 0.011626 0.00657404 
0.19125 0.129071 -0.168453 0.0116559 0.00657909 
0.191562 0.129018 -0.168677 0.0116857 0.00658415 
0.191875 0.128966 -0.168901 0.0117155 0.00658921 
0.192187 0.128913 -0.169125 0.0117454 0.00659428 
0.1925 0.12886 -0.169349 0.0117752 0.00659936 
0.192812 0.128807 -0.169573 0.011805 0.00660444 
0.193125 0.128754 -0.169796 0.0118348 0.00660953 
0.193437 0.128701 -0.17002 0.0118646 0.00661462 
0.19375 0.128648 -0.170243 0.0118944 0.00661972 
0.194062 0.128594 -0.170465 0.0119242 0.00662483 
0.194375 0.128541 -0.170688 0.011954 0.00662994 
0.194687 0.128488 -0.17091 0.0119838 0.00663506 
0.195 0.128434 -0.171133 0.0120136 0.00664018 
0.195312 0.128381 -0.171355 0.0120434 0.00664531 
0.195625 0.128327 -0.171576 0.0120732 0.00665045 
0.195937 0.128274 -0.171798 0.0121029 0.00665559 
0.19625 0.12822 -0.172019 0.0121327 0.00666074 
0.196562 0.128166 -0.17224 0.0121625 0.0066659 
0.196875 0.128112 -0.172461 0.0121922 0.00667106 
0.197187 0.128058 -0.172682 0.012222 0.00667622 
0.1975 0.128004 -0.172903 0.0122517 0.00668139 
0.197812 0.12795 -0.173123 0.0122815 0.00668657 
0.198125 0.127896 -0.173343 0.0123112 0.00669176 
0.198437 0.127842 -0.173563 0.0123409 0.00669694 
0.19875 0.127788 -0.173782 0.0123706 0.00670214 
0.199062 0.127733 -0.174002 0.0124003 0.00670734 
0.199375 0.127679 -0.174221 0.01243 0.00671255 
0.199687 0.127624 -0.17444 0.0124597 0.00671776 
0.2 0.12757 -0.174659 0.0124894 0.00672297 
0.200312 0.127515 -0.174877 0.0125191 0.0067282 
0.200625 0.127461 -0.175096 0.0125487 0.00673343 
0.200937 0.127406 -0.175314 0.0125784 0.00673866 
0.20125 0.127351 -0.175532 0.0126081 0.0067439 
0.201562 0.127296 -0.17575 0.0126377 0.00674915 
0.201875 0.127241 -0.175967 0.0126673 0.0067544 
0.202187 0.127186 -0.176184 0.012697 0.00675965 
0.2025 0.127131 -0.176401 0.0127266 0.00676491 
0.202812 0.127076 -0.176618 0.0127562 0.00677018 
0.203125 0.127021 -0.176835 0.0127858 0.00677545 
0.203437 0.126965 -0.177051 0.0128154 0.00678073 
0.20375 0.12691 -0.177267 0.0128449 0.00678601 
0.204062 0.126855 -0.177483 0.0128745 0.0067913 
0.204375 0.126799 -0.177699 0.0129041 0.00679659 
0.204687 0.126744 -0.177915 0.0129336 0.00680189 
0.205 0.126688 -0.17813 0.0129632 0.0068072 
0.205312 0.126632 -0.178345 0.0129927 0.0068125 
0.205625 0.126577 -0.17856 0.0130222 0.00681782 
0.205937 0.126521 -0.178775 0.0130517 0.00682314 
0.20625 0.126465 -0.178989 0.0130812 0.00682846 
0.206562 0.126409 -0.179203 0.0131107 0.00683379 
0.206875 0.126353 -0.179417 0.0131401 0.00683912 
0.207187 0.126297 -0.179631 0.0131696 0.00684446 
0.2075 0.126241 -0.179845 0.013199 0.00684981 
0.207812 0.126184 -0.180058 0.0132285 0.00685516 
0.208125 0.126128 -0.180271 0.0132579 0.00686051 
0.208437 0.126072 -0.180484 0.0132873 0.00686587 
0.20875 0.126015 -0.180697 0.0133167 0.00687123 
0.209062 0.125959 -0.180909 0.0133461 0.0068766 
0.209375 0.125902 -0.181121 0.0133754 0.00688198 
0.209687 0.125846 -0.181333 0.0134048 0.00688736 
0.21 0.125789 -0.181545 0.0134341 0.00689274 
0.210312 0.125732 -0.181757 0.0134635 0.00689813 
0.210625 0.125675 -0.181968 0.0134928 0.00690352 
0.210937 0.125618 -0.182179 0.0135221 0.00690892 
0.21125 0.125561 -0.18239 0.0135514 0.00691432 
0.211562 0.125504 -0.182601 0.0135806 0.00691972 
0.211875 0.125447 -0.182811 0.0136099 0.00692514 
0.212187 0.12539 -0.183022 0.0136392 0.00693055 
0.2125 0.125333 -0.183232 0.0136684 0.00693597 
0.212812 0.125276 -0.183441 0.0136976 0.0069414 
0.213125 0.125218 -0.183651 0.0137268 0.00694683 
0.213437 0.125161 -0.18386 0.013756 0.00695226 
0.21375 0.125103 -0.184069 0.0137851 0.0069577 
0.214062 0.125046 -0.184278 0.0138143 0.00696314 
0.214375 0.124988 -0.184487 0.0138434 0.00696859 
0.214687 0.124931 -0.184695 0.0138726 0.00697404 
0.215 0.124873 -0.184904 0.0139017 0.00697949 
0.215312 0.124815 -0.185112 0.0139308 0.00698495 
0.215625 0.124757 -0.185319 0.0139598 0.00699042 
0.215937 0.124699 -0.185527 0.0139889 0.00699589 
0.21625 0.124641 -0.185734 0.0140179 0.00700136 
0.216562 0.124583 -0.185941 0.0140469 0.00700684 
0.216875 0.124525 -0.186148 0.014076 0.00701232 
0.217187 0.124467 -0.186355 0.0141049 0.0070178 
0.2175 0.124408 -0.186561 0.0141339 0.00702329 
0.217812 0.12435 -0.186768 0.0141629 0.00702879 
0.218125 0.124292 -0.186973 0.0141918 0.00703428 
0.218437 0.124233 -0.187179 0.0142207 0.00703978 
0.21875 0.124175 -0.187385 0.0142496 0.00704529 
0.219062 0.124116 -0.18759 0.0142785 0.0070508 
0.219375 0.124058 -0.187795 0.0143074 0.00705631 
0.219687 0.123999 -0.188 0.0143362 0.00706183 
0.22 0.12394 -0.188205 0.014365 0.00706735 
0.220312 0.123881 -0.188409 0.0143938 0.00707288 
0.220625 0.123822 -0.188613 0.0144226 0.00707841 
0.220937 0.123763 -0.188817 0.0144514 0.00708394 
0.22125 0.123704 -0.189021 0.0144801 0.00708948 
0.221562 0.123645 -0.189224 0.0145089 0.00709502 
0.221875 0.123586 -0.189427 0.0145376 0.00710056 
0.222187 0.123527 -0.18963 0.0145663 0.00710611 
0.2225 0.123468 -0.189833 0.014595 0.00711166 
0.222812 0.123408 -0.190036 0.0146236 0.00711722 
0.223125 0.123349 -0.190238 0.0146522 0.00712277 
0.223437 0.123289 -0.19044 0.0146808 0.00712834 
0.22375 0.12323 -0.190642 0.0147094 0.0071339 
0.224062 0.12317 -0.190844 0.014738 0.00713947 
0.224375 0.123111 -0.191045 0.0147666 0.00714505 
0.224687 0.123051 -0.191246 0.0147951 0.00715062 
0.225 0.122991 -0.191447 0.0148236 0.0071562 
0.225312 0.122931 -0.191648 0.0148521 0.00716179 
0.225625 0.122871 -0.191848 0.0148805 0.00716737 
0.225937 0.122811 -0.192049 0.014909 0.00717296 
0.22625 0.122751 -0.192249 0.0149374 0.00717856 
0.226562 0.122691 -0.192449 0.0149658 0.00718416 
0.226875 0.122631 -0.192648 0.0149942 0.00718976 
0.227187 0.122571 -0.192847 0.0150225 0.00719536 
0.2275 0.12251 -0.193047 0.0150509 0.00720097 
0.227812 0.12245 -0.193245 0.0150792 0.00720658 
0.228125 0.12239 -0.193444 0.0151075 0.00721219 
0.228437 0.122329 -0.193642 0.0151357 0.00721781 
0.22875 0.122269 -0.193841 0.015164 0.00722343 
0.229062 0.122208 -0.194039 0.0151922 0.00722905 
0.229375 0.122147 -0.194236 0.0152204 0.00723468 
0.229687 0.122087 -0.194434 0.0152485 0.00724031 
0.23 0.122026 -0.194631 0.0152767 0.00724594 
0.230312 0.121965 -0.194828 0.0153048 0.00725157 
0.230625 0.121904 -0.195025 0.0153329 0.00725721 
0.230937 0.121843 -0.195221 0.015361 0.00726285 
0.23125 0.121782 -0.195418 0.015389 0.0072685 
0.231562 0.121721 -0.195614 0.0154171 0.00727414 
0.231875 0.12166 -0.19581 0.0154451 0.00727979 
0.232187 0.121599 -0.196005 0.015473 0.00728545 
0.2325 0.121537 -0.196201 0.015501 0.0072911 
0.232812 0.121476 -0.196396 0.0155289 0.00729676 
0.233125 0.121415 -0.196591 0.0155568 0.00730242 
0.233437 0.121353 -0.196785 0.0155847 0.00730809 
0.23375 0.121292 -0.19698 0.0156126 0.00731375 
0.234062 0.12123 -0.197174 0.0156404 0.00731942 
0.234375 0.121168 -0.197368 0.0156682 0.00732509 
0.234687 0.121107 -0.197562 0.015696 0.00733077 
0.235 0.121045 -0.197755 0.0157237 0.00733645 
0.235312 0.120983 -0.197949 0.0157514 0.00734213 
0.235625 0.120921 -0.198142 0.0157791 0.00734781 
0.235937 0.120859 -0.198335 0.0158068 0.0073535 
0.23625 0.120797 -0.198527 0.0158344 0.00735918 
0.236562 0.120735 -0.19872 0.0158621 0.00736487 
0.236875 0.120673 -0.198912 0.0158897 0.00737057 
0.237187 0.120611 -0.199104 0.0159172 0.00737626 
0.2375 0.120549 -0.199295 0.0159448 0.00738196 
0.237812 0.120486 -0.199487 0.0159723 0.00738766 
0.238125 0.120424 -0.199678 0.0159998 0.00739336 
0.238437 0.120362 -0.199869 0.0160272 0.00739907 
0.23875 0.120299 -0.20006 0.0160546 0.00740477 
0.239062 0.120237 -0.20025 0.016082 0.00741048 
0.239375 0.120174 -0.20044 0.0161094 0.00741619 
0.239687 0.120111 -0.20063 0.0161368 0.00742191 
0.24 0.120049 -0.20082 0.0161641 0.00742762 
0.240312 0.119986 -0.20101 0.0161914 0.00743334 
0.240625 0.119923 -0.201199 0.0162186 0.00743906 
0.240937 0.11986 -0.201388 0.0162459 0.00744478 
0.24125 0.119797 -0.201577 0.0162731 0.00745051 
0.241562 0.119734 -0.201765 0.0163002 0.00745624 
0.241875 0.119671 -0.201954 0.0163274 0.00746196 
0.242187 0.119608 -0.202142 0.0163545 0.00746769 
0.2425 0.119545 -0.20233 0.0163816 0.00747343 
0.242812 0.119481 -0.202517 0.0164086 0.00747916 
0.243125 0.119418 -0.202705 0.0164357 0.0074849 
0.243437 0.119355 -0.202892 0.0164627 0.00749064 
0.24375 0.119291 -0.203079 0.0164896 0.00749638 
0.244062 0.119228 -0.203266 0.0165166 0.00750212 
0.244375 0.119164 -0.203452 0.0165435 0.00750786 
0.244687 0.119101 -0.203638 0.0165704 0.00751361 
0.245 0.119037 -0.203824 0.0165972 0.00751936 
0.245312 0.118973 -0.20401 0.016624 0.00752511 
0.245625 0.11891 -0.204196 0.0166508 0.00753086 
0.245937 0.118846 -0.204381 0.0166776 0.00753661 
0.24625 0.118782 -0.204566 0.0167043 0.00754237 
0.246562 0.118718 -0.204751 0.016731 0.00754812 
0.246875 0.118654 -0.204935 0.0167577 0.00755388 
0.247187 0.11859 -0.20512 0.0167843 0.00755964 
0.2475 0.118526 -0.205304 0.0168109 0.0075654 
0.247812 0.118462 -0.205488 0.0168375 0.00757116 
0.248125 0.118397 -0.205671 0.016864 0.00757693 
0.248437 0.118333 -0.205855 0.0168905 0.00758269 
0.24875 0.118269 -0.206038 0.016917 0.00758846 
0.249062 0.118204 -0.206221 0.0169434 0.00759423 
0.249375 0.11814 -0.206403 0.0169699 0.0076 
0.249687 0.118075 -0.206586 0.0169962 0.00760577 
0.25 0.118011 -0.206768 0.0170226 0.00761155 
0.250312 0.117946 -0.20695 0.0170489 0.00761732 
0.250625 0.117881 -0.207132 0.0170752 0.0076231 
0.250937 0.117817 -0.207313 0.0171014 0.00762887 
0.25125 0.117752 -0.207494 0.0171277 0.00763465 
0.251562 0.117687 -0.207675 0.0171538 0.00764043 
0.251875 0.117622 -0.207856 0.01718 0.00764621 
0.252187 0.117557 -0.208037 0.0172061 0.00765199 
0.2525 0.117492 -0.208217 0.0172322 0.00765778 
0.252812 0.117427 -0.208397 0.0172583 0.00766356 
0.253125 0.117362 -0.208577 0.0172843 0.00766934 
0.253437 0.117297 -0.208756 0.0173103 0.00767513 
0.25375 0.117231 -0.208936 0.0173362 0.00768092 
0.254062 0.117166 -0.209115 0.0173621 0.00768671 
0.254375 0.117101 -0.209294 0.017388 0.0076925 
0.254687 0.117035 -0.209472 0.0174139 0.00769829 
0.255 0.11697 -0.209651 0.0174397 0.00770408 
0.255312 0.116904 -0.209829 0.0174655 0.00770987 
0.255625 0.116839 -0.210007 0.0174912 0.00771566 
0.255937 0.116773 -0.210185 0.0175169 0.00772146 
0.25625 0.116707 -0.210362 0.0175426 0.00772725 
0.256562 0.116641 -0.210539 0.0175683 0.00773305 
0.256875 0.116576 -0.210716 0.0175939 0.00773885 
0.257187 0.11651 -0.210893 0.0176195 0.00774464 
0.2575 0.116444 -0.211069 0.017645 0.00775044 
0.257812 0.116378 -0.211246 0.0176705 0.00775624 
0.258125 0.116312 -0.211422 0.017696 0.00776204 
0.258437 0.116246 -0.211597 0.0177214 0.00776784 
0.25875 0.11618 -0.211773 0.0177468 0.00777364 
0.259062 0.116113 -0.211948 0.0177722 0.00777944 
0.259375 0.116047 -0.212123 0.0177975 0.00778524 
0.259687 0.115981 -0.212298 0.0178228 0.00779105 
0.26 0.115914 -0.212473 0.0178481 0.00779685 
0.260312 0.115848 -0.212647 0.0178733 0.00780265 
0.260625 0.115782 -0.212821 0.0178985 0.00780846 
0.260937 0.115715 -0.212995 0.0179236 0.00781426 
0.26125 0.115648 -0.213168 0.0179487 0.00782007 
0.261562 0.115582 -0.213342 0.0179738 0.00782587 
0.261875 0.115515 -0.213515 0.0179989 0.00783168 
0.262187 0.115448 -0.213688 0.0180239 0.00783749 
0.2625 0.115382 -0.21386 0.0180488 0.00784329 
0.262812 0.115315 -0.214033 0.0180738 0.0078491 
0.263125 0.115248 -0.214205 0.0180987 0.00785491 
0.263437 0.115181 -0.214377 0.0181235 0.00786071 
0.26375 0.115114 -0.214549 0.0181483 0.00786652 
0.264062 0.115047 -0.21472 0.0181731 0.00787233 
0.264375 0.11498 -0.214891 0.0181979 0.00787814 
0.264687 0.114913 -0.215062 0.0182226 0.00788395 
0.265 0.114845 -0.215233 0.0182473 0.00788975 
0.265312 0.114778 -0.215404 0.0182719 0.00789556 
0.265625 0.114711 -0.215574 0.0182965 0.00790137 
0.265937 0.114643 -0.215744 0.018321 0.00790718 
0.26625 0.114576 -0.215914 0.0183456 0.00791299 
0.266562 0.114508 -0.216083 0.0183701 0.0079188 
0.266875 0.114441 -0.216253 0.0183945 0.00792461 
0.267187 0.114373 -0.216422 0.0184189 0.00793041 
0.2675 0.114306 -0.21659 0.0184433 0.00793622 
0.267812 0.114238 -0.216759 0.0184676 0.00794203 
0.268125 0.11417 -0.216927 0.0184919 0.00794784 
0.268437 0.114102 -0.217095 0.0185162 0.00795365 
0.26875 0.114034 -0.217263 0.0185404 0.00795946 
0.269062 0.113967 -0.217431 0.0185645 0.00796526 
0.269375 0.113899 -0.217598 0.0185887 0.00797107 
0.269687 0.113831 -0.217766 0.0186128 0.00797688 
0.27 0.113762 -0.217932 0.0186369 0.00798269 
0.270312 0.113694 -0.218099 0.0186609 0.00798849 
0.270625 0.113626 -0.218266 0.0186849 0.0079943 
0.270937 0.113558 -0.218432 0.0187088 0.0080001 
0.27125 0.11349 -0.218598 0.0187327 0.00800591 
0.271562 0.113421 -0.218763 0.0187566 0.00801171 
0.271875 0.113353 -0.218929 0.0187804 0.00801752 
0.272187 0.113284 -0.219094 0.0188042 0.00802332 
0.2725 0.113216 -0.219259 0.0188279 0.00802913 
0.272812 0.113147 -0.219424 0.0188516 0.00803493 
0.273125 0.113079 -0.219588 0.0188753 0.00804073 
0.273437 0.11301 -0.219753 0.0188989 0.00804653 
0.27375 0.112942 -0.219917 0.0189225 0.00805234 
0.274062 0.112873 -0.220081 0.0189461 0.00805814 
0.274375 0.112804 -0.220244 0.0189696 0.00806394 
0.274687 0.112735 -0.220407 0.0189931 0.00806974 
0.275 0.112666 -0.220571 0.0190165 0.00807554 
0.275312 0.112597 -0.220733 0.0190399 0.00808133 
0.275625 0.112528 -0.220896 0.0190632 0.00808713 
0.275937 0.112459 -0.221058 0.0190865 0.00809293 
0.27625 0.11239 -0.221221 0.0191098 0.00809872 
0.276562 0.112321 -0.221382 0.019133 0.00810452 
0.276875 0.112252 -0.221544 0.0191562 0.00811031 
0.277187 0.112183 -0.221706 0.0191793 0.0081161 
0.2775 0.112113 -0.221867 0.0192025 0.0081219 
0.277812 0.112044 -0.222028 0.0192255 0.00812769 
0.278125 0.111975 -0.222188 0.0192485 0.00813348 
0.278437 0.111905 -0.222349 0.0192715 0.00813927 
0.27875 0.111836 -0.222509 0.0192945 0.00814505 
0.279062 0.111766 -0.222669 0.0193174 0.00815084 
0.279375 0.111696 -0.222829 0.0193402 0.00815663 
0.279687 0.111627 -0.222988 0.019363 0.00816241 
0.28 0.111557 -0.223148 0.0193858 0.0081682 
0.280312 0.111487 -0.223307 0.0194085 0.00817398 
0.280625 0.111418 -0.223465 0.0194312 0.00817976 
0.280937 0.111348 -0.223624 0.0194539 0.00818554 
0.28125 0.111278 -0.223782 0.0194765 0.00819132 
0.281562 0.111208 -0.22394 0.0194991 0.0081971 
0.281875 0.111138 -0.224098 0.0195216 0.00820287 
0.282187 0.111068 -0.224256 0.0195441 0.00820865 
0.2825 0.110998 -0.224413 0.0195665 0.00821442 
0.282812 0.110928 -0.22457 0.0195889 0.00822019 
0.283125 0.110857 -0.224727 0.0196113 0.00822596 
0.283437 0.110787 -0.224884 0.0196336 0.00823173 
0.28375 0.110717 -0.22504 0.0196558 0.0082375 
0.284062 0.110646 -0.225196 0.0196781 0.00824327 
0.284375 0.110576 -0.225352 0.0197003 0.00824903 
0.284687 0.110506 -0.225508 0.0197224 0.0082548 
0.285 0.110435 -0.225664 0.0197445 0.00826056 
0.285312 0.110365 -0.225819 0.0197666 0.00826632 
0.285625 0.110294 -0.225974 0.0197886 0.00827208 
0.285937 0.110223 -0.226129 0.0198106 0.00827783 
0.28625 0.110153 -0.226283 0.0198325 0.00828359 
0.286562 0.110082 -0.226437 0.0198544 0.00828934 
0.286875 0.110011 -0.226591 0.0198762 0.00829509 
0.287187 0.10994 -0.226745 0.019898 0.00830084 
0.2875 0.109869 -0.226899 0.0199198 0.00830659 
0.287812 0.109799 -0.227052 0.0199415 0.00831234 
0.288125 0.109728 -0.227205 0.0199632 0.00831808 
0.288437 0.109657 -0.227358 0.0199848 0.00832382 
0.28875 0.109585 -0.227511 0.0200064 0.00832956 
0.289062 0.109514 -0.227663 0.0200279 0.0083353 
0.289375 0.109443 -0.227815 0.0200494 0.00834104 
0.289687 0.109372 -0.227967 0.0200709 0.00834677 
0.29 0.109301 -0.228119 0.0200923 0.00835251 
0.290312 0.109229 -0.22827 0.0201137 0.00835824 
0.290625 0.109158 -0.228422 0.020135 0.00836397 
0.290937 0.109087 -0.228572 0.0201563 0.00836969 
0.29125 0.109015 -0.228723 0.0201775 0.00837542 
0.291562 0.108944 -0.228874 0.0201987 0.00838114 
0.291875 0.108872 -0.229024 0.0202199 0.00838686 
0.292187 0.108801 -0.229174 0.020241 0.00839258 
0.2925 0.108729 -0.229324 0.0202621 0.00839829 
0.292812 0.108657 -0.229473 0.0202831 0.008404 
0.293125 0.108586 -0.229623 0.020304 0.00840972 
0.293437 0.108514 -0.229772 0.020325 0.00841542 
0.29375 0.108442 -0.229921 0.0203459 0.00842113 
0.294062 0.10837 -0.230069 0.0203667 0.00842683 
0.294375 0.108298 -0.230218 0.0203875 0.00843253 
0.294687 0.108226 -0.230366 0.0204083 0.00843823 
0.295 0.108154 -0.230514 0.020429 0.00844393 
0.295312 0.108082 -0.230661 0.0204497 0.00844962 
0.295625 0.10801 -0.230809 0.0204703 0.00845531 
0.295937 0.107938 -0.230956 0.0204909 0.008461 
0.29625 0.107866 -0.231103 0.0205114 0.00846669 
0.296562 0.107794 -0.23125 0.0205319 0.00847237 
0.296875 0.107721 -0.231396 0.0205523 0.00847805 
0.297187 0.107649 -0.231543 0.0205727 0.00848373 
0.2975 0.107577 -0.231689 0.0205931 0.00848941 
0.297812 0.107504 -0.231834 0.0206134 0.00849508 
0.298125 0.107432 -0.23198 0.0206337 0.00850075 
0.298437 0.107359 -0.232125 0.0206539 0.00850642 
0.29875 0.107287 -0.23227 0.0206741 0.00851208 
0.299062 0.107214 -0.232415 0.0206942 0.00851774 
0.299375 0.107141 -0.23256 0.0207143 0.0085234 
0.299687 0.107069 -0.232704 0.0207343 0.00852906 
0.3 0.106996 -0.232849 0.0207543 0.00853471 
0.300312 0.106923 -0.232993 0.0207743 0.00854036 
0.300625 0.10685 -0.233136 0.0207942 0.008546 
0.300937 0.106777 -0.23328 0.020814 0.00855165 
0.30125 0.106705 -0.233423 0.0208339 0.00855729 
0.301562 0.106632 -0.233566 0.0208536 0.00856293 
0.301875 0.106559 -0.233709 0.0208734 0.00856856 
0.302187 0.106486 -0.233851 0.0208931 0.00857419 
0.3025 0.106412 -0.233994 0.0209127 0.00857982 
0.302812 0.106339 -0.234136 0.0209323 0.00858544 
0.303125 0.106266 -0.234278 0.0209518 0.00859107 
0.303437 0.106193 -0.234419 0.0209713 0.00859668 
0.30375 0.10612 -0.234561 0.0209908 0.0086023 
0.304062 0.106046 -0.234702 0.0210102 0.00860791 
0.304375 0.105973 -0.234843 0.0210296 0.00861352 
0.304687 0.1059 -0.234983 0.0210489 0.00861912 
0.305 0.105826 -0.235124 0.0210682 0.00862472 
0.305312 0.105753 -0.235264 0.0210874 0.00863032 
0.305625 0.105679 -0.235404 0.0211066 0.00863592 
0.305937 0.105605 -0.235544 0.0211257 0.00864151 
0.30625 0.105532 -0.235683 0.0211448 0.00864709 
0.306562 0.105458 -0.235823 0.0211639 0.00865268 
0.306875 0.105384 -0.235962 0.0211829 0.00865826 
0.307187 0.105311 -0.236101 0.0212018 0.00866383 
0.3075 0.105237 -0.236239 0.0212207 0.00866941 
0.307812 0.105163 -0.236378 0.0212396 0.00867498 
0.308125 0.105089 -0.236516 0.0212584 0.00868054 
0.308437 0.105015 -0.236654 0.0212772 0.0086861 
0.30875 0.104941 -0.236791 0.0212959 0.00869166 
0.309062 0.104867 -0.236929 0.0213146 0.00869722 
0.309375 0.104793 -0.237066 0.0213332 0.00870277 
0.309687 0.104719 -0.237203 0.0213518 0.00870831 
0.31 0.104645 -0.23734 0.0213704 0.00871385 
0.310312 0.104571 -0.237477 0.0213889 0.00871939 
0.310625 0.104497 -0.237613 0.0214073 0.00872493 
0.310937 0.104422 -0.237749 0.0214258 0.00873046 
0.31125 0.104348 -0.237885 0.0214441 0.00873599 
0.311562 0.104274 -0.238021 0.0214624 0.00874151 
0.311875 0.104199 -0.238156 0.0214807 0.00874703 
0.312187 0.104125 -0.238291 0.0214989 0.00875254 
0.3125 0.10405 -0.238426 0.0215171 0.00875805 
0.312812 0.103976 -0.238561 0.0215352 0.00876356 
0.313125 0.103901 -0.238695 0.0215533 0.00876906 
0.313437 0.103827 -0.23883 0.0215714 0.00877456 
0.31375 0.103752 -0.238964 0.0215894 0.00878005 
0.314062 0.103677 -0.239098 0.0216073 0.00878554 
0.314375 0.103603 -0.239231 0.0216252 0.00879102 
0.314687 0.103528 -0.239365 0.0216431 0.0087965 
0.315 0.103453 -0.239498 0.0216609 0.00880198 
0.315312 0.103378 -0.239631 0.0216787 0.00880745 
0.315625 0.103303 -0.239763 0.0216964 0.00881292 
0.315937 0.103228 -0.239896 0.0217141 0.00881838 
0.31625 0.103153 -0.240028 0.0217317 0.00882384 
0.316562 0.103078 -0.24016 0.0217493 0.00882929 
0.316875 0.103003 -0.240292 0.0217668 0.00883474 
0.317187 0.102928 -0.240424 0.0217843 0.00884019 
0.3175 0.102853 -0.240555 0.0218018 0.00884563 
0.317812 0.102778 -0.240686 0.0218192 0.00885106 
0.318125 0.102703 -0.240817 0.0218365 0.00885649 
0.318437 0.102627 -0.240948 0.0218538 0.00886192 
0.31875 0.102552 -0.241078 0.0218711 0.00886734 
0.319062 0.102477 -0.241209 0.0218883 0.00887275 
0.319375 0.102401 -0.241339 0.0219055 0.00887817 
0.319687 0.102326 -0.241468 0.0219226 0.00888357 
0.32 0.10225 -0.241598 0.0219397 0.00888897 
0.320312 0.102175 -0.241727 0.0219567 0.00889437 
0.320625 0.102099 -0.241856 0.0219737 0.00889976 
0.320937 0.102024 -0.241985 0.0219906 0.00890515 
0.32125 0.101948 -0.242114 0.0220075 0.00891053 
0.321562 0.101872 -0.242243 0.0220244 0.00891591 
0.321875 0.101797 -0.242371 0.0220412 0.00892128 
0.322187 0.101721 -0.242499 0.0220579 0.00892665 
0.3225 0.101645 -0.242627 0.0220747 0.00893201 
0.322812 0.101569 -0.242754 0.0220913 0.00893737 
0.323125 0.101493 -0.242882 0.0221079 0.00894272 
0.323437 0.101418 -0.243009 0.0221245 0.00894806 
0.32375 0.101342 -0.243136 0.022141 0.0089534 
0.324062 0.101266 -0.243262 0.0221575 0.00895874 
0.324375 0.10119 -0.243389 0.022174 0.00896407 
0.324687 0.101113 -0.243515 0.0221904 0.0089694 
0.325 0.101037 -0.243641 0.0222067 0.00897472 
0.325312 0.100961 -0.243767 0.022223 0.00898003 
0.325625 0.100885 -0.243893 0.0222393 0.00898534 
0.325937 0.100809 -0.244018 0.0222555 0.00899064 
0.32625 0.100733 -0.244143 0.0222716 0.00899594 
0.326562 0.100656 -0.244268 0.0222877 0.00900123 
0.326875 0.10058 -0.244393 0.0223038 0.00900652 
0.327187 0.100503 -0.244517 0.0223198 0.0090118 
0.3275 0.100427 -0.244642 0.0223358 0.00901708 
0.327812 0.100351 -0.244766 0.0223517 0.00902235 
0.328125 0.100274 -0.24489 0.0223676 0.00902762 
0.328437 0.100198 -0.245013 0.0223835 0.00903288 
0.32875 0.100121 -0.245137 0.0223993 0.00903813 
0.329062 0.100044 -0.24526 0.022415 0.00904338 
0.329375 0.0999677 -0.245383 0.0224307 0.00904862 
0.329687 0.099891 -0.245506 0.0224464 0.00905386 
0.33 0.0998143 -0.245628 0.022462 0.00905909 
0.330312 0.0997375 -0.245751 0.0224776 0.00906431 
0.330625 0.0996607 -0.245873 0.0224931 0.00906953 
0.330937 0.0995839 -0.245995 0.0225086 0.00907474 
0.33125 0.099507 -0.246116 0.022524 0.00907995 
0.331562 0.0994301 -0.246238 0.0225394 0.00908515 
0.331875 0.0993531 -0.246359 0.0225547 0.00909035 
0.332187 0.0992761 -0.24648 0.02257 0.00909554 
0.3325 0.0991991 -0.246601 0.0225853 0.00910072 
0.332812 0.099122 -0.246722 0.0226005 0.0091059 
0.333125 0.0990449 -0.246842 0.0226157 0.00911107 
0.333437 0.0989677 -0.246962 0.0226308 0.00911623 
0.33375 0.0988905 -0.247082 0.0226458 0.00912139 
0.334062 0.0988133 -0.247202 0.0226609 0.00912654 
0.334375 0.098736 -0.247322 0.0226759 0.00913169 
0.334687 0.0986587 -0.247441 0.0226908 0.00913683 
0.335 0.0985814 -0.24756 0.0227057 0.00914196 
0.335312 0.098504 -0.247679 0.0227205 0.00914709 
0.335625 0.0984266 -0.247798 0.0227353 0.00915221 
0.335937 0.0983492 -0.247916 0.0227501 0.00915733 
0.33625 0.0982717 -0.248035 0.0227648 0.00916244 
0.336562 0.0981942 -0.248153 0.0227795 0.00916754 
0.336875 0.0981166 -0.248271 0.0227941 0.00917263 
0.337187 0.098039 -0.248388 0.0228087 0.00917772 
0.3375 0.0979614 -0.248506 0.0228232 0.0091828 
0.337812 0.0978837 -0.248623 0.0228377 0.00918788 
0.338125 0.097806 -0.24874 0.0228521 0.00919295 
0.338437 0.0977283 -0.248857 0.0228665 0.00919801 
0.33875 0.0976505 -0.248974 0.0228809 0.00920307 
0.339062 0.0975727 -0.24909 0.0228952 0.00920812 
0.339375 0.0974948 -0.249206 0.0229094 0.00921316 
0.339687 0.0974169 -0.249322 0.0229236 0.0092182 
0.34 0.097339 -0.249438 0.0229378 0.00922323 
0.340312 0.0972611 -0.249554 0.022952 0.00922825 
0.340625 0.0971831 -0.249669 0.022966 0.00923327 
0.340937 0.097105 -0.249784 0.0229801 0.00923828 
0.34125 0.097027 -0.249899 0.0229941 0.00924328 
0.341562 0.0969489 -0.250014 0.023008 0.00924828 
0.341875 0.0968707 -0.250129 0.0230219 0.00925327 
0.342187 0.0967925 -0.250243 0.0230358 0.00925825 
0.3425 0.0967143 -0.250357 0.0230496 0.00926323 
0.342812 0.0966361 -0.250471 0.0230634 0.00926819 
0.343125 0.0965578 -0.250585 0.0230771 0.00927316 
0.343437 0.0964795 -0.250698 0.0230908 0.00927811 
0.34375 0.0964011 -0.250812 0.0231045 0.00928306 
0.344062 0.0963227 -0.250925 0.0231181 0.009288 
0.344375 0.0962443 -0.251038 0.0231316 0.00929293 
0.344687 0.0961659 -0.251151 0.0231451 0.00929786 
0.345 0.0960874 -0.251263 0.0231586 0.00930278 
0.345312 0.0960088 -0.251375 0.023172 0.00930769 
0.345625 0.0959303 -0.251488 0.0231854 0.00931259 
0.345937 0.0958517 -0.2516 0.0231987 0.00931749 
0.34625 0.095773 -0.251711 0.023212 0.00932238 
0.346562 0.0956944 -0.251823 0.0232253 0.00932726 
0.346875 0.0956157 -0.251934 0.0232385 0.00933214 
0.347187 0.0955369 -0.252045 0.0232516 0.00933701 
0.3475 0.0954581 -0.252156 0.0232648 0.00934187 
0.347812 0.0953793 -0.252267 0.0232778 0.00934672 
0.348125 0.0953005 -0.252377 0.0232909 0.00935157 
0.348437 0.0952216 -0.252488 0.0233039 0.00935641 
0.34875 0.0951427 -0.252598 0.0233168 0.00936124 
0.349062 0.0950638 -0.252708 0.0233297 0.00936606 
0.349375 0.0949848 -0.252817 0.0233426 0.00937088 
0.349687 0.0949058 -0.252927 0.0233554 0.00937569 
0.35 0.0948267 -0.253036 0.0233682 0.00938049 
0.350312 0.0947476 -0.253145 0.0233809 0.00938529 
0.350625 0.0946685 -0.253254 0.0233936 0.00939007 
0.350937 0.0945894 -0.253363 0.0234062 0.00939485 
0.35125 0.0945102 -0.253472 0.0234188 0.00939962 
0.351562 0.094431 -0.25358 0.0234314 0.00940439 
0.351875 0.0943517 -0.253688 0.0234439 0.00940914 
0.352187 0.0942724 -0.253796 0.0234564 0.00941389 
0.3525 0.0941931 -0.253904 0.0234688 0.00941863 
0.352812 0.0941137 -0.254011 0.0234812 0.00942336 
0.353125 0.0940343 -0.254119 0.0234936 0.00942809 
0.353437 0.0939549 -0.254226 0.0235059 0.00943281 
0.35375 0.0938755 -0.254333 0.0235181 0.00943752 
0.354062 0.093796 -0.25444 0.0235304 0.00944222 
0.354375 0.0937165 -0.254546 0.0235425 0.00944691 
0.354687 0.0936369 -0.254653 0.0235547 0.0094516 
0.355 0.0935573 -0.254759 0.0235668 0.00945628 
0.355312 0.0934777 -0.254865 0.0235788 0.00946095 
0.355625 0.093398 -0.254971 0.0235908 0.00946561 
0.355937 0.0933184 -0.255076 0.0236028 0.00947026 
0.35625 0.0932386 -0.255182 0.0236147 0.00947491 
0.356562 0.0931589 -0.255287 0.0236266 0.00947955 
0.356875 0.0930791 -0.255392 0.0236385 0.00948418 
0.357187 0.0929993 -0.255497 0.0236503 0.0094888 
0.3575 0.0929194 -0.255602 0.023662 0.00949342 
0.357812 0.0928395 -0.255706 0.0236738 0.00949802 
0.358125 0.0927596 -0.25581 0.0236854 0.00950262 
0.358437 0.0926797 -0.255914 0.0236971 0.00950721 
0.35875 0.0925997 -0.256018 0.0237087 0.00951179 
0.359062 0.0925197 -0.256122 0.0237202 0.00951636 
0.359375 0.0924396 -0.256226 0.0237317 0.00952093 
0.359687 0.0923596 -0.256329 0.0237432 0.00952549 
0.36 0.0922794 -0.256432 0.0237547 0.00953004 
0.360312 0.0921993 -0.256535 0.023766 0.00953458 
0.360625 0.0921191 -0.256638 0.0237774 0.00953911 
0.360937 0.0920389 -0.25674 0.0237887 0.00954363 
0.36125 0.0919587 -0.256843 0.0238 0.00954815 
0.361562 0.0918784 -0.256945 0.0238112 0.00955266 
0.361875 0.0917981 -0.257047 0.0238224 0.00955716 
0.362187 0.0917178 -0.257149 0.0238336 0.00956165 
0.3625 0.0916374 -0.257251 0.0238447 0.00956613 
0.362812 0.091557 -0.257352 0.0238557 0.00957061 
0.363125 0.0914766 -0.257453 0.0238668 0.00957507 
0.363437 0.0913961 -0.257555 0.0238778 0.00957953 
0.36375 0.0913156 -0.257655 0.0238887 0.00958398 
0.364062 0.0912351 -0.257756 0.0238996 0.00958842 
0.364375 0.0911545 -0.257857 0.0239105 0.00959285 
0.364687 0.0910739 -0.257957 0.0239213 0.00959727 
0.365 0.0909933 -0.258057 0.0239321 0.00960169 
0.365312 0.0909127 -0.258157 0.0239429 0.0096061 
0.365625 0.090832 -0.258257 0.0239536 0.00961049 
0.365937 0.0907513 -0.258357 0.0239642 0.00961488 
0.36625 0.0906705 -0.258456 0.0239749 0.00961926 
0.366562 0.0905898 -0.258556 0.0239855 0.00962364 
0.366875 0.090509 -0.258655 0.023996 0.009628 
0.367187 0.0904281 -0.258754 0.0240065 0.00963236 
0.3675 0.0903473 -0.258853 0.024017 0.0096367 
0.367812 0.0902664 -0.258951 0.0240274 0.00964104 
0.368125 0.0901854 -0.25905 0.0240378 0.00964537 
0.368437 0.0901045 -0.259148 0.0240482 0.00964969 
0.36875 0.0900235 -0.259246 0.0240585 0.009654 
0.369062 0.0899424 -0.259344 0.0240688 0.0096583 
0.369375 0.0898614 -0.259441 0.024079 0.0096626 
0.369687 0.0897803 -0.259539 0.0240893 0.00966688 
0.37 0.0896992 -0.259636 0.0240994 0.00967116 
0.370312 0.0896181 -0.259733 0.0241095 0.00967543 
0.370625 0.0895369 -0.25983 0.0241196 0.00967969 
0.370937 0.0894557 -0.259927 0.0241297 0.00968394 
0.37125 0.0893744 -0.260024 0.0241397 0.00968818 
0.371562 0.0892932 -0.26012 0.0241497 0.00969241 
0.371875 0.0892119 -0.260217 0.0241596 0.00969664 
0.372187 0.0891306 -0.260313 0.0241695 0.00970085 
0.3725 0.0890492 -0.260409 0.0241794 0.00970506 
0.372812 0.0889678 -0.260504 0.0241892 0.00970926 
0.373125 0.0888864 -0.2606 0.024199 0.00971344 
0.373437 0.088805 -0.260695 0.0242088 0.00971762 
0.37375 0.0887235 -0.260791 0.0242185 0.0097218 
0.374062 0.088642 -0.260886 0.0242281 0.00972596 
0.374375 0.0885604 -0.260981 0.0242378 0.00973011 
0.374687 0.0884789 -0.261075 0.0242474 0.00973425 
0.375 0.0883973 -0.26117 0.0242569 0.00973839 
0.375312 0.0883157 -0.261264 0.0242665 0.00974252 
0.375625 0.088234 -0.261359 0.024276 0.00974663 
0.375937 0.0881523 -0.261453 0.0242854 0.00975074 
0.37625 0.0880706 -0.261547 0.0242948 0.00975484 
0.376562 0.0879889 -0.26164 0.0243042 0.00975893 
0.376875 0.0879071 -0.261734 0.0243136 0.00976301 
0.377187 0.0878253 -0.261827 0.0243229 0.00976709 
0.3775 0.0877435 -0.261921 0.0243321 0.00977115 
0.377812 0.0876616 -0.262014 0.0243414 0.0097752 
0.378125 0.0875797 -0.262106 0.0243506 0.00977925 
0.378437 0.0874978 -0.262199 0.0243597 0.00978328 
0.37875 0.0874159 -0.262292 0.0243689 0.00978731 
0.379062 0.0873339 -0.262384 0.024378 0.00979133 
0.379375 0.0872519 -0.262476 0.024387 0.00979534 
0.379687 0.0871699 -0.262568 0.024396 0.00979934 
0.38 0.0870878 -0.26266 0.024405 0.00980333 
0.380312 0.0870057 -0.262752 0.024414 0.00980731 
0.380625 0.0869236 -0.262844 0.0244229 0.00981128 
0.380937 0.0868415 -0.262935 0.0244318 0.00981525 
0.38125 0.0867593 -0.263026 0.0244406 0.0098192 
0.381562 0.0866771 -0.263117 0.0244494 0.00982315 
0.381875 0.0865949 -0.263208 0.0244582 0.00982708 
0.382187 0.0865126 -0.263299 0.0244669 0.00983101 
0.3825 0.0864303 -0.26339 0.0244757 0.00983493 
0.382812 0.086348 -0.26348 0.0244843 0.00983884 
0.383125 0.0862657 -0.26357 0.024493 0.00984274 
0.383437 0.0861833 -0.26366 0.0245016 0.00984663 
0.38375 0.0861009 -0.26375 0.0245101 0.00985051 
0.384062 0.0860185 -0.26384 0.0245187 0.00985438 
0.384375 0.085936 -0.26393 0.0245272 0.00985825 
0.384687 0.0858535 -0.264019 0.0245356 0.0098621 
0.385 0.085771 -0.264109 0.0245441 0.00986594 
0.385312 0.0856885 -0.264198 0.0245525 0.00986978 
0.385625 0.0856059 -0.264287 0.0245608 0.00987361 
0.385937 0.0855233 -0.264376 0.0245691 0.00987742 
0.38625 0.0854407 -0.264464 0.0245774 0.00988123 
0.386562 0.085358 -0.264553 0.0245857 0.00988503 
0.386875 0.0852754 -0.264641 0.0245939 0.00988882 
0.387187 0.0851926 -0.264729 0.0246021 0.0098926 
0.3875 0.0851099 -0.264817 0.0246103 0.00989637 
0.387812 0.0850272 -0.264905 0.0246184 0.00990013 
0.388125 0.0849444 -0.264993 0.0246265 0.00990389 
0.388437 0.0848616 -0.265081 0.0246346 0.00990763 
0.38875 0.0847787 -0.265168 0.0246426 0.00991137 
0.389062 0.0846958 -0.265255 0.0246506 0.00991509 
0.389375 0.0846129 -0.265342 0.0246586 0.00991881 
0.389687 0.08453 -0.265429 0.0246665 0.00992252 
0.39 0.0844471 -0.265516 0.0246744 0.00992621 
0.390312 0.0843641 -0.265603 0.0246823 0.0099299 
0.390625 0.0842811 -0.265689 0.0246901 0.00993358 
0.390937 0.084198 -0.265776 0.0246979 0.00993725 
0.39125 0.084115 -0.265862 0.0247057 0.00994091 
0.391562 0.0840319 -0.265948 0.0247134 0.00994457 
0.391875 0.0839488 -0.266034 0.0247211 0.00994821 
0.392187 0.0838656 -0.26612 0.0247288 0.00995184 
0.3925 0.0837825 -0.266205 0.0247364 0.00995547 
0.392812 0.0836993 -0.266291 0.024744 0.00995908 
0.393125 0.0836161 -0.266376 0.0247516 0.00996269 
0.393437 0.0835328 -0.266461 0.0247592 0.00996628 
0.39375 0.0834495 -0.266546 0.0247667 0.00996987 
0.394062 0.0833662 -0.266631 0.0247742 0.00997345 
0.394375 0.0832829 -0.266716 0.0247816 0.00997702 
0.394687 0.0831996 -0.266801 0.0247891 0.00998058 
0.395 0.0831162 -0.266885 0.0247964 0.00998413 
0.395312 0.0830328 -0.266969 0.0248038 0.00998767 
0.395625 0.0829493 -0.267053 0.0248111 0.00999121 
0.395937 0.0828659 -0.267137 0.0248184 0.00999473 
0.39625 0.0827824 -0.267221 0.0248257 0.00999824 
0.396562 0.0826989 -0.267305 0.024833 0.0100017 
0.396875 0.0826153 -0.267389 0.0248402 0.0100052 
0.397187 0.0825318 -0.267472 0.0248473 0.0100087 
0.3975 0.0824482 -0.267555 0.0248545 0.0100122 
0.397812 0.0823646 -0.267638 0.0248616 0.0100157 
0.398125 0.0822809 -0.267721 0.0248687 0.0100191 
0.398437 0.0821973 -0.267804 0.0248758 0.0100226 
0.39875 0.0821136 -0.267887 0.0248828 0.010026 
0.399062 0.0820298 -0.26797 0.0248898 0.0100295 
0.399375 0.0819461 -0.268052 0.0248968 0.0100329 
0.399687 0.0818623 -0.268134 0.0249037 0.0100363 
0.4 0.0817785 -0.268216 0.0249106 0.0100397 
0.400312 0.0816947 -0.268298 0.0249175 0.0100431 
0.400625 0.0816109 -0.26838 0.0249244 0.0100465 
0.400937 0.081527 -0.268462 0.0249312 0.0100499 
0.40125 0.0814431 -0.268544 0.024938 0.0100532 
0.401562 0.0813592 -0.268625 0.0249447 0.0100566 
0.401875 0.0812752 -0.268706 0.0249515 0.0100599 
0.402187 0.0811912 -0.268788 0.0249582 0.0100633 
0.4025 0.0811072 -0.268869 0.0249649 0.0100666 
0.402812 0.0810232 -0.26895 0.0249715 0.0100699 
0.403125 0.0809392 -0.26903 0.0249782 0.0100733 
0.403437 0.0808551 -0.269111 0.0249848 0.0100766 
0.40375 0.080771 -0.269191 0.0249913 0.0100799 
0.404062 0.0806869 -0.269272 0.0249979 0.0100831 
0.404375 0.0806027 -0.269352 0.0250044 0.0100864 
0.404687 0.0805185 -0.269432 0.0250109 0.0100897 
0.405 0.0804343 -0.269512 0.0250173 0.010093 
0.405312 0.0803501 -0.269592 0.0250237 0.0100962 
0.405625 0.0802658 -0.269671 0.0250302 0.0100995 
0.405937 0.0801816 -0.269751 0.0250365 0.0101027 
0.40625 0.0800973 -0.26983 0.0250429 0.0101059 
0.406562 0.0800129 -0.26991 0.0250492 0.0101091 
0.406875 0.0799286 -0.269989 0.0250555 0.0101123 
0.407187 0.0798442 -0.270068 0.0250618 0.0101155 
0.4075 0.0797598 -0.270147 0.025068 0.0101187 
0.407812 0.0796754 -0.270226 0.0250742 0.0101219 
0.408125 0.0795909 -0.270304 0.0250804 0.0101251 
0.408437 0.0795065 -0.270383 0.0250865 0.0101282 
0.40875 0.079422 -0.270461 0.0250927 0.0101314 
0.409062 0.0793374 -0.270539 0.0250988 0.0101345 
0.409375 0.0792529 -0.270617 0.0251049 0.0101377 
0.409687 0.0791683 -0.270695 0.0251109 0.0101408 
0.41 0.0790837 -0.270773 0.0251169 0.0101439 
0.410312 0.0789991 -0.270851 0.025123 0.010147 
0.410625 0.0789145 -0.270929 0.0251289 0.0101501 
0.410937 0.0788298 -0.271006 0.0251349 0.0101532 
0.41125 0.0787451 -0.271083 0.0251408 0.0101563 
0.411562 0.0786604 -0.271161 0.0251467 0.0101594 
0.411875 0.0785756 -0.271238 0.0251526 0.0101625 
0.412187 0.0784909 -0.271315 0.0251584 0.0101655 
0.4125 0.0784061 -0.271391 0.0251642 0.0101686 
0.412812 0.0783213 -0.271468 0.02517 0.0101716 
0.413125 0.0782364 -0.271545 0.0251758 0.0101746 
0.413437 0.0781516 -0.271621 0.0251816 0.0101777 
0.41375 0.0780667 -0.271697 0.0251873 0.0101807 
0.414062 0.0779818 -0.271774 0.025193 0.0101837 
0.414375 0.0778968 -0.27185 0.0251986 0.0101867 
0.414687 0.0778119 -0.271926 0.0252043 0.0101897 
0.415 0.0777269 -0.272002 0.0252099 0.0101927 
0.415312 0.0776419 -0.272077 0.0252155 0.0101956 
0.415625 0.0775569 -0.272153 0.0252211 0.0101986 
0.415937 0.0774718 -0.272228 0.0252266 0.0102016 
0.41625 0.0773867 -0.272304 0.0252322 0.0102045 
0.416562 0.0773016 -0.272379 0.0252377 0.0102074 
0.416875 0.0772165 -0.272454 0.0252431 0.0102104 
0.417187 0.0771314 -0.272529 0.0252486 0.0102133 
0.4175 0.0770462 -0.272604 0.025254 0.0102162 
0.417812 0.076961 -0.272679 0.0252594 0.0102191 
0.418125 0.0768758 -0.272753 0.0252648 0.010222 
0.418437 0.0767906 -0.272828 0.0252702 0.0102249 
0.41875 0.0767053 -0.272902 0.0252755 0.0102278 
0.419062 0.07662 -0.272976 0.0252808 0.0102307 
0.419375 0.0765347 -0.273051 0.0252861 0.0102335 
0.419687 0.0764494 -0.273125 0.0252914 0.0102364 
0.42 0.076364 -0.273199 0.0252966 0.0102392 
0.420312 0.0762786 -0.273272 0.0253018 0.0102421 
0.420625 0.0761932 -0.273346 0.025307 0.0102449 
0.420937 0.0761078 -0.27342 0.0253122 0.0102477 
0.42125 0.0760224 -0.273493 0.0253173 0.0102505 
0.421562 0.0759369 -0.273566 0.0253225 0.0102533 
0.421875 0.0758514 -0.27364 0.0253276 0.0102561 
0.422187 0.0757659 -0.273713 0.0253327 0.0102589 
0.4225 0.0756804 -0.273786 0.0253377 0.0102617 
0.422812 0.0755948 -0.273859 0.0253428 0.0102645 
0.423125 0.0755092 -0.273931 0.0253478 0.0102672 
0.423437 0.0754236 -0.274004 0.0253528 0.01027 
0.42375 0.075338 -0.274077 0.0253577 0.0102728 
0.424062 0.0752523 -0.274149 0.0253627 0.0102755 
0.424375 0.0751667 -0.274221 0.0253676 0.0102782 
0.424687 0.075081 -0.274293 0.0253725 0.010281 
0.425 0.0749952 -0.274366 0.0253774 0.0102837 
0.425312 0.0749095 -0.274438 0.0253823 0.0102864 
0.425625 0.0748237 -0.274509 0.0253871 0.0102891 
0.425937 0.0747379 -0.274581 0.0253919 0.0102918 
0.42625 0.0746521 -0.274653 0.0253967 0.0102945 
0.426562 0.0745663 -0.274724 0.0254015 0.0102972 
0.426875 0.0744804 -0.274796 0.0254063 0.0102998 
0.427187 0.0743946 -0.274867 0.025411 0.0103025 
0.4275 0.0743087 -0.274938 0.0254157 0.0103051 
0.427812 0.0742227 -0.275009 0.0254204 0.0103078 
0.428125 0.0741368 -0.27508 0.0254251 0.0103104 
0.428437 0.0740508 -0.275151 0.0254297 0.0103131 
0.42875 0.0739649 -0.275222 0.0254344 0.0103157 
0.429062 0.0738788 -0.275293 0.025439 0.0103183 
0.429375 0.0737928 -0.275363 0.0254436 0.0103209 
0.429687 0.0737068 -0.275434 0.0254481 0.0103235 
0.43 0.0736207 -0.275504 0.0254527 0.0103261 
0.430312 0.0735346 -0.275574 0.0254572 0.0103287 
0.430625 0.0734485 -0.275644 0.0254617 0.0103313 
0.430937 0.0733623 -0.275714 0.0254662 0.0103339 
0.43125 0.0732762 -0.275784 0.0254707 0.0103364 
0.431562 0.07319 -0.275854 0.0254751 0.010339 
0.431875 0.0731038 -0.275924 0.0254796 0.0103415 
0.432187 0.0730175 -0.275993 0.025484 0.0103441 
0.4325 0.0729313 -0.276063 0.0254884 0.0103466 
0.432812 0.072845 -0.276132 0.0254927 0.0103491 
0.433125 0.0727587 -0.276201 0.0254971 0.0103517 
0.433437 0.0726724 -0.276271 0.0255014 0.0103542 
0.43375 0.0725861 -0.27634 0.0255057 0.0103567 
0.434062 0.0724997 -0.276409 0.02551 0.0103592 
0.434375 0.0724133 -0.276477 0.0255143 0.0103617 
0.434687 0.0723269 -0.276546 0.0255186 0.0103641 
0.435 0.0722405 -0.276615 0.0255228 0.0103666 
0.435312 0.0721541 -0.276683 0.025527 0.0103691 
0.435625 0.0720676 -0.276752 0.0255312 0.0103716 
0.435937 0.0719811 -0.27682 0.0255354 0.010374 
0.43625 0.0718946 -0.276889 0.0255396 0.0103765 
0.436562 0.0718081 -0.276957 0.0255437 0.0103789 
0.436875 0.0717215 -0.277025 0.0255478 0.0103813 
0.437187 0.0716349 -0.277093 0.0255519 0.0103838 
0.4375 0.0715484 -0.277161 0.025556 0.0103862 
0.437812 0.0714617 -0.277228 0.0255601 0.0103886 
0.438125 0.0713751 -0.277296 0.0255642 0.010391 
0.438437 0.0712884 -0.277364 0.0255682 0.0103934 
0.43875 0.0712018 -0.277431 0.0255722 0.0103958 
0.439062 0.0711151 -0.277498 0.0255762 0.0103982 
0.439375 0.0710283 -0.277566 0.0255802 0.0104006 
0.439687 0.0709416 -0.277633 0.0255841 0.0104029 
0.44 0.0708548 -0.2777 0.0255881 0.0104053 
0.440312 0.0707681 -0.277767 0.025592 0.0104076 
0.440625 0.0706813 -0.277834 0.0255959 0.01041 
0.440937 0.0705944 -0.2779 0.0255998 0.0104123 
0.44125 0.0705076 -0.277967 0.0256037 0.0104147 
0.441562 0.0704207 -0.278034 0.0256076 0.010417 
0.441875 0.0703338 -0.2781 0.0256114 0.0104193 
0.442187 0.0702469 -0.278167 0.0256152 0.0104217 
0.4425 0.07016 -0.278233 0.025619 0.010424 
0.442812 0.070073 -0.278299 0.0256228 0.0104263 
0.443125 0.0699861 -0.278365 0.0256266 0.0104286 
0.443437 0.0698991 -0.278431 0.0256304 0.0104309 
0.44375 0.0698121 -0.278497 0.0256341 0.0104331 
0.444062 0.069725 -0.278563 0.0256378 0.0104354 
0.444375 0.069638 -0.278629 0.0256415 0.0104377 
0.444687 0.0695509 -0.278694 0.0256452 0.01044 
0.445 0.0694638 -0.27876 0.0256489 0.0104422 
0.445312 0.0693767 -0.278825 0.0256525 0.0104445 
0.445625 0.0692896 -0.278891 0.0256562 0.0104467 
0.445937 0.0692024 -0.278956 0.0256598 0.0104489 
0.44625 0.0691152 -0.279021 0.0256634 0.0104512 
0.446562 0.069028 -0.279086 0.025667 0.0104534 
0.446875 0.0689408 -0.279151 0.0256706 0.0104556 
0.447187 0.0688536 -0.279216 0.0256741 0.0104578 
0.4475 0.0687663 -0.279281 0.0256777 0.01046 
0.447812 0.0686791 -0.279346 0.0256812 0.0104623 
0.448125 0.0685918 -0.27941 0.0256847 0.0104644 
0.448437 0.0685044 -0.279475 0.0256882 0.0104666 
0.44875 0.0684171 -0.279539 0.0256917 0.0104688 
0.449062 0.0683297 -0.279604 0.0256952 0.010471 
0.449375 0.0682424 -0.279668 0.0256986 0.0104732 
0.449687 0.068155 -0.279732 0.025702 0.0104753 
0.45 0.0680676 -0.279796 0.0257055 0.0104775 
0.450312 0.0679801 -0.27986 0.0257089 0.0104796 
0.450625 0.0678927 -0.279924 0.0257123 0.0104818 
0.450937 0.0678052 -0.279988 0.0257156 0.0104839 
0.45125 0.0677177 -0.280052 0.025719 0.0104861 
0.451562 0.0676302 -0.280115 0.0257223 0.0104882 
0.451875 0.0675426 -0.280179 0.0257257 0.0104903 
0.452187 0.0674551 -0.280242 0.025729 0.0104924 
0.4525 0.0673675 -0.280306 0.0257323 0.0104945 
0.452812 0.0672799 -0.280369 0.0257356 0.0104966 
0.453125 0.0671923 -0.280432 0.0257388 0.0104987 
0.453437 0.0671046 -0.280495 0.0257421 0.0105008 
0.45375 0.067017 -0.280558 0.0257453 0.0105029 
0.454062 0.0669293 -0.280621 0.0257485 0.010505 
0.454375 0.0668416 -0.280684 0.0257518 0.0105071 
0.454687 0.0667539 -0.280747 0.0257549 0.0105092 
0.455 0.0666662 -0.28081 0.0257581 0.0105112 
0.455312 0.0665784 -0.280872 0.0257613 0.0105133 
0.455625 0.0664906 -0.280935 0.0257645 0.0105153 
0.455937 0.0664028 -0.280997 0.0257676 0.0105174 
0.45625 0.066315 -0.28106 0.0257707 0.0105194 
0.456562 0.0662272 -0.281122 0.0257738 0.0105215 
0.456875 0.0661393 -0.281184 0.0257769 0.0105235 
0.457187 0.0660515 -0.281246 0.02578 0.0105255 
0.4575 0.0659636 -0.281308 0.0257831 0.0105275 
0.457812 0.0658757 -0.28137 0.0257861 0.0105296 
0.458125 0.0657877 -0.281432 0.0257892 0.0105316 
0.458437 0.0656998 -0.281494 0.0257922 0.0105336 
0.45875 0.0656118 -0.281556 0.0257952 0.0105356 
0.459062 0.0655238 -0.281617 0.0257982 0.0105376 
0.459375 0.0654358 -0.281679 0.0258012 0.0105395 
0.459687 0.0653478 -0.28174 0.0258042 0.0105415 
0.46 0.0652598 -0.281802 0.0258071 0.0105435 
0.460312 0.0651717 -0.281863 0.0258101 0.0105455 
0.460625 0.0650836 -0.281924 0.025813 0.0105474 
0.460937 0.0649955 -0.281985 0.0258159 0.0105494 
0.46125 0.0649074 -0.282046 0.0258188 0.0105514 
0.461562 0.0648192 -0.282107 0.0258217 0.0105533 
0.461875 0.0647311 -0.282168 0.0258246 0.0105553 
0.462187 0.0646429 -0.282229 0.0258275 0.0105572 
0.4625 0.0645547 -0.28229 0.0258303 0.0105591 
0.462812 0.0644665 -0.28235 0.0258332 0.0105611 
0.463125 0.0643783 -0.282411 0.025836 0.010563 
0.463437 0.06429 -0.282471 0.0258388 0.0105649 
0.46375 0.0642017 -0.282532 0.0258416 0.0105668 
0.464062 0.0641134 -0.282592 0.0258444 0.0105687 
0.464375 0.0640251 -0.282652 0.0258472 0.0105706 
0.464687 0.0639368 -0.282712 0.02585 0.0105725 
0.465 0.0638485 -0.282773 0.0258527 0.0105744 
0.465312 0.0637601 -0.282833 0.0258555 0.0105763 
0.465625 0.0636717 -0.282892 0.0258582 0.0105782 
0.465937 0.0635833 -0.282952 0.0258609 0.0105801 
0.46625 0.0634949 -0.283012 0.0258636 0.010582 
0.466562 0.0634064 -0.283072 0.0258663 0.0105839 
0.466875 0.063318 -0.283131 0.025869 0.0105857 
0.467187 0.0632295 -0.283191 0.0258717 0.0105876 
0.4675 0.063141 -0.28325 0.0258743 0.0105894 
0.467812 0.0630525 -0.28331 0.025877 0.0105913 
0.468125 0.0629639 -0.283369 0.0258796 0.0105931 
0.468437 0.0628754 -0.283428 0.0258822 0.010595 
0.46875 0.0627868 -0.283488 0.0258848 0.0105968 
0.469062 0.0626982 -0.283547 0.0258874 0.0105987 
0.469375 0.0626096 -0.283606 0.02589 0.0106005 
0.469687 0.062521 -0.283665 0.0258926 0.0106023 
0.47 0.0624323 -0.283724 0.0258951 0.0106041 
0.470312 0.0623437 -0.283782 0.0258977 0.0106059 
0.470625 0.062255 -0.283841 0.0259002 0.0106078 
0.470937 0.0621663 -0.2839 0.0259027 0.0106096 
0.47125 0.0620776 -0.283958 0.0259053 0.0106114 
0.471562 0.0619888 -0.284017 0.0259078 0.0106132 
0.471875 0.0619001 -0.284075 0.0259103 0.010615 
0.472187 0.0618113 -0.284133 0.0259127 0.0106167 
0.4725 0.0617225 -0.284192 0.0259152 0.0106185 
0.472812 0.0616337 -0.28425 0.0259177 0.0106203 
0.473125 0.0615449 -0.284308 0.0259201 0.0106221 
0.473437 0.061456 -0.284366 0.0259225 0.0106239 
0.47375 0.0613672 -0.284424 0.025925 0.0106256 
0.474062 0.0612783 -0.284482 0.0259274 0.0106274 
0.474375 0.0611894 -0.28454 0.0259298 0.0106291 
0.474687 0.0611005 -0.284598 0.0259322 0.0106309 
0.475 0.0610115 -0.284655 0.0259346 0.0106326 
0.475312 0.0609226 -0.284713 0.0259369 0.0106344 
0.475625 0.0608336 -0.284771 0.0259393 0.0106361 
0.475937 0.0607446 -0.284828 0.0259416 0.0106379 
0.47625 0.0606556 -0.284885 0.025944 0.0106396 
0.476562 0.0605666 -0.284943 0.0259463 0.0106413 
0.476875 0.0604775 -0.285 0.0259486 0.0106431 
0.477187 0.0603885 -0.285057 0.0259509 0.0106448 
0.4775 0.0602994 -0.285114 0.0259532 0.0106465 
0.477812 0.0602103 -0.285171 0.0259555 0.0106482 
0.478125 0.0601212 -0.285228 0.0259578 0.0106499 
0.478437 0.060032 -0.285285 0.02596 0.0106516 
0.47875 0.0599429 -0.285342 0.0259623 0.0106533 
0.479062 0.0598537 -0.285399 0.0259645 0.010655 
0.479375 0.0597645 -0.285456 0.0259668 0.0106567 
0.479687 0.0596753 -0.285512 0.025969 0.0106584 
0.48 0.0595861 -0.285569 0.0259712 0.0106601 
0.480312 0.0594969 -0.285625 0.0259734 0.0106618 
0.480625 0.0594076 -0.285682 0.0259756 0.0106635 
0.480937 0.0593183 -0.285738 0.0259778 0.0106651 
0.48125 0.059229 -0.285794 0.0259799 0.0106668 
0.481562 0.0591397 -0.28585 0.0259821 0.0106685 
0.481875 0.0590504 -0.285907 0.0259842 0.0106701 
0.482187 0.058961 -0.285963 0.0259864 0.0106718 
0.4825 0.0588717 -0.286019 0.0259885 0.0106734 
0.482812 0.0587823 -0.286075 0.0259906 0.0106751 
0.483125 0.0586929 -0.286131 0.0259927 0.0106767 
0.483437 0.0586035 -0.286186 0.0259948 0.0106784 
0.48375 0.058514 -0.286242 0.0259969 0.01068 
0.484062 0.0584246 -0.286298 0.025999 0.0106817 
0.484375 0.0583351 -0.286353 0.0260011 0.0106833 
0.484687 0.0582456 -0.286409 0.0260032 0.0106849 
0.485 0.0581561 -0.286464 0.0260052 0.0106866 
0.485312 0.0580666 -0.28652 0.0260072 0.0106882 
0.485625 0.0579771 -0.286575 0.0260093 0.0106898 
0.485937 0.0578875 -0.28663 0.0260113 0.0106914 
0.48625 0.057798 -0.286686 0.0260133 0.010693 
0.486562 0.0577084 -0.286741 0.0260153 0.0106946 
0.486875 0.0576188 -0.286796 0.0260173 0.0106962 
0.487187 0.0575291 -0.286851 0.0260193 0.0106978 
0.4875 0.0574395 -0.286906 0.0260213 0.0106994 
0.487812 0.0573498 -0.286961 0.0260232 0.010701 
0.488125 0.0572602 -0.287015 0.0260252 0.0107026 
0.488437 0.0571705 -0.28707 0.0260272 0.0107042 
0.48875 0.0570808 -0.287125 0.0260291 0.0107058 
0.489062 0.056991 -0.287179 0.026031 0.0107074 
0.489375 0.0569013 -0.287234 0.0260329 0.010709 
0.489687 0.0568115 -0.287288 0.0260349 0.0107105 
0.49 0.0567218 -0.287343 0.0260368 0.0107121 
0.490312 0.056632 -0.287397 0.0260387 0.0107137 
0.490625 0.0565421 -0.287452 0.0260405 0.0107152 
0.490937 0.0564523 -0.287506 0.0260424 0.0107168 
0.49125 0.0563625 -0.28756 0.0260443 0.0107184 
0.491562 0.0562726 -0.287614 0.0260461 0.0107199 
0.491875 0.0561827 -0.287668 0.026048 0.0107215 
0.492187 0.0560928 -0.287722 0.0260498 0.010723 
0.4925 0.0560029 -0.287776 0.0260517 0.0107246 
0.492812 0.055913 -0.28783 0.0260535 0.0107261 
0.493125 0.055823 -0.287884 0.0260553 0.0107276 
0.493437 0.0557331 -0.287937 0.0260571 0.0107292 
0.49375 0.0556431 -0.287991 0.0260589 0.0107307 
0.494062 0.0555531 -0.288044 0.0260607 0.0107323 
0.494375 0.0554631 -0.288098 0.0260625 0.0107338 
0.494687 0.0553731 -0.288151 0.0260642 0.0107353 
0.495 0.055283 -0.288205 0.026066 0.0107368 
0.495312 0.0551929 -0.288258 0.0260678 0.0107383 
0.495625 0.0551029 -0.288311 0.0260695 0.0107399 
0.495937 0.0550128 -0.288365 0.0260712 0.0107414 
0.49625 0.0549227 -0.288418 0.026073 0.0107429 
0.496562 0.0548325 -0.288471 0.0260747 0.0107444 
0.496875 0.0547424 -0.288524 0.0260764 0.0107459 
0.497187 0.0546522 -0.288577 0.0260781 0.0107474 
0.4975 0.054562 -0.28863 0.0260798 0.0107489 
0.497812 0.0544718 -0.288683 0.0260815 0.0107504 
0.498125 0.0543816 -0.288735 0.0260832 0.0107519 
0.498437 0.0542914 -0.288788 0.0260848 0.0107534 
0.49875 0.0542012 -0.288841 0.0260865 0.0107549 
0.499062 0.0541109 -0.288893 0.0260881 0.0107564 
0.499375 0.0540206 -0.288946 0.0260898 0.0107578 
0.499687 0.0539303 -0.288998 0.0260914 0.0107593 
0.5 0.05384 -0.289051 0.0260931 0.0107608 
0.500312 0.0537497 -0.289103 0.0260947 0.0107623 
0.500625 0.0536593 -0.289155 0.0260963 0.0107638 
0.500937 0.053569 -0.289208 0.0260979 0.0107652 
0.50125 0.0534786 -0.28926 0.0260995 0.0107667 
0.501562 0.0533882 -0.289312 0.0261011 0.0107682 
0.501875 0.0532978 -0.289364 0.0261027 0.0107696 
0.502187 0.0532074 -0.289416 0.0261042 0.0107711 
0.5025 0.0531169 -0.289468 0.0261058 0.0107725 
0.502812 0.0530265 -0.28952 0.0261074 0.010774 
0.503125 0.052936 -0.289571 0.0261089 0.0107754 
0.503437 0.0528455 -0.289623 0.0261104 0.0107769 
0.50375 0.052755 -0.289675 0.026112 0.0107783 
0.504062 0.0526645 -0.289727 0.0261135 0.0107798 
0.504375 0.0525739 -0.289778 0.026115 0.0107812 
0.504687 0.0524834 -0.28983 0.0261165 0.0107827 
0.505 0.0523928 -0.289881 0.026118 0.0107841 
0.505312 0.0523022 -0.289932 0.0261195 0.0107855 
0.505625 0.0522116 -0.289984 0.026121 0.010787 
0.505937 0.052121 -0.290035 0.0261225 0.0107884 
0.50625 0.0520304 -0.290086 0.026124 0.0107898 
0.506562 0.0519397 -0.290137 0.0261254 0.0107913 
0.506875 0.051849 -0.290189 0.0261269 0.0107927 
0.507187 0.0517584 -0.29024 0.0261283 0.0107941 
0.5075 0.0516677 -0.290291 0.0261298 0.0107955 
0.507812 0.0515769 -0.290341 0.0261312 0.0107969 
0.508125 0.0514862 -0.290392 0.0261326 0.0107983 
0.508437 0.0513955 -0.290443 0.0261341 0.0107998 
0.50875 0.0513047 -0.290494 0.0261355 0.0108012 
0.509062 0.0512139 -0.290545 0.0261369 0.0108026 
0.509375 0.0511231 -0.290595 0.0261383 0.010804 
0.509687 0.0510323 -0.290646 0.0261397 0.0108054 
0.51 0.0509415 -0.290696 0.0261411 0.0108068 
0.510312 0.0508507 -0.290747 0.0261424 0.0108082 
0.510625 0.0507598 -0.290797 0.0261438 0.0108096 
0.510937 0.0506689 -0.290847 0.0261452 0.010811 
0.51125 0.050578 -0.290898 0.0261465 0.0108124 
0.511562 0.0504871 -0.290948 0.0261479 0.0108138 
0.511875 0.0503962 -0.290998 0.0261492 0.0108152 
0.512187 0.0503053 -0.291048 0.0261505 0.0108165 
0.5125 0.0502143 -0.291098 0.0261518 0.0108179 
0.512812 0.0501234 -0.291148 0.0261532 0.0108193 
0.513125 0.0500324 -0.291198 0.0261545 0.0108207 
0.513437 0.0499414 -0.291248 0.0261558 0.0108221 
0.51375 0.0498504 -0.291298 0.0261571 0.0108235 
0.514062 0.0497593 -0.291348 0.0261584 0.0108248 
0.514375 0.0496683 -0.291397 0.0261596 0.0108262 
0.514687 0.0495772 -0.291447 0.0261609 0.0108276 
0.515 0.0494862 -0.291497 0.0261622 0.010829 
0.515312 0.0493951 -0.291546 0.0261634 0.0108303 
0.515625 0.049304 -0.291596 0.0261647 0.0108317 
0.515937 0.0492128 -0.291645 0.0261659 0.0108331 
0.51625 0.0491217 -0.291695 0.0261672 0.0108344 
0.516562 0.0490305 -0.291744 0.0261684 0.0108358 
0.516875 0.0489394 -0.291793 0.0261696 0.0108371 
0.517187 0.0488482 -0.291842 0.0261709 0.0108385 
0.5175 0.048757 -0.291891 0.0261721 0.0108399 
0.517812 0.0486658 -0.291941 0.0261733 0.0108412 
0.518125 0.0485745 -0.29199 0.0261745 0.0108426 
0.518437 0.0484833 -0.292039 0.0261757 0.0108439 
0.51875 0.048392 -0.292087 0.0261769 0.0108453 
0.519062 0.0483008 -0.292136 0.026178 0.0108466 
0.519375 0.0482095 -0.292185 0.0261792 0.010848 
0.519687 0.0481182 -0.292234 0.0261804 0.0108493 
0.52 0.0480268 -0.292283 0.0261815 0.0108507 
0.520312 0.0479355 -0.292331 0.0261827 0.010852 
0.520625 0.0478441 -0.29238 0.0261838 0.0108533 
0.520937 0.0477528 -0.292428 0.026185 0.0108547 
0.52125 0.0476614 -0.292477 0.0261861 0.010856 
0.521562 0.04757 -0.292525 0.0261872 0.0108574 
0.521875 0.0474786 -0.292574 0.0261883 0.0108587 
0.522187 0.0473872 -0.292622 0.0261894 0.01086 
0.5225 0.0472957 -0.29267 0.0261905 0.0108614 
0.522812 0.0472043 -0.292718 0.0261916 0.0108627 
0.523125 0.0471128 -0.292767 0.0261927 0.010864 
0.523437 0.0470213 -0.292815 0.0261938 0.0108653 
0.52375 0.0469298 -0.292863 0.0261949 0.0108667 
0.524062 0.0468383 -0.292911 0.026196 0.010868 
0.524375 0.0467467 -0.292959 0.026197 0.0108693 
0.524687 0.0466552 -0.293007 0.0261981 0.0108706 
0.525 0.0465636 -0.293054 0.0261991 0.010872 
0.525312 0.0464721 -0.293102 0.0262002 0.0108733 
0.525625 0.0463805 -0.29315 0.0262012 0.0108746 
0.525937 0.0462889 -0.293198 0.0262023 0.0108759 
0.52625 0.0461972 -0.293245 0.0262033 0.0108772 
0.526562 0.0461056 -0.293293 0.0262043 0.0108786 
0.526875 0.0460139 -0.29334 0.0262053 0.0108799 
0.527187 0.0459223 -0.293388 0.0262063 0.0108812 
0.5275 0.0458306 -0.293435 0.0262073 0.0108825 
0.527812 0.0457389 -0.293482 0.0262083 0.0108838 
0.528125 0.0456472 -0.29353 0.0262093 0.0108851 
0.528437 0.0455555 -0.293577 0.0262103 0.0108864 
0.52875 0.0454637 -0.293624 0.0262112 0.0108878 
0.529062 0.045372 -0.293671 0.0262122 0.0108891 
0.529375 0.0452802 -0.293718 0.0262132 0.0108904 
0.529687 0.0451884 -0.293765 0.0262141 0.0108917 
0.53 0.0450966 -0.293812 0.0262151 0.010893 
0.530312 0.0450048 -0.293859 0.026216 0.0108943 
0.530625 0.044913 -0.293906 0.0262169 0.0108956 
0.530937 0.0448211 -0.293953 0.0262179 0.0108969 
0.53125 0.0447293 -0.294 0.0262188 0.0108982 
0.531562 0.0446374 -0.294046 0.0262197 0.0108995 
0.531875 0.0445455 -0.294093 0.0262206 0.0109008 
0.532187 0.0444536 -0.29414 0.0262215 0.0109021 
0.5325 0.0443617 -0.294186 0.0262224 0.0109034 
0.532812 0.0442697 -0.294233 0.0262233 0.0109047 
0.533125 0.0441778 -0.294279 0.0262242 0.010906 
0.533437 0.0440858 -0.294325 0.0262251 0.0109073 
0.53375 0.0439939 -0.294372 0.0262259 0.0109086 
0.534062 0.0439019 -0.294418 0.0262268 0.0109099 
0.534375 0.0438099 -0.294464 0.0262277 0.0109112 
0.534687 0.0437178 -0.29451 0.0262285 0.0109125 
0.535 0.0436258 -0.294556 0.0262294 0.0109138 
0.535312 0.0435338 -0.294602 0.0262302 0.0109151 
0.535625 0.0434417 -0.294648 0.026231 0.0109163 
0.535937 0.0433496 -0.294694 0.0262319 0.0109176 
0.53625 0.0432575 -0.29474 0.0262327 0.0109189 
0.536562 0.0431654 -0.294786 0.0262335 0.0109202 
0.536875 0.0430733 -0.294832 0.0262343 0.0109215 
0.537187 0.0429812 -0.294878 0.0262351 0.0109228 
0.5375 0.042889 -0.294923 0.0262359 0.0109241 
0.537812 0.0427969 -0.294969 0.0262367 0.0109254 
0.538125 0.0427047 -0.295015 0.0262375 0.0109267 
0.538437 0.0426125 -0.29506 0.0262383 0.010928 
0.53875 0.0425203 -0.295105 0.026239 0.0109292 
0.539062 0.0424281 -0.295151 0.0262398 0.0109305 
0.539375 0.0423358 -0.295196 0.0262406 0.0109318 
0.539687 0.0422436 -0.295242 0.0262413 0.0109331 
0.54 0.0421513 -0.295287 0.0262421 0.0109344 
0.540312 0.0420591 -0.295332 0.0262428 0.0109357 
0.540625 0.0419668 -0.295377 0.0262435 0.010937 
0.540937 0.0418745 -0.295422 0.0262443 0.0109383 
0.54125 0.0417822 -0.295467 0.026245 0.0109396 
0.541562 0.0416898 -0.295512 0.0262457 0.0109408 
0.541875 0.0415975 -0.295557 0.0262464 0.0109421 
0.542187 0.0415051 -0.295602 0.0262471 0.0109434 
0.5425 0.0414127 -0.295647 0.0262478 0.0109447 
0.542812 0.0413204 -0.295692 0.0262485 0.010946 
0.543125 0.041228 -0.295736 0.0262492 0.0109473 
0.543437 0.0411355 -0.295781 0.0262499 0.0109486 
0.54375 0.0410431 -0.295826 0.0262505 0.0109499 
0.544062 0.0409507 -0.29587 0.0262512 0.0109511 
0.544375 0.0408582 -0.295915 0.0262519 0.0109524 
0.544687 0.0407657 -0.295959 0.0262525 0.0109537 
0.545 0.0406732 -0.296004 0.0262532 0.010955 
0.545312 0.0405808 -0.296048 0.0262538 0.0109563 
0.545625 0.0404882 -0.296092 0.0262544 0.0109576 
0.545937 0.0403957 -0.296137 0.0262551 0.0109589 
0.54625 0.0403032 -0.296181 0.0262557 0.0109602 
0.546562 0.0402106 -0.296225 0.0262563 0.0109615 
0.546875 0.040118 -0.296269 0.0262569 0.0109628 
0.547187 0.0400255 -0.296313 0.0262575 0.010964 
0.5475 0.0399329 -0.296357 0.0262581 0.0109653 
0.547812 0.0398403 -0.296401 0.0262587 0.0109666 
0.548125 0.0397476 -0.296445 0.0262593 0.0109679 
0.548437 0.039655 -0.296489 0.0262599 0.0109692 
0.54875 0.0395623 -0.296532 0.0262604 0.0109705 
0.549062 0.0394697 -0.296576 0.026261 0.0109718 
0.549375 0.039377 -0.29662 0.0262615 0.0109731 
0.549687 0.0392843 -0.296663 0.0262621 0.0109744 
0.55 0.0391916 -0.296707 0.0262626 0.0109757 
0.550312 0.0390989 -0.29675 0.0262632 0.010977 
0.550625 0.0390062 -0.296794 0.0262637 0.0109783 
0.550937 0.0389134 -0.296837 0.0262642 0.0109796 
0.55125 0.0388207 -0.296881 0.0262648 0.0109809 
0.551562 0.0387279 -0.296924 0.0262653 0.0109822 
0.551875 0.0386351 -0.296967 0.0262658 0.0109835 
0.552187 0.0385423 -0.29701 0.0262663 0.0109848 
0.5525 0.0384495 -0.297053 0.0262668 0.0109861 
0.552812 0.0383567 -0.297097 0.0262673 0.0109874 
0.553125 0.0382638 -0.29714 0.0262678 0.0109887 
0.553437 0.038171 -0.297183 0.0262682 0.01099 
0.55375 0.0380781 -0.297225 0.0262687 0.0109914 
0.554062 0.0379852 -0.297268 0.0262692 0.0109927 
0.554375 0.0378923 -0.297311 0.0262696 0.010994 
0.554687 0.0377994 -0.297354 0.0262701 0.0109953 
0.555 0.0377065 -0.297397 0.0262705 0.0109966 
0.555312 0.0376136 -0.297439 0.026271 0.0109979 
0.555625 0.0375206 -0.297482 0.0262714 0.0109993 
0.555937 0.0374276 -0.297524 0.0262718 0.0110006 
0.55625 0.0373347 -0.297567 0.0262722 0.0110019 
0.556562 0.0372417 -0.297609 0.0262726 0.0110032 
0.556875 0.0371487 -0.297652 0.026273 0.0110046 
0.557187 0.0370557 -0.297694 0.0262734 0.0110059 
0.5575 0.0369626 -0.297736 0.0262738 0.0110072 
0.557812 0.0368696 -0.297778 0.0262742 0.0110085 
0.558125 0.0367765 -0.29782 0.0262746 0.0110099 
0.558437 0.0366835 -0.297863 0.026275 0.0110112 
0.55875 0.0365904 -0.297905 0.0262753 0.0110125 
0.559062 0.0364973 -0.297947 0.0262757 0.0110139 
0.559375 0.0364042 -0.297989 0.026276 0.0110152 
0.559688 0.0363111 -0.29803 0.0262764 0.0110166 
0.56 0.036218 -0.298072 0.0262767 0.0110179 
0.560313 0.0361248 -0.298114 0.026277 0.0110193 
0.560625 0.0360317 -0.298156 0.0262774 0.0110206 
0.560938 0.0359385 -0.298197 0.0262777 0.011022 
0.56125 0.0358453 -0.298239 0.026278 0.0110233 
0.561563 0.0357521 -0.29828 0.0262783 0.0110247 
0.561875 0.0356589 -0.298322 0.0262786 0.0110261 
0.562188 0.0355657 -0.298363 0.0262789 0.0110274 
0.5625 0.0354724 -0.298405 0.0262791 0.0110288 
0.562813 0.0353792 -0.298446 0.0262794 0.0110302 
0.563125 0.0352859 -0.298487 0.0262797 0.0110315 
0.563438 0.0351926 -0.298529 0.0262799 0.0110329 
0.56375 0.0350994 -0.29857 0.0262802 0.0110343 
0.564063 0.0350061 -0.298611 0.0262804 0.0110357 
0.564375 0.0349127 -0.298652 0.0262807 0.011037 
0.564688 0.0348194 -0.298693 0.0262809 0.0110384 
0.565 0.0347261 -0.298734 0.0262811 0.0110398 
0.565313 0.0346327 -0.298775 0.0262813 0.0110412 
0.565625 0.0345394 -0.298815 0.0262815 0.0110426 
0.565938 0.034446 -0.298856 0.0262817 0.011044 
0.56625 0.0343526 -0.298897 0.0262819 0.0110454 
0.566563 0.0342592 -0.298937 0.0262821 0.0110468 
0.566875 0.0341658 -0.298978 0.0262823 0.0110482 
0.567188 0.0340723 -0.299018 0.0262825 0.0110497 
0.5675 0.0339789 -0.299059 0.0262826 0.0110511 
0.567813 0.0338855 -0.299099 0.0262828 0.0110525 
0.568125 0.033792 -0.29914 0.0262829 0.0110539 
0.568438 0.0336985 -0.29918 0.0262831 0.0110554 
0.56875 0.033605 -0.29922 0.0262832 0.0110568 
0.569063 0.0335115 -0.29926 0.0262833 0.0110582 
0.569375 0.033418 -0.2993 0.0262834 0.0110597 
0.569688 0.0333245 -0.29934 0.0262836 0.0110611 
0.57 0.0332309 -0.29938 0.0262837 0.0110626 
0.570313 0.0331374 -0.29942 0.0262837 0.011064 
0.570625 0.0330438 -0.29946 0.0262838 0.0110655 
0.570938 0.0329502 -0.2995 0.0262839 0.011067 
0.57125 0.0328566 -0.29954 0.026284 0.0110684 
0.571563 0.032763 -0.299579 0.026284 0.0110699 
0.571875 0.0326694 -0.299619 0.0262841 0.0110714 
0.572188 0.0325758 -0.299659 0.0262841 0.0110729 
0.5725 0.0324822 -0.299698 0.0262842 0.0110744 
0.572813 0.0323885 -0.299738 0.0262842 0.0110759 
0.573125 0.0322948 -0.299777 0.0262842 0.0110774 
0.573438 0.0322012 -0.299816 0.0262842 0.0110789 
0.57375 0.0321075 -0.299855 0.0262842 0.0110804 
0.574063 0.0320138 -0.299895 0.0262842 0.0110819 
0.574375 0.0319201 -0.299934 0.0262842 0.0110835 
0.574688 0.0318263 -0.299973 0.0262842 0.011085 
0.575 0.0317326 -0.300012 0.0262841 0.0110865 
0.575313 0.0316388 -0.300051 0.0262841 0.0110881 
0.575625 0.0315451 -0.30009 0.026284 0.0110896 
0.575938 0.0314513 -0.300128 0.026284 0.0110912 
0.57625 0.0313575 -0.300167 0.0262839 0.0110927 
0.576563 0.0312637 -0.300206 0.0262838 0.0110943 
0.576875 0.0311699 -0.300244 0.0262837 0.0110959 
0.577188 0.0310761 -0.300283 0.0262836 0.0110975 
0.5775 0.0309822 -0.300321 0.0262835 0.0110991 
0.577813 0.0308884 -0.30036 0.0262834 0.0111007 
0.578125 0.0307945 -0.300398 0.0262833 0.0111023 
0.578438 0.0307007 -0.300437 0.0262831 0.0111039 
0.57875 0.0306068 -0.300475 0.026283 0.0111055 
0.579063 0.0305129 -0.300513 0.0262828 0.0111071 
0.579375 0.030419 -0.300551 0.0262826 0.0111088 
0.579688 0.0303251 -0.300589 0.0262825 0.0111104 
0.58 0.0302311 -0.300627 0.0262823 0.011112 
0.580313 0.0301372 -0.300665 0.0262821 0.0111137 
0.580625 0.0300432 -0.300703 0.0262819 0.0111154 
0.580938 0.0299493 -0.30074 0.0262817 0.0111171 
0.58125 0.0298553 -0.300778 0.0262814 0.0111187 
0.581563 0.0297613 -0.300816 0.0262812 0.0111204 
0.581875 0.0296673 -0.300853 0.0262809 0.0111221 
0.582188 0.0295733 -0.300891 0.0262807 0.0111238 
0.5825 0.0294793 -0.300928 0.0262804 0.0111256 
0.582813 0.0293852 -0.300965 0.0262801 0.0111273 
0.583125 0.0292912 -0.301003 0.0262798 0.011129 
0.583438 0.0291971 -0.30104 0.0262795 0.0111308 
0.58375 0.029103 -0.301077 0.0262792 0.0111326 
0.584063 0.029009 -0.301114 0.0262789 0.0111343 
0.584375 0.0289149 -0.301151 0.0262785 0.0111361 
0.584688 0.0288208 -0.301188 0.0262782 0.0111379 
0.585 0.0287266 -0.301225 0.0262778 0.0111397 
0.585313 0.0286325 -0.301261 0.0262774 0.0111415 
0.585625 0.0285384 -0.301298 0.026277 0.0111433 
0.585938 0.0284442 -0.301335 0.0262766 0.0111452 
0.58625 0.02835 -0.301371 0.0262762 0.011147 
0.586563 0.0282559 -0.301408 0.0262758 0.0111489 
0.586875 0.0281617 -0.301444 0.0262754 0.0111507 
0.587188 0.0280675 -0.30148 0.0262749 0.0111526 
0.5875 0.0279733 -0.301516 0.0262745 0.0111545 
0.587813 0.0278791 -0.301552 0.026274 0.0111564 
0.588125 0.0277848 -0.301589 0.0262735 0.0111584 
0.588438 0.0276906 -0.301625 0.026273 0.0111603 
0.58875 0.0275963 -0.30166 0.0262725 0.0111622 
0.589063 0.0275021 -0.301696 0.026272 0.0111642 
0.589375 0.0274078 -0.301732 0.0262714 0.0111662 
0.589688 0.0273135 -0.301768 0.0262709 0.0111681 
0.59 0.0272192 -0.301803 0.0262703 0.0111701 
0.590313 0.0271249 -0.301839 0.0262697 0.0111722 
0.590625 0.0270306 -0.301874 0.0262691 0.0111742 
0.590938 0.0269362 -0.301909 0.0262685 0.0111762 
0.59125 0.0268419 -0.301945 0.0262679 0.0111783 
0.591563 0.0267475 -0.30198 0.0262672 0.0111804 
0.591875 0.0266532 -0.302015 0.0262666 0.0111825 
0.592188 0.0265588 -0.30205 0.0262659 0.0111846 
0.5925 0.0264644 -0.302085 0.0262652 0.0111867 
0.592813 0.02637 -0.302119 0.0262645 0.0111888 
0.593125 0.0262756 -0.302154 0.0262638 0.011191 
0.593438 0.0261812 -0.302189 0.0262631 0.0111932 
0.59375 0.0260868 -0.302223 0.0262623 0.0111954 
0.594063 0.0259923 -0.302258 0.0262615 0.0111976 
0.594375 0.0258979 -0.302292 0.0262608 0.0111998 
0.594688 0.0258034 -0.302326 0.02626 0.011202 
0.595 0.0257089 -0.30236 0.0262592 0.0112043 
0.595313 0.0256144 -0.302395 0.0262583 0.0112066 
0.595625 0.0255199 -0.302429 0.0262575 0.0112089 
0.595938 0.0254254 -0.302462 0.0262566 0.0112112 
0.59625 0.0253309 -0.302496 0.0262557 0.0112135 
0.596563 0.0252364 -0.30253 0.0262548 0.0112159 
0.596875 0.0251419 -0.302563 0.0262539 0.0112183 
0.597188 0.0250473 -0.302597 0.026253 0.0112207 
0.5975 0.0249528 -0.30263 0.026252 0.0112231 
0.597813 0.0248582 -0.302664 0.026251 0.0112256 
0.598125 0.0247636 -0.302697 0.02625 0.011228 
0.598438 0.024669 -0.30273 0.026249 0.0112305 
0.59875 0.0245744 -0.302763 0.026248 0.011233 
0.599063 0.0244798 -0.302796 0.0262469 0.0112356 
0.599375 0.0243852 -0.302829 0.0262459 0.0112381 
0.599688 0.0242906 -0.302861 0.0262448 0.0112407 
0.6 0.0241959 -0.302894 0.0262437 0.0112433 
0.600313 0.0241013 -0.302926 0.0262425 0.0112459 
0.600625 0.0240066 -0.302959 0.0262414 0.0112486 
0.600938 0.0239119 -0.302991 0.0262402 0.0112513 
0.60125 0.0238173 -0.303023 0.026239 0.011254 
0.601563 0.0237226 -0.303055 0.0262378 0.0112567 
0.601875 0.0236279 -0.303087 0.0262366 0.0112595 
0.602188 0.0235332 -0.303119 0.0262353 0.0112623 
0.6025 0.0234384 -0.30315 0.026234 0.0112651 
0.602813 0.0233437 -0.303182 0.0262327 0.011268 
0.603125 0.023249 -0.303213 0.0262314 0.0112708 
0.603438 0.0231542 -0.303245 0.02623 0.0112737 
0.60375 0.0230595 -0.303276 0.0262287 0.0112767 
0.604063 0.0229647 -0.303307 0.0262273 0.0112796 
0.604375 0.0228699 -0.303338 0.0262258 0.0112826 
0.604688 0.0227751 -0.303369 0.0262244 0.0112857 
0.605 0.0226803 -0.303399 0.0262229 0.0112887 
0.605313 0.0225855 -0.30343 0.0262214 0.0112918 
0.605625 0.0224907 -0.30346 0.0262199 0.011295 
0.605938 0.0223959 -0.303491 0.0262184 0.0112981 
0.60625 0.022301 -0.303521 0.0262168 0.0113013 
0.606563 0.0222062 -0.303551 0.0262152 0.0113046 
0.606875 0.0221113 -0.303581 0.0262135 0.0113078 
0.607188 0.0220165 -0.303611 0.0262119 0.0113111 
0.6075 0.0219216 -0.30364 0.0262102 0.0113145 
0.607813 0.0218267 -0.30367 0.0262085 0.0113179 
0.608125 0.0217318 -0.303699 0.0262068 0.0113213 
0.608438 0.0216369 -0.303728 0.026205 0.0113248 
0.60875 0.021542 -0.303757 0.0262032 0.0113283 
0.609063 0.0214471 -0.303786 0.0262014 0.0113318 
0.609375 0.0213522 -0.303815 0.0261995 0.0113354 
0.609688 0.0212572 -0.303844 0.0261976 0.011339 
0.61 0.0211623 -0.303872 0.0261957 0.0113427 
0.610313 0.0210673 -0.303901 0.0261937 0.0113464 
0.610625 0.0209724 -0.303929 0.0261918 0.0113502 
0.610938 0.0208774 -0.303957 0.0261898 0.011354 
0.61125 0.0207824 -0.303985 0.0261877 0.0113578 
0.611563 0.0206874 -0.304013 0.0261856 0.0113617 
0.611875 0.0205924 -0.30404 0.0261835 0.0113657 
0.612188 0.0204974 -0.304067 0.0261814 0.0113696 
0.6125 0.0204024 -0.304095 0.0261792 0.0113737 
0.612813 0.0203074 -0.304122 0.026177 0.0113778 
0.613125 0.0202123 -0.304149 0.0261747 0.0113819 
0.613438 0.0201173 -0.304175 0.0261725 0.0113861 
0.61375 0.0200222 -0.304202 0.0261701 0.0113904 
0.614063 0.0199272 -0.304228 0.0261678 0.0113947 
0.614375 0.0198321 -0.304254 0.0261654 0.0113991 
0.614688 0.019737 -0.30428 0.026163 0.0114035 
0.615 0.019642 -0.304306 0.0261605 0.011408 
0.615313 0.0195469 -0.304332 0.026158 0.0114125 
0.615625 0.0194518 -0.304357 0.0261554 0.0114171 
0.615938 0.0193567 -0.304383 0.0261528 0.0114218 
0.61625 0.0192616 -0.304408 0.0261502 0.0114265 
0.616563 0.0191664 -0.304433 0.0261476 0.0114313 
0.616875 0.0190713 -0.304457 0.0261448 0.0114361 
0.617188 0.0189762 -0.304482 0.0261421 0.0114411 
0.6175 0.018881 -0.304506 0.0261393 0.011446 
0.617813 0.0187859 -0.30453 0.0261365 0.0114511 
0.618125 0.0186907 -0.304554 0.0261336 0.0114562 
0.618438 0.0185955 -0.304577 0.0261307 0.0114614 
0.61875 0.0185004 -0.304601 0.0261277 0.0114667 
0.619063 0.0184052 -0.304624 0.0261247 0.011472 
0.619375 0.01831 -0.304647 0.0261216 0.0114774 
0.619688 0.0182148 -0.30467 0.0261185 0.0114829 
0.62 0.0181196 -0.304692 0.0261154 0.0114885 
0.620313 0.0180244 -0.304715 0.0261122 0.0114942 
0.620625 0.0179292 -0.304737 0.0261089 0.0114999 
0.620938 0.0178339 -0.304759 0.0261056 0.0115057 
0.62125 0.0177387 -0.30478 0.0261023 0.0115116 
0.621563 0.0176435 -0.304801 0.0260989 0.0115176 
0.621875 0.0175482 -0.304823 0.0260955 0.0115237 
0.622188 0.017453 -0.304843 0.026092 0.0115299 
0.6225 0.0173577 -0.304864 0.0260884 0.0115361 
0.622813 0.0172624 -0.304884 0.0260848 0.0115425 
0.623125 0.0171672 -0.304904 0.0260812 0.0115489 
0.623438 0.0170719 -0.304924 0.0260774 0.0115555 
0.62375 0.0169766 -0.304944 0.0260737 0.0115621 
0.624063 0.0168813 -0.304963 0.0260699 0.0115689 
0.624375 0.016786 -0.304982 0.026066 0.0115758 
0.624688 0.0166907 -0.305001 0.0260621 0.0115827 
0.625 0.0165954 -0.305019 0.0260581 0.0115898



==> data/CutFEM/Output_TimeDepTest_diam0.022mu0.008rho1141_iso-hmax0.002dtinv100.0BDF2.txt <==
time	height	vel_ball	drag_r	drag_z
0.0020	1.4999999e-01	-9.8696038e-06	1.6415104e-06	1.7247422e-05
0.0040	1.4999996e-01	-1.9739204e-05	1.6975366e-06	1.7993979e-05
0.0060	1.4999991e-01	-2.9608796e-05	1.7311061e-06	1.8585644e-05
0.0080	1.4999984e-01	-3.9478376e-05	1.7541281e-06	1.9092557e-05
0.0100	1.4999975e-01	-4.9347941e-05	1.7720791e-06	1.9541919e-05
0.0200	1.4999901e-01	-9.8695395e-05	1.8464652e-06	2.1449781e-05
0.0300	1.4999778e-01	-1.4804187e-04	1.8907774e-06	2.2804590e-05
0.0400	1.4999605e-01	-1.9738689e-04	1.9337898e-06	2.3929739e-05
0.0500	1.4999383e-01	-2.4672996e-04	1.9777515e-06	2.4929023e-05
0.0600	1.4999112e-01	-2.9607060e-04	2.0193520e-06	2.5847410e-05
0.0700	1.4998791e-01	-3.4540831e-04	2.0616080e-06	2.6698655e-05
0.0800	1.4998421e-01	-3.9474262e-04	2.1068207e-06	2.7494990e-05
0.0900	1.4998002e-01	-4.4407302e-04	2.1530623e-06	2.8247320e-05
0.1000	1.4997533e-01	-4.9339905e-04	2.2001964e-06	2.8963064e-05
0.1100	1.4997015e-01	-5.4272021e-04	2.2482920e-06	2.9647574e-05
0.1200	1.4996447e-01	-5.9203600e-04	2.2972227e-06	3.0304386e-05
0.1300	1.4995831e-01	-6.4134596e-04	2.3479938e-06	3.0939104e-05
0.1400	1.4995165e-01	-6.9064959e-04	2.3993777e-06	3.1550098e-05
0.1500	1.4994449e-01	-7.3994640e-04	2.4534222e-06	3.2145611e-05
0.1600	1.4993685e-01	-7.8923590e-04	2.5062819e-06	3.2720233e-05
0.1700	1.4992871e-01	-8.3851762e-04	2.5612932e-06	3.3276036e-05
0.1800	1.4992008e-01	-8.8779106e-04	2.6231946e-06	3.3826200e-05
0.1900	1.4991095e-01	-9.3705574e-04	2.6819554e-06	3.4357780e-05
0.2000	1.4990134e-01	-9.8631117e-04	2.7439799e-06	3.4881218e-05
0.2100	1.4989123e-01	-1.0355569e-03	2.8129164e-06	3.5397367e-05
0.2200	1.4988063e-01	-1.0847923e-03	2.8760782e-06	3.5902986e-05
0.2300	1.4986953e-01	-1.1340171e-03	2.9413608e-06	3.6394052e-05
0.2400	1.4985795e-01	-1.1832307e-03	3.0032159e-06	3.6872070e-05
0.2500	1.4984587e-01	-1.2324326e-03	3.0732339e-06	3.7341251e-05
0.2600	1.4983330e-01	-1.2816223e-03	3.1429048e-06	3.7806045e-05
0.2700	1.4982023e-01	-1.3307994e-03	3.2148906e-06	3.8257859e-05
0.2800	1.4980668e-01	-1.3799634e-03	3.2893326e-06	3.8704779e-05
0.2900	1.4979264e-01	-1.4291137e-03	3.3662418e-06	3.9147225e-05
0.3000	1.4977810e-01	-1.4782499e-03	3.4428745e-06	3.9582823e-05
0.3100	1.4976307e-01	-1.5273716e-03	3.5134873e-06	4.0015572e-05
0.3200	1.4974755e-01	-1.5764781e-03	3.5917908e-06	4.0441404e-05
0.3300	1.4973154e-01	-1.6255691e-03	3.6827018e-06	4.0865040e-05
0.3400	1.4971504e-01	-1.6746441e-03	3.7660107e-06	4.1273844e-05
0.3500	1.4969805e-01	-1.7237025e-03	3.8534214e-06	4.1688675e-05
0.3600	1.4968057e-01	-1.7727439e-03	3.9472230e-06	4.2091963e-05
0.3700	1.4966259e-01	-1.8217679e-03	4.0430868e-06	4.2483792e-05
0.3800	1.4964413e-01	-1.8707738e-03	4.1294525e-06	4.2877018e-05
0.3900	1.4962518e-01	-1.9197613e-03	4.2184618e-06	4.3263791e-05
0.4000	1.4960574e-01	-1.9687298e-03	4.3024739e-06	4.3653418e-05
0.4100	1.4958580e-01	-2.0176789e-03	4.3769651e-06	4.4035224e-05
0.4200	1.4956538e-01	-2.0666081e-03	4.4703793e-06	4.4412647e-05
0.4300	1.4954447e-01	-2.1155169e-03	4.5645182e-06	4.4777088e-05
0.4400	1.4952307e-01	-2.1644048e-03	4.6679459e-06	4.5143274e-05
0.4500	1.4950118e-01	-2.2132714e-03	4.7777585e-06	4.5497714e-05
0.4600	1.4947881e-01	-2.2621161e-03	4.8817320e-06	4.5860858e-05
0.4700	1.4945594e-01	-2.3109385e-03	4.9850726e-06	4.6212674e-05
0.4800	1.4943259e-01	-2.3597380e-03	5.0994351e-06	4.6557329e-05
0.4900	1.4940875e-01	-2.4085143e-03	5.2146897e-06	4.6917506e-05
0.5000	1.4938442e-01	-2.4572668e-03	5.2923840e-06	4.7239379e-05
0.5100	1.4935960e-01	-2.5059951e-03	5.4032665e-06	4.7586768e-05
0.5200	1.4933430e-01	-2.5546986e-03	5.5275666e-06	4.7933592e-05
0.5300	1.4930851e-01	-2.6033769e-03	5.6394416e-06	4.8271565e-05
0.5400	1.4928223e-01	-2.6520295e-03	5.7602115e-06	4.8608209e-05
0.5500	1.4925547e-01	-2.7006560e-03	5.8750826e-06	4.8936491e-05
0.5600	1.4922822e-01	-2.7492558e-03	5.9978175e-06	4.9264645e-05
0.5700	1.4920048e-01	-2.7978284e-03	6.1285973e-06	4.9612947e-05
0.5800	1.4917226e-01	-2.8463735e-03	6.2493605e-06	4.9928559e-05
0.5900	1.4914355e-01	-2.8948904e-03	6.3866284e-06	5.0259244e-05
0.6000	1.4911436e-01	-2.9433788e-03	6.5123611e-06	5.0569224e-05
0.6100	1.4908469e-01	-2.9918381e-03	6.6302968e-06	5.0898344e-05
0.6200	1.4905453e-01	-3.0402679e-03	6.7484602e-06	5.1205154e-05
0.6300	1.4902388e-01	-3.0886677e-03	6.8722378e-06	5.1522284e-05
0.6400	1.4899275e-01	-3.1370370e-03	6.9928851e-06	5.1809072e-05
0.6500	1.4896114e-01	-3.1853754e-03	7.1258450e-06	5.2113572e-05
0.6600	1.4892905e-01	-3.2336823e-03	7.2692747e-06	5.2402259e-05
0.6700	1.4889647e-01	-3.2819573e-03	7.4185601e-06	5.2719252e-05
0.6800	1.4886341e-01	-3.3301999e-03	7.5579277e-06	5.3010196e-05
0.6900	1.4882986e-01	-3.3784096e-03	7.7038105e-06	5.3310509e-05
0.7000	1.4879584e-01	-3.4265860e-03	7.8233531e-06	5.3590128e-05
0.7100	1.4876133e-01	-3.4747286e-03	7.9676184e-06	5.3895821e-05
0.7200	1.4872634e-01	-3.5228369e-03	8.1138479e-06	5.4177257e-05
0.7300	1.4869087e-01	-3.5709104e-03	8.2876591e-06	5.4498836e-05
0.7400	1.4865493e-01	-3.6189487e-03	8.4301391e-06	5.4770625e-05
0.7500	1.4861850e-01	-3.6669512e-03	8.5856763e-06	5.5077951e-05
0.7600	1.4858159e-01	-3.7149176e-03	8.7282110e-06	5.5355044e-05
0.7700	1.4854420e-01	-3.7628473e-03	8.8761931e-06	5.5637296e-05
0.7800	1.4850633e-01	-3.8107398e-03	9.0152039e-06	5.5916477e-05
0.7900	1.4846798e-01	-3.8585948e-03	9.1695523e-06	5.6199844e-05
0.8000	1.4842916e-01	-3.9064116e-03	9.3140812e-06	5.6442124e-05
0.8100	1.4838986e-01	-3.9541899e-03	9.4917678e-06	5.6726965e-05
0.8200	1.4835007e-01	-4.0019292e-03	9.6534467e-06	5.6989705e-05
0.8300	1.4830982e-01	-4.0496290e-03	9.8229664e-06	5.7267616e-05
0.8400	1.4826908e-01	-4.0972888e-03	9.9787848e-06	5.7528318e-05
0.8500	1.4822787e-01	-4.1449082e-03	1.0132776e-05	5.7797459e-05
0.8600	1.4818618e-01	-4.1924866e-03	1.0317533e-05	5.8068485e-05
0.8700	1.4814402e-01	-4.2400237e-03	1.0488218e-05	5.8342965e-05
0.8800	1.4810138e-01	-4.2875190e-03	1.0661731e-05	5.8616058e-05
0.8900	1.4805827e-01	-4.3349719e-03	1.0809514e-05	5.8870939e-05
0.9000	1.4801468e-01	-4.3823820e-03	1.0989145e-05	5.9131583e-05
0.9100	1.4797062e-01	-4.4297489e-03	1.1145679e-05	5.9393754e-05
0.9200	1.4792609e-01	-4.4770721e-03	1.1320080e-05	5.9639140e-05
0.9300	1.4788108e-01	-4.5243511e-03	1.1491042e-05	5.9868967e-05
0.9400	1.4783560e-01	-4.5715854e-03	1.1682535e-05	6.0132081e-05
0.9500	1.4778965e-01	-4.6187746e-03	1.1870466e-05	6.0384484e-05
0.9600	1.4774323e-01	-4.6659183e-03	1.2048222e-05	6.0636504e-05
0.9700	1.4769633e-01	-4.7130158e-03	1.2224626e-05	6.0892159e-05
0.9800	1.4764897e-01	-4.7600669e-03	1.2431444e-05	6.1149411e-05
0.9900	1.4760113e-01	-4.8070710e-03	1.2612646e-05	6.1409040e-05
1.0000	1.4755283e-01	-4.8540276e-03	1.2780637e-05	6.1647631e-05
1.0100	1.4750405e-01	-4.9009363e-03	1.2970962e-05	6.1882873e-05
1.0200	1.4745481e-01	-4.9477967e-03	1.3147650e-05	6.2120966e-05
1.0300	1.4740510e-01	-4.9946082e-03	1.3329382e-05	6.2362538e-05
1.0400	1.4735492e-01	-5.0413704e-03	1.3516741e-05	6.2593644e-05
1.0500	1.4730427e-01	-5.0880829e-03	1.3726501e-05	6.2837440e-05
1.0600	1.4725315e-01	-5.1347452e-03	1.3918573e-05	6.3066986e-05
1.0700	1.4720157e-01	-5.1813567e-03	1.4142853e-05	6.3330625e-05
1.0800	1.4714953e-01	-5.2279172e-03	1.4327375e-05	6.3547971e-05
1.0900	1.4709702e-01	-5.2744260e-03	1.4526099e-05	6.3800592e-05
1.1000	1.4704404e-01	-5.3208828e-03	1.4721810e-05	6.4041239e-05
1.1100	1.4699060e-01	-5.3672871e-03	1.4928044e-05	6.4257768e-05
1.1200	1.4693669e-01	-5.4136384e-03	1.5104206e-05	6.4476123e-05
1.1300	1.4688232e-01	-5.4599362e-03	1.5300950e-05	6.4700150e-05
1.1400	1.4682749e-01	-5.5061802e-03	1.5502900e-05	6.4925971e-05
1.1500	1.4677220e-01	-5.5523699e-03	1.5725347e-05	6.5155304e-05
1.1600	1.4671645e-01	-5.5985047e-03	1.5937224e-05	6.5389921e-05
1.1700	1.4666023e-01	-5.6445843e-03	1.6172396e-05	6.5625827e-05
1.1800	1.4660356e-01	-5.6906082e-03	1.6368013e-05	6.5851411e-05
1.1900	1.4654642e-01	-5.7365759e-03	1.6579294e-05	6.6081072e-05
1.2000	1.4648882e-01	-5.7824870e-03	1.6772922e-05	6.6277129e-05
1.2100	1.4643077e-01	-5.8283410e-03	1.6977293e-05	6.6487685e-05
1.2200	1.4637226e-01	-5.8741375e-03	1.7177244e-05	6.6708670e-05
1.2300	1.4631329e-01	-5.9198760e-03	1.7401139e-05	6.6925387e-05
1.2400	1.4625386e-01	-5.9655561e-03	1.7629353e-05	6.7154282e-05
1.2500	1.4619398e-01	-6.0111773e-03	1.7860454e-05	6.7372173e-05
1.2600	1.4613364e-01	-6.0567392e-03	1.8116039e-05	6.7601479e-05
1.2700	1.4607284e-01	-6.1022413e-03	1.8317570e-05	6.7842201e-05
1.2800	1.4601159e-01	-6.1476832e-03	1.8525504e-05	6.8019110e-05
1.2900	1.4594989e-01	-6.1930644e-03	1.8744079e-05	6.8226888e-05
1.3000	1.4588773e-01	-6.2383845e-03	1.8958095e-05	6.8415929e-05
1.3100	1.4582512e-01	-6.2836430e-03	1.9169737e-05	6.8632889e-05
1.3200	1.4576206e-01	-6.3288395e-03	1.9406593e-05	6.8843517e-05
1.3300	1.4569854e-01	-6.3739735e-03	1.9650944e-05	6.9071972e-05
1.3400	1.4563458e-01	-6.4190447e-03	1.9906229e-05	6.9285262e-05
1.3500	1.4557016e-01	-6.4640524e-03	2.0161208e-05	6.9556453e-05
1.3600	1.4550530e-01	-6.5089964e-03	2.0340133e-05	6.9696168e-05
1.3700	1.4543998e-01	-6.5538761e-03	2.0564745e-05	6.9887626e-05
1.3800	1.4537422e-01	-6.5986912e-03	2.0780045e-05	7.0063787e-05
1.3900	1.4530801e-01	-6.6434411e-03	2.1008053e-05	7.0277200e-05
1.4000	1.4524135e-01	-6.6881255e-03	2.1261035e-05	7.0501795e-05
1.4100	1.4517425e-01	-6.7327438e-03	2.1502407e-05	7.0706044e-05
1.4200	1.4510670e-01	-6.7772957e-03	2.1776273e-05	7.0929271e-05
1.4300	1.4503870e-01	-6.8217807e-03	2.2035772e-05	7.1178086e-05
1.4400	1.4497026e-01	-6.8661984e-03	2.2232345e-05	7.1312192e-05
1.4500	1.4490138e-01	-6.9105483e-03	2.2459360e-05	7.1492009e-05
1.4600	1.4483205e-01	-6.9548300e-03	2.2676207e-05	7.1652319e-05
1.4700	1.4476228e-01	-6.9990431e-03	2.2929930e-05	7.1887292e-05
1.4800	1.4469207e-01	-7.0431871e-03	2.3172304e-05	7.2093859e-05
1.4900	1.4462142e-01	-7.0872616e-03	2.3434778e-05	7.2284781e-05
1.5000	1.4455033e-01	-7.1312661e-03	2.3724776e-05	7.2541918e-05
1.5100	1.4447879e-01	-7.1752002e-03	2.3920138e-05	7.2675281e-05
1.5200	1.4440682e-01	-7.2190636e-03	2.4163220e-05	7.2858121e-05
1.5300	1.4433441e-01	-7.2628556e-03	2.4390971e-05	7.3011760e-05
1.5400	1.4426157e-01	-7.3065760e-03	2.4646832e-05	7.3238767e-05
1.5500	1.4418828e-01	-7.3502243e-03	2.4905934e-05	7.3438411e-05
1.5600	1.4411456e-01	-7.3938001e-03	2.5170778e-05	7.3621479e-05
1.5700	1.4404041e-01	-7.4373028e-03	2.5461159e-05	7.3873767e-05
1.5800	1.4396582e-01	-7.4807322e-03	2.5662668e-05	7.3999993e-05
1.5900	1.4389079e-01	-7.5240877e-03	2.5916168e-05	7.4188952e-05
1.6000	1.4381533e-01	-7.5673690e-03	2.6148083e-05	7.4332585e-05
1.6100	1.4373944e-01	-7.6105756e-03	2.6414966e-05	7.4564920e-05
1.6200	1.4366312e-01	-7.6537071e-03	2.6691112e-05	7.4766089e-05
1.6300	1.4358637e-01	-7.6967630e-03	2.6963606e-05	7.4934727e-05
1.6400	1.4350919e-01	-7.7397430e-03	2.7255663e-05	7.5186357e-05
1.6500	1.4343158e-01	-7.7826466e-03	2.7504766e-05	7.5340605e-05
1.6600	1.4335354e-01	-7.8254733e-03	2.7724977e-05	7.5485123e-05
1.6700	1.4327507e-01	-7.8682229e-03	2.7957953e-05	7.5624709e-05
1.6800	1.4319617e-01	-7.9108948e-03	2.8230446e-05	7.5856047e-05
1.6900	1.4311685e-01	-7.9534886e-03	2.8490058e-05	7.6033391e-05
1.7000	1.4303710e-01	-7.9960039e-03	2.8782115e-05	7.6251095e-05
1.7100	1.4295693e-01	-8.0384402e-03	2.9074518e-05	7.6436160e-05
1.7200	1.4287633e-01	-8.0807973e-03	2.9307404e-05	7.6576014e-05
1.7300	1.4279531e-01	-8.1230746e-03	2.9530981e-05	7.6685412e-05
1.7400	1.4271387e-01	-8.1652717e-03	2.9802719e-05	7.6908290e-05
1.7500	1.4263201e-01	-8.2073883e-03	3.0085725e-05	7.7109475e-05
1.7600	1.4254972e-01	-8.2494238e-03	3.0364265e-05	7.7284056e-05
1.7700	1.4246702e-01	-8.2913779e-03	3.0671275e-05	7.7512658e-05
1.7800	1.4238390e-01	-8.3332502e-03	3.0925105e-05	7.7665557e-05
1.7900	1.4230036e-01	-8.3750402e-03	3.1144123e-05	7.7770759e-05
1.8000	1.4221640e-01	-8.4167476e-03	3.1402305e-05	7.7934610e-05
1.8100	1.4213202e-01	-8.4583719e-03	3.1697340e-05	7.8182426e-05
1.8200	1.4204723e-01	-8.4999128e-03	3.1975015e-05	7.8331935e-05
1.8300	1.4196202e-01	-8.5413697e-03	3.2279437e-05	7.8559882e-05
1.8400	1.4187640e-01	-8.5827423e-03	3.2549978e-05	7.8704574e-05
1.8500	1.4179037e-01	-8.6240303e-03	3.2773238e-05	7.8810876e-05
1.8600	1.4170392e-01	-8.6652331e-03	3.3035875e-05	7.8962919e-05
1.8700	1.4161706e-01	-8.7063504e-03	3.3327798e-05	7.9202708e-05
1.8800	1.4152979e-01	-8.7473817e-03	3.3603448e-05	7.9374476e-05
1.8900	1.4144212e-01	-8.7883268e-03	3.3918545e-05	7.9565801e-05
1.9000	1.4135403e-01	-8.8291851e-03	3.4201883e-05	7.9725773e-05
1.9100	1.4126553e-01	-8.8699562e-03	3.4407987e-05	7.9803779e-05
1.9200	1.4117663e-01	-8.9106398e-03	3.4687188e-05	8.0003376e-05
1.9300	1.4108732e-01	-8.9512355e-03	3.4971749e-05	8.0203519e-05
1.9400	1.4099761e-01	-8.9917428e-03	3.5257566e-05	8.0381979e-05
1.9500	1.4090749e-01	-9.0321614e-03	3.5569523e-05	8.0563189e-05
1.9600	1.4081696e-01	-9.0724908e-03	3.5858864e-05	8.0722465e-05
1.9700	1.4072604e-01	-9.1127307e-03	3.6058307e-05	8.0784458e-05
1.9800	1.4063471e-01	-9.1528807e-03	3.6352262e-05	8.1014496e-05
1.9900	1.4054298e-01	-9.1929403e-03	3.6628625e-05	8.1177962e-05
2.0000	1.4045085e-01	-9.2329092e-03	3.6959448e-05	8.1394321e-05
2.0100	1.4035832e-01	-9.2727869e-03	3.7257001e-05	8.1542085e-05
2.0200	1.4026539e-01	-9.3125732e-03	3.7522400e-05	8.1667975e-05
2.0300	1.4017207e-01	-9.3522675e-03	3.7746299e-05	8.1782692e-05
2.0400	1.4007835e-01	-9.3918695e-03	3.8045769e-05	8.2007185e-05
2.0500	1.3998423e-01	-9.4313788e-03	3.8324490e-05	8.2165055e-05
2.0600	1.3988972e-01	-9.4707951e-03	3.8644227e-05	8.2350968e-05
2.0700	1.3979482e-01	-9.5101179e-03	3.8935346e-05	8.2492125e-05
2.0800	1.3969952e-01	-9.5493468e-03	3.9140023e-05	8.2551605e-05
2.0900	1.3960383e-01	-9.5884815e-03	3.9446953e-05	8.2788412e-05
2.1000	1.3950775e-01	-9.6275215e-03	3.9716542e-05	8.2930205e-05
2.1100	1.3941128e-01	-9.6664665e-03	4.0063247e-05	8.3165704e-05
2.1200	1.3931442e-01	-9.7053161e-03	4.0337272e-05	8.3277599e-05
2.1300	1.3921717e-01	-9.7440699e-03	4.0618435e-05	8.3407559e-05
2.1400	1.3911954e-01	-9.7827276e-03	4.0864616e-05	8.3558109e-05
2.1500	1.3902152e-01	-9.8212887e-03	4.1152171e-05	8.3733207e-05
2.1600	1.3892312e-01	-9.8597528e-03	4.1464917e-05	8.3922775e-05
2.1700	1.3882433e-01	-9.8981197e-03	4.1777071e-05	8.4075555e-05
2.1800	1.3872515e-01	-9.9363889e-03	4.2047131e-05	8.4190799e-05
2.1900	1.3862560e-01	-9.9745600e-03	4.2275503e-05	8.4302334e-05
2.2000	1.3852566e-01	-1.0012633e-02	4.2574052e-05	8.4505977e-05
2.2100	1.3842535e-01	-1.0050606e-02	4.2873412e-05	8.4671065e-05
2.2200	1.3832465e-01	-1.0088481e-02	4.3198501e-05	8.4838787e-05
2.2300	1.3822358e-01	-1.0126256e-02	4.3491315e-05	8.4974326e-05
2.2400	1.3812213e-01	-1.0163931e-02	4.3704741e-05	8.5054218e-05
2.2500	1.3802030e-01	-1.0201506e-02	4.4005155e-05	8.5274623e-05
2.2600	1.3791810e-01	-1.0238980e-02	4.4290926e-05	8.5420429e-05
2.2700	1.3781552e-01	-1.0276353e-02	4.4623825e-05	8.5596027e-05
2.2800	1.3771257e-01	-1.0313625e-02	4.4920577e-05	8.5723184e-05
2.2900	1.3760925e-01	-1.0350795e-02	4.5130807e-05	8.5801580e-05
2.3000	1.3750555e-01	-1.0387862e-02	4.5429238e-05	8.6006393e-05
2.3100	1.3740149e-01	-1.0424828e-02	4.5729628e-05	8.6168833e-05
2.3200	1.3729706e-01	-1.0461690e-02	4.6056049e-05	8.6335008e-05
2.3300	1.3719226e-01	-1.0498449e-02	4.6349768e-05	8.6464616e-05
2.3400	1.3708709e-01	-1.0535104e-02	4.6571545e-05	8.6556909e-05
2.3500	1.3698155e-01	-1.0571656e-02	4.6861121e-05	8.6740661e-05
2.3600	1.3687566e-01	-1.0608103e-02	4.7169841e-05	8.6913215e-05
2.3700	1.3676939e-01	-1.0644445e-02	4.7489603e-05	8.7069799e-05
2.3800	1.3666277e-01	-1.0680683e-02	4.7759603e-05	8.7169298e-05
2.3900	1.3655578e-01	-1.0716815e-02	4.8004332e-05	8.7289214e-05
2.4000	1.3644843e-01	-1.0752841e-02	4.8280208e-05	8.7466173e-05
2.4100	1.3634072e-01	-1.0788761e-02	4.8612660e-05	8.7640866e-05
2.4200	1.3623266e-01	-1.0824574e-02	4.8928124e-05	8.7767826e-05
2.4300	1.3612423e-01	-1.0860281e-02	4.9190918e-05	8.7865170e-05
2.4400	1.3601545e-01	-1.0895881e-02	4.9433849e-05	8.8013122e-05
2.4500	1.3590631e-01	-1.0931373e-02	4.9734456e-05	8.8183719e-05
2.4600	1.3579682e-01	-1.0966757e-02	5.0041900e-05	8.8332318e-05
2.4700	1.3568698e-01	-1.1002033e-02	5.0342699e-05	8.8458251e-05
2.4800	1.3557678e-01	-1.1037200e-02	5.0563338e-05	8.8524856e-05
2.4900	1.3546624e-01	-1.1072258e-02	5.0857554e-05	8.8713817e-05
2.5000	1.3535534e-01	-1.1107207e-02	5.1156890e-05	8.8886752e-05
2.5100	1.3524409e-01	-1.1142047e-02	5.1469519e-05	8.9036894e-05
2.5200	1.3513250e-01	-1.1176776e-02	5.1764155e-05	8.9157224e-05
2.5300	1.3502056e-01	-1.1211395e-02	5.1994792e-05	8.9251122e-05
2.5400	1.3490827e-01	-1.1245904e-02	5.2264875e-05	8.9417887e-05
2.5500	1.3479564e-01	-1.1280302e-02	5.2594346e-05	8.9590234e-05
2.5600	1.3468267e-01	-1.1314588e-02	5.2910416e-05	8.9709152e-05
2.5700	1.3456935e-01	-1.1348762e-02	5.3176135e-05	8.9803293e-05
2.5800	1.3445569e-01	-1.1382825e-02	5.3409628e-05	8.9940671e-05
2.5900	1.3434169e-01	-1.1416775e-02	5.3692145e-05	9.0102907e-05
2.6000	1.3422736e-01	-1.1450612e-02	5.4007984e-05	9.0252606e-05
2.6100	1.3411268e-01	-1.1484337e-02	5.4304734e-05	9.0353424e-05
2.6200	1.3399767e-01	-1.1517948e-02	5.4527685e-05	9.0457743e-05
2.6300	1.3388232e-01	-1.1551446e-02	5.4800616e-05	9.0611015e-05
2.6400	1.3376664e-01	-1.1584829e-02	5.5123529e-05	9.0792207e-05
2.6500	1.3365063e-01	-1.1618098e-02	5.5420548e-05	9.0888050e-05
2.6600	1.3353428e-01	-1.1651253e-02	5.5702505e-05	9.1006759e-05
2.6700	1.3341760e-01	-1.1684292e-02	5.5922976e-05	9.1122487e-05
2.6800	1.3330059e-01	-1.1717216e-02	5.6232074e-05	9.1293885e-05
2.6900	1.3318326e-01	-1.1750025e-02	5.6523838e-05	9.1419280e-05
2.7000	1.3306559e-01	-1.1782717e-02	5.6812547e-05	9.1515696e-05
2.7100	1.3294760e-01	-1.1815293e-02	5.7036466e-05	9.1623850e-05
2.7200	1.3282929e-01	-1.1847753e-02	5.7332966e-05	9.1802300e-05
2.7300	1.3271065e-01	-1.1880096e-02	5.7609254e-05	9.1920785e-05
2.7400	1.3259169e-01	-1.1912321e-02	5.7918914e-05	9.2043103e-05
2.7500	1.3247240e-01	-1.1944429e-02	5.8181185e-05	9.2147865e-05
2.7600	1.3235280e-01	-1.1976419e-02	5.8401892e-05	9.2271910e-05
2.7700	1.3223287e-01	-1.2008291e-02	5.8720978e-05	9.2443656e-05
2.7800	1.3211263e-01	-1.2040044e-02	5.9021725e-05	9.2544936e-05
2.7900	1.3199207e-01	-1.2071678e-02	5.9281334e-05	9.2639997e-05
2.8000	1.3187120e-01	-1.2103194e-02	5.9500108e-05	9.2764785e-05
2.8100	1.3175001e-01	-1.2134590e-02	5.9790288e-05	9.2907851e-05
2.8200	1.3162851e-01	-1.2165866e-02	6.0110245e-05	9.3043251e-05
2.8300	1.3150669e-01	-1.2197022e-02	6.0373889e-05	9.3126185e-05
2.8400	1.3138457e-01	-1.2228057e-02	6.0572523e-05	9.3224370e-05
2.8500	1.3126213e-01	-1.2258972e-02	6.0882738e-05	9.3396134e-05
2.8600	1.3113939e-01	-1.2289766e-02	6.1160500e-05	9.3510020e-05
2.8700	1.3101634e-01	-1.2320439e-02	6.1442556e-05	9.3602450e-05
2.8800	1.3089298e-01	-1.2350990e-02	6.1648747e-05	9.3698712e-05
2.8900	1.3076932e-01	-1.2381419e-02	6.1940358e-05	9.3859649e-05
2.9000	1.3064535e-01	-1.2411726e-02	6.2222263e-05	9.3964604e-05
2.9100	1.3052108e-01	-1.2441910e-02	6.2515214e-05	9.4068490e-05
2.9200	1.3039651e-01	-1.2471972e-02	6.2736872e-05	9.4183987e-05
2.9300	1.3027165e-01	-1.2501911e-02	6.2996879e-05	9.4322464e-05
2.9400	1.3014648e-01	-1.2531726e-02	6.3282606e-05	9.4449334e-05
2.9500	1.3002101e-01	-1.2561417e-02	6.3562178e-05	9.4533608e-05
2.9600	1.2989525e-01	-1.2590985e-02	6.3807790e-05	9.4632678e-05
2.9700	1.2976919e-01	-1.2620428e-02	6.4040894e-05	9.4764699e-05
2.9800	1.2964284e-01	-1.2649747e-02	6.4305121e-05	9.4882460e-05
2.9900	1.2951620e-01	-1.2678941e-02	6.4599888e-05	9.4986798e-05
3.0000	1.2938926e-01	-1.2708009e-02	6.4841937e-05	9.5067043e-05
3.0100	1.2926204e-01	-1.2736953e-02	6.5073695e-05	9.5200393e-05
3.0200	1.2913452e-01	-1.2765770e-02	6.5336493e-05	9.5310467e-05
3.0300	1.2900672e-01	-1.2794462e-02	6.5628720e-05	9.5414352e-05
3.0400	1.2887864e-01	-1.2823027e-02	6.5867983e-05	9.5498631e-05
3.0500	1.2875026e-01	-1.2851466e-02	6.6092041e-05	9.5625159e-05
3.0600	1.2862161e-01	-1.2879778e-02	6.6349273e-05	9.5738634e-05
3.0700	1.2849267e-01	-1.2907962e-02	6.6638170e-05	9.5838425e-05
3.0800	1.2836345e-01	-1.2936020e-02	6.6877353e-05	9.5917384e-05
3.0900	1.2823395e-01	-1.2963950e-02	6.7096690e-05	9.6036783e-05
3.1000	1.2810417e-01	-1.2991751e-02	6.7370090e-05	9.6154195e-05
3.1100	1.2797411e-01	-1.3019425e-02	6.7637604e-05	9.6236891e-05
3.1200	1.2784378e-01	-1.3046970e-02	6.7862374e-05	9.6320543e-05
3.1300	1.2771317e-01	-1.3074386e-02	6.8089517e-05	9.6437446e-05
3.1400	1.2758229e-01	-1.3101673e-02	6.8354187e-05	9.6539929e-05
3.1500	1.2745114e-01	-1.3128831e-02	6.8625561e-05	9.6623634e-05
3.1600	1.2731972e-01	-1.3155860e-02	6.8828795e-05	9.6711807e-05
3.1700	1.2718802e-01	-1.3182758e-02	6.9061707e-05	9.6821308e-05
3.1800	1.2705606e-01	-1.3209527e-02	6.9332925e-05	9.6928208e-05
3.1900	1.2692383e-01	-1.3236165e-02	6.9595536e-05	9.7002456e-05
3.2000	1.2679134e-01	-1.3262672e-02	6.9795924e-05	9.7104043e-05
3.2100	1.2665858e-01	-1.3289049e-02	7.0050448e-05	9.7223507e-05
3.2200	1.2652556e-01	-1.3315294e-02	7.0322731e-05	9.7316539e-05
3.2300	1.2639228e-01	-1.3341408e-02	7.0549305e-05	9.7366735e-05
3.2400	1.2625873e-01	-1.3367390e-02	7.0728574e-05	9.7471350e-05
3.2500	1.2612493e-01	-1.3393240e-02	7.0988432e-05	9.7599509e-05
3.2600	1.2599087e-01	-1.3418959e-02	7.1247733e-05	9.7672106e-05
3.2700	1.2585655e-01	-1.3444544e-02	7.1477817e-05	9.7738208e-05
3.2800	1.2572198e-01	-1.3469997e-02	7.1648734e-05	9.7815336e-05
3.2900	1.2558715e-01	-1.3495317e-02	7.1894541e-05	9.7932155e-05
3.3000	1.2545207e-01	-1.3520504e-02	7.2184994e-05	9.8037142e-05
3.3100	1.2531674e-01	-1.3545558e-02	7.2394968e-05	9.8085215e-05
3.3200	1.2518116e-01	-1.3570477e-02	7.2576464e-05	9.8171980e-05
3.3300	1.2504533e-01	-1.3595263e-02	7.2805152e-05	9.8274008e-05
3.3400	1.2490926e-01	-1.3619915e-02	7.3079093e-05	9.8359302e-05
3.3500	1.2477293e-01	-1.3644432e-02	7.3272531e-05	9.8402795e-05
3.3600	1.2463637e-01	-1.3668814e-02	7.3468937e-05	9.8503895e-05
3.3700	1.2449956e-01	-1.3693062e-02	7.3719876e-05	9.8593561e-05
3.3800	1.2436251e-01	-1.3717175e-02	7.3960685e-05	9.8651430e-05
3.3900	1.2422521e-01	-1.3741152e-02	7.4132959e-05	9.8722936e-05
3.4000	1.2408768e-01	-1.3764993e-02	7.4372958e-05	9.8842421e-05
3.4100	1.2394992e-01	-1.3788699e-02	7.4618949e-05	9.8907361e-05
3.4200	1.2381191e-01	-1.3812268e-02	7.4821105e-05	9.8950373e-05
3.4300	1.2367367e-01	-1.3835702e-02	7.4975360e-05	9.9020478e-05
3.4400	1.2353520e-01	-1.3858998e-02	7.5201686e-05	9.9125067e-05
3.4500	1.2339649e-01	-1.3882158e-02	7.5476640e-05	9.9219659e-05
3.4600	1.2325755e-01	-1.3905181e-02	7.5674404e-05	9.9261447e-05
3.4700	1.2311839e-01	-1.3928067e-02	7.5833278e-05	9.9332421e-05
3.4800	1.2297899e-01	-1.3950815e-02	7.6061720e-05	9.9402669e-05
3.4900	1.2283937e-01	-1.3973425e-02	7.6288109e-05	9.9460757e-05
3.5000	1.2269952e-01	-1.3995898e-02	7.6477999e-05	9.9530079e-05
3.5100	1.2255945e-01	-1.4018232e-02	7.6680194e-05	9.9619896e-05
3.5200	1.2241916e-01	-1.4040428e-02	7.6913792e-05	9.9686107e-05
3.5300	1.2227865e-01	-1.4062486e-02	7.7109486e-05	9.9721903e-05
3.5400	1.2213791e-01	-1.4084404e-02	7.7249471e-05	9.9789694e-05
3.5500	1.2199696e-01	-1.4106184e-02	7.7460274e-05	9.9888399e-05
3.5600	1.2185579e-01	-1.4127825e-02	7.7702608e-05	9.9941801e-05
3.5700	1.2171440e-01	-1.4149326e-02	7.7887313e-05	9.9978843e-05
3.5800	1.2157280e-01	-1.4170687e-02	7.8041099e-05	1.0004173e-04
3.5900	1.2143099e-01	-1.4191909e-02	7.8259206e-05	1.0010892e-04
3.6000	1.2128896e-01	-1.4212990e-02	7.8472490e-05	1.0014923e-04
3.6100	1.2114673e-01	-1.4233931e-02	7.8627634e-05	1.0019908e-04
3.6200	1.2100429e-01	-1.4254732e-02	7.8822953e-05	1.0029120e-04
3.6300	1.2086164e-01	-1.4275392e-02	7.9054872e-05	1.0034392e-04
3.6400	1.2071878e-01	-1.4295911e-02	7.9225236e-05	1.0037407e-04
3.6500	1.2057572e-01	-1.4316289e-02	7.9360589e-05	1.0042713e-04
3.6600	1.2043245e-01	-1.4336526e-02	7.9539187e-05	1.0047323e-04
3.6700	1.2028899e-01	-1.4356621e-02	7.9772802e-05	1.0054306e-04
3.6800	1.2014532e-01	-1.4376575e-02	7.9926896e-05	1.0055820e-04
3.6900	1.2000146e-01	-1.4396386e-02	8.0117148e-05	1.0066112e-04
3.7000	1.1985739e-01	-1.4416056e-02	8.0320040e-05	1.0069492e-04
3.7100	1.1971314e-01	-1.4435583e-02	8.0493784e-05	1.0072283e-04
3.7200	1.1956868e-01	-1.4454968e-02	8.0607798e-05	1.0077084e-04
3.7300	1.1942404e-01	-1.4474210e-02	8.0785746e-05	1.0082025e-04
3.7400	1.1927920e-01	-1.4493310e-02	8.1018008e-05	1.0087567e-04
3.7500	1.1913417e-01	-1.4512266e-02	8.1158316e-05	1.0088285e-04
3.7600	1.1898895e-01	-1.4531079e-02	8.1310219e-05	1.0094711e-04
3.7700	1.1884355e-01	-1.4549748e-02	8.1534110e-05	1.0101862e-04
3.7800	1.1869796e-01	-1.4568274e-02	8.1682942e-05	1.0101161e-04
3.7900	1.1855219e-01	-1.4586657e-02	8.1791775e-05	1.0105963e-04
3.8000	1.1840623e-01	-1.4604895e-02	8.1953821e-05	1.0109325e-04
3.8100	1.1826009e-01	-1.4622989e-02	8.2184008e-05	1.0115416e-04
3.8200	1.1811377e-01	-1.4640939e-02	8.2310103e-05	1.0114730e-04
3.8300	1.1796727e-01	-1.4658744e-02	8.2449976e-05	1.0120526e-04
3.8400	1.1782059e-01	-1.4676405e-02	8.2663665e-05	1.0125609e-04
3.8500	1.1767374e-01	-1.4693920e-02	8.2804651e-05	1.0126252e-04
3.8600	1.1752672e-01	-1.4711291e-02	8.2901896e-05	1.0129505e-04
3.8700	1.1737952e-01	-1.4728517e-02	8.3050601e-05	1.0131731e-04
3.8800	1.1723215e-01	-1.4745597e-02	8.3275355e-05	1.0137296e-04
3.8900	1.1708461e-01	-1.4762532e-02	8.3385071e-05	1.0135290e-04
3.9000	1.1693690e-01	-1.4779321e-02	8.3534986e-05	1.0141581e-04
3.9100	1.1678902e-01	-1.4795964e-02	8.3720437e-05	1.0145463e-04
3.9200	1.1664098e-01	-1.4812461e-02	8.3850931e-05	1.0144940e-04
3.9300	1.1649277e-01	-1.4828812e-02	8.3935624e-05	1.0147424e-04
3.9400	1.1634440e-01	-1.4845016e-02	8.4079272e-05	1.0149289e-04
3.9500	1.1619587e-01	-1.4861074e-02	8.4282043e-05	1.0152612e-04
3.9600	1.1604718e-01	-1.4876985e-02	8.4384666e-05	1.0150254e-04
3.9700	1.1589833e-01	-1.4892750e-02	8.4519904e-05	1.0156890e-04
3.9800	1.1574933e-01	-1.4908367e-02	8.4706826e-05	1.0158837e-04
3.9900	1.1560016e-01	-1.4923838e-02	8.4810947e-05	1.0156765e-04
4.0000	1.1545085e-01	-1.4939161e-02	8.4910174e-05	1.0160412e-04
4.0100	1.1530138e-01	-1.4954336e-02	8.5055365e-05	1.0162002e-04
4.0200	1.1515176e-01	-1.4969364e-02	8.5203788e-05	1.0160639e-04
4.0300	1.1500200e-01	-1.4984245e-02	8.5297183e-05	1.0160656e-04
4.0400	1.1485208e-01	-1.4998977e-02	8.5431115e-05	1.0165870e-04
4.0500	1.1470202e-01	-1.5013562e-02	8.5611895e-05	1.0167439e-04
4.0600	1.1455181e-01	-1.5027998e-02	8.5713069e-05	1.0164046e-04
4.0700	1.1440146e-01	-1.5042286e-02	8.5786150e-05	1.0165777e-04
4.0800	1.1425096e-01	-1.5056425e-02	8.5967919e-05	1.0168579e-04
4.0900	1.1410033e-01	-1.5070416e-02	8.6064796e-05	1.0165421e-04
4.1000	1.1394956e-01	-1.5084258e-02	8.6131162e-05	1.0166904e-04
4.1100	1.1379864e-01	-1.5097951e-02	8.6245550e-05	1.0166203e-04
4.1200	1.1364760e-01	-1.5111495e-02	8.6422441e-05	1.0168059e-04
4.1300	1.1349641e-01	-1.5124890e-02	8.6505890e-05	1.0165235e-04
4.1400	1.1334510e-01	-1.5138136e-02	8.6599970e-05	1.0167356e-04
4.1500	1.1319365e-01	-1.5151232e-02	8.6764201e-05	1.0168203e-04
4.1600	1.1304208e-01	-1.5164179e-02	8.6854059e-05	1.0165083e-04
4.1700	1.1289037e-01	-1.5176976e-02	8.6920972e-05	1.0166057e-04
4.1800	1.1273854e-01	-1.5189624e-02	8.7025694e-05	1.0164197e-04
4.1900	1.1258658e-01	-1.5202121e-02	8.7158731e-05	1.0162242e-04
4.2000	1.1243449e-01	-1.5214469e-02	8.7215789e-05	1.0160479e-04
4.2100	1.1228229e-01	-1.5226666e-02	8.7323537e-05	1.0160103e-04
4.2200	1.1212996e-01	-1.5238713e-02	8.7470016e-05	1.0160699e-04
4.2300	1.1197751e-01	-1.5250610e-02	8.7542866e-05	1.0156795e-04
4.2400	1.1182495e-01	-1.5262356e-02	8.7621719e-05	1.0158961e-04
4.2500	1.1167227e-01	-1.5273951e-02	8.7752710e-05	1.0156964e-04
4.2600	1.1151947e-01	-1.5285396e-02	8.7825579e-05	1.0152432e-04
4.2700	1.1136656e-01	-1.5296689e-02	8.7872115e-05	1.0152369e-04
4.2800	1.1121354e-01	-1.5307832e-02	8.7960688e-05	1.0149093e-04
4.2900	1.1106040e-01	-1.5318824e-02	8.8090034e-05	1.0146664e-04
4.3000	1.1090716e-01	-1.5329665e-02	8.8128373e-05	1.0143701e-04
4.3100	1.1075381e-01	-1.5340354e-02	8.8212636e-05	1.0140807e-04
4.3200	1.1060036e-01	-1.5350892e-02	8.8353659e-05	1.0140785e-04
4.3300	1.1044679e-01	-1.5361278e-02	8.8402382e-05	1.0135424e-04
4.3400	1.1029313e-01	-1.5371513e-02	8.8462007e-05	1.0136656e-04
4.3500	1.1013936e-01	-1.5381596e-02	8.8575017e-05	1.0131770e-04
4.3600	1.0998550e-01	-1.5391527e-02	8.8633830e-05	1.0128579e-04
4.3700	1.0983153e-01	-1.5401306e-02	8.8669214e-05	1.0126517e-04
4.3800	1.0967747e-01	-1.5410934e-02	8.8732898e-05	1.0121580e-04
4.3900	1.0952332e-01	-1.5420409e-02	8.8836884e-05	1.0117414e-04
4.4000	1.0936907e-01	-1.5429732e-02	8.8862034e-05	1.0113287e-04
4.4100	1.0921472e-01	-1.5438903e-02	8.8934462e-05	1.0109887e-04
4.4200	1.0906029e-01	-1.5447921e-02	8.9052857e-05	1.0108228e-04
4.4300	1.0890576e-01	-1.5456787e-02	8.9084873e-05	1.0101750e-04
4.4400	1.0875115e-01	-1.5465500e-02	8.9142881e-05	1.0102939e-04
4.4500	1.0859646e-01	-1.5474061e-02	8.9226596e-05	1.0097477e-04
4.4600	1.0844167e-01	-1.5482469e-02	8.9268226e-05	1.0090371e-04
4.4700	1.0828681e-01	-1.5490724e-02	8.9286419e-05	1.0087604e-04
4.4800	1.0813186e-01	-1.5498827e-02	8.9341846e-05	1.0081080e-04
4.4900	1.0797683e-01	-1.5506776e-02	8.9418807e-05	1.0075815e-04
4.5000	1.0782172e-01	-1.5514572e-02	8.9438260e-05	1.0071535e-04
4.5100	1.0766654e-01	-1.5522215e-02	8.9479598e-05	1.0064548e-04
4.5200	1.0751128e-01	-1.5529705e-02	8.9571173e-05	1.0061264e-04
4.5300	1.0735595e-01	-1.5537042e-02	8.9587486e-05	1.0053980e-04
4.5400	1.0720054e-01	-1.5544225e-02	8.9608690e-05	1.0051222e-04
4.5500	1.0704506e-01	-1.5551255e-02	8.9716110e-05	1.0047692e-04
4.5600	1.0688951e-01	-1.5558132e-02	8.9745756e-05	1.0039478e-04
4.5700	1.0673390e-01	-1.5564855e-02	8.9723306e-05	1.0035075e-04
4.5800	1.0657822e-01	-1.5571424e-02	8.9820027e-05	1.0029938e-04
4.5900	1.0642247e-01	-1.5577839e-02	8.9839592e-05	1.0021909e-04
4.6000	1.0626666e-01	-1.5584101e-02	8.9822422e-05	1.0015428e-04
4.6100	1.0611079e-01	-1.5590209e-02	8.9840045e-05	1.0006986e-04
4.6200	1.0595486e-01	-1.5596163e-02	8.9929319e-05	1.0002532e-04
4.6300	1.0579887e-01	-1.5601964e-02	8.9926908e-05	9.9948513e-05
4.6400	1.0564282e-01	-1.5607610e-02	8.9947106e-05	9.9879930e-05
4.6500	1.0548672e-01	-1.5613102e-02	9.0028486e-05	9.9837056e-05
4.6600	1.0533056e-01	-1.5618440e-02	9.0026049e-05	9.9744848e-05
4.6700	1.0517435e-01	-1.5623624e-02	9.0013961e-05	9.9716464e-05
4.6800	1.0501809e-01	-1.5628654e-02	9.0080150e-05	9.9644238e-05
4.6900	1.0486177e-01	-1.5633530e-02	9.0107223e-05	9.9558121e-05
4.7000	1.0470542e-01	-1.5638251e-02	9.0057954e-05	9.9482820e-05
4.7100	1.0454901e-01	-1.5642818e-02	9.0116340e-05	9.9407405e-05
4.7200	1.0439256e-01	-1.5647230e-02	9.0112621e-05	9.9304536e-05
4.7300	1.0423607e-01	-1.5651488e-02	9.0084679e-05	9.9225758e-05
4.7400	1.0407953e-01	-1.5655592e-02	9.0099679e-05	9.9140539e-05
4.7500	1.0392295e-01	-1.5659541e-02	9.0150735e-05	9.9066533e-05
4.7600	1.0376634e-01	-1.5663335e-02	9.0128422e-05	9.8977439e-05
4.7700	1.0360969e-01	-1.5666975e-02	9.0123756e-05	9.8920666e-05
4.7800	1.0345300e-01	-1.5670461e-02	9.0177919e-05	9.8849436e-05
4.7900	1.0329628e-01	-1.5673791e-02	9.0158890e-05	9.8724334e-05
4.8000	1.0313953e-01	-1.5676967e-02	9.0106099e-05	9.8664079e-05
4.8100	1.0298274e-01	-1.5679988e-02	9.0155825e-05	9.8566243e-05
4.8200	1.0282593e-01	-1.5682855e-02	9.0152286e-05	9.8476653e-05
4.8300	1.0266908e-01	-1.5685567e-02	9.0086088e-05	9.8377814e-05
4.8400	1.0251222e-01	-1.5688123e-02	9.0085247e-05	9.8269971e-05
4.8500	1.0235532e-01	-1.5690525e-02	9.0111220e-05	9.8176974e-05
4.8600	1.0219841e-01	-1.5692773e-02	9.0060214e-05	9.8062838e-05
4.8700	1.0204147e-01	-1.5694865e-02	9.0056125e-05	9.7975119e-05
4.8800	1.0188451e-01	-1.5696802e-02	9.0077277e-05	9.7880527e-05
4.8900	1.0172753e-01	-1.5698585e-02	9.0034635e-05	9.7777695e-05
4.9000	1.0157054e-01	-1.5700212e-02	9.0001149e-05	9.7697671e-05
4.9100	1.0141353e-01	-1.5701685e-02	9.0037949e-05	9.7614357e-05
4.9200	1.0125650e-01	-1.5703003e-02	8.9997097e-05	9.7472846e-05
4.9300	1.0109947e-01	-1.5704165e-02	8.9919156e-05	9.7391531e-05
4.9400	1.0094242e-01	-1.5705173e-02	8.9954369e-05	9.7281392e-05
4.9500	1.0078537e-01	-1.5706025e-02	8.9922246e-05	9.7171130e-05
4.9600	1.0062830e-01	-1.5706723e-02	8.9848752e-05	9.7069083e-05
4.9700	1.0047123e-01	-1.5707266e-02	8.9810798e-05	9.6932087e-05
4.9800	1.0031416e-01	-1.5707653e-02	8.9827338e-05	9.6830694e-05
4.9900	1.0015708e-01	-1.5707886e-02	8.9743432e-05	9.6687267e-05
5.0000	1.0000000e-01	-1.5707963e-02	8.9718021e-05	9.6583780e-05
5.0100	9.9842921e-02	-1.5707886e-02	8.9716312e-05	9.6471944e-05
5.0200	9.9685843e-02	-1.5707653e-02	8.9668018e-05	9.6371865e-05
5.0300	9.9528768e-02	-1.5707266e-02	8.9596095e-05	9.6255166e-05
5.0400	9.9371698e-02	-1.5706723e-02	8.9604790e-05	9.6152207e-05
5.0500	9.9214634e-02	-1.5706025e-02	8.9552593e-05	9.5996037e-05
5.0600	9.9057578e-02	-1.5705173e-02	8.9447709e-05	9.5893845e-05
5.0700	9.8900531e-02	-1.5704165e-02	8.9452003e-05	9.5767280e-05
5.0800	9.8743495e-02	-1.5703003e-02	8.9409639e-05	9.5643928e-05
5.0900	9.8586472e-02	-1.5701685e-02	8.9291865e-05	9.5508672e-05
5.1000	9.8429462e-02	-1.5700212e-02	8.9253560e-05	9.5370195e-05
5.1100	9.8272468e-02	-1.5698585e-02	8.9240701e-05	9.5238702e-05
5.1200	9.8115491e-02	-1.5696802e-02	8.9147976e-05	9.5093907e-05
5.1300	9.7958532e-02	-1.5694865e-02	8.9092317e-05	9.4965912e-05
5.1400	9.7801594e-02	-1.5692773e-02	8.9088405e-05	9.4841531e-05
5.1500	9.7644677e-02	-1.5690525e-02	8.9005982e-05	9.4717781e-05
5.1600	9.7487784e-02	-1.5688123e-02	8.8910323e-05	9.4587800e-05
5.1700	9.7330916e-02	-1.5685567e-02	8.8890886e-05	9.4460397e-05
5.1800	9.7174073e-02	-1.5682855e-02	8.8821605e-05	9.4292777e-05
5.1900	9.7017259e-02	-1.5679988e-02	8.8694690e-05	9.4170248e-05
5.2000	9.6860474e-02	-1.5676967e-02	8.8677362e-05	9.4034486e-05
5.2100	9.6703720e-02	-1.5673791e-02	8.8610933e-05	9.3885857e-05
5.2200	9.6546999e-02	-1.5670461e-02	8.8472413e-05	9.3733103e-05
5.2300	9.6390311e-02	-1.5666975e-02	8.8413357e-05	9.3580428e-05
5.2400	9.6233660e-02	-1.5663335e-02	8.8381150e-05	9.3431844e-05
5.2500	9.6077045e-02	-1.5659541e-02	8.8267556e-05	9.3270529e-05
5.2600	9.5920469e-02	-1.5655592e-02	8.8192239e-05	9.3125243e-05
5.2700	9.5763934e-02	-1.5651488e-02	8.8174474e-05	9.2995165e-05
5.2800	9.5607440e-02	-1.5647230e-02	8.8057382e-05	9.2817403e-05
5.2900	9.5450990e-02	-1.5642818e-02	8.7952297e-05	9.2710720e-05
5.3000	9.5294584e-02	-1.5638251e-02	8.7907077e-05	9.2554156e-05
5.3100	9.5138225e-02	-1.5633530e-02	8.7809336e-05	9.2374150e-05
5.3200	9.4981914e-02	-1.5628654e-02	8.7674833e-05	9.2232115e-05
5.3300	9.4825653e-02	-1.5623624e-02	8.7601746e-05	9.2053696e-05
5.3400	9.4669442e-02	-1.5618440e-02	8.7526896e-05	9.1895447e-05
5.3500	9.4513284e-02	-1.5613102e-02	8.7400318e-05	9.1736661e-05
5.3600	9.4357181e-02	-1.5607610e-02	8.7291415e-05	9.1551507e-05
5.3700	9.4201133e-02	-1.5601964e-02	8.7246198e-05	9.1398707e-05
5.3800	9.4045142e-02	-1.5596163e-02	8.7127508e-05	9.1229748e-05
5.3900	9.3889210e-02	-1.5590209e-02	8.7021999e-05	9.1059343e-05
5.4000	9.3733338e-02	-1.5584101e-02	8.6978812e-05	9.0919032e-05
5.4100	9.3577528e-02	-1.5577839e-02	8.6852411e-05	9.0727618e-05
5.4200	9.3421782e-02	-1.5571424e-02	8.6726925e-05	9.0592669e-05
5.4300	9.3266101e-02	-1.5564855e-02	8.6656213e-05	9.0418342e-05
5.4400	9.3110485e-02	-1.5558132e-02	8.6539300e-05	9.0240860e-05
5.4500	9.2954938e-02	-1.5551255e-02	8.6389810e-05	9.0077693e-05
5.4600	9.2799461e-02	-1.5544225e-02	8.6273914e-05	8.9871949e-05
5.4700	9.2644054e-02	-1.5537042e-02	8.6207654e-05	8.9709356e-05
5.4800	9.2488721e-02	-1.5529705e-02	8.6053896e-05	8.9505164e-05
5.4900	9.2333461e-02	-1.5522215e-02	8.5942010e-05	8.9333059e-05
5.5000	9.2178277e-02	-1.5514572e-02	8.5865975e-05	8.9166589e-05
5.5100	9.2023170e-02	-1.5506776e-02	8.5734726e-05	8.8970317e-05
5.5200	9.1868142e-02	-1.5498827e-02	8.5594170e-05	8.8827409e-05
5.5300	9.1713194e-02	-1.5490724e-02	8.5512495e-05	8.8639140e-05
5.5400	9.1558328e-02	-1.5482469e-02	8.5383773e-05	8.8445954e-05
5.5500	9.1403545e-02	-1.5474061e-02	8.5209226e-05	8.8258215e-05
5.5600	9.1248847e-02	-1.5465500e-02	8.5088740e-05	8.8053987e-05
5.5700	9.1094235e-02	-1.5456787e-02	8.4990009e-05	8.7867265e-05
5.5800	9.0939712e-02	-1.5447921e-02	8.4841343e-05	8.7664853e-05
5.5900	9.0785278e-02	-1.5438903e-02	8.4712884e-05	8.7472407e-05
5.6000	9.0630934e-02	-1.5429732e-02	8.4610792e-05	8.7273541e-05
5.6100	9.0476683e-02	-1.5420409e-02	8.4468093e-05	8.7091997e-05
5.6200	9.0322527e-02	-1.5410934e-02	8.4305607e-05	8.6896923e-05
5.6300	9.0168465e-02	-1.5401306e-02	8.4237523e-05	8.6727382e-05
5.6400	9.0014501e-02	-1.5391527e-02	8.4071193e-05	8.6496966e-05
5.6500	8.9860635e-02	-1.5381596e-02	8.3894410e-05	8.6320704e-05
5.6600	8.9706870e-02	-1.5371513e-02	8.3773649e-05	8.6111367e-05
5.6700	8.9553205e-02	-1.5361278e-02	8.3647023e-05	8.5909155e-05
5.6800	8.9399645e-02	-1.5350892e-02	8.3475483e-05	8.5703813e-05
5.6900	8.9246188e-02	-1.5340354e-02	8.3319459e-05	8.5476816e-05
5.7000	8.9092838e-02	-1.5329665e-02	8.3231432e-05	8.5295796e-05
5.7100	8.8939595e-02	-1.5318824e-02	8.3058103e-05	8.5069801e-05
5.7200	8.8786462e-02	-1.5307832e-02	8.2898393e-05	8.4888428e-05
5.7300	8.8633439e-02	-1.5296689e-02	8.2809033e-05	8.4696365e-05
5.7400	8.8480529e-02	-1.5285396e-02	8.2630024e-05	8.4465647e-05
5.7500	8.8327732e-02	-1.5273951e-02	8.2432121e-05	8.4262852e-05
5.7600	8.8175050e-02	-1.5262356e-02	8.2291930e-05	8.4036951e-05
5.7700	8.8022485e-02	-1.5250610e-02	8.2160344e-05	8.3823027e-05
5.7800	8.7870038e-02	-1.5238713e-02	8.1976577e-05	8.3600054e-05
5.7900	8.7717711e-02	-1.5226666e-02	8.1812618e-05	8.3378787e-05
5.8000	8.7565506e-02	-1.5214469e-02	8.1703965e-05	8.3175430e-05
5.8100	8.7413423e-02	-1.5202121e-02	8.1533784e-05	8.2950467e-05
5.8200	8.7261464e-02	-1.5189624e-02	8.1344913e-05	8.2742872e-05
5.8300	8.7109631e-02	-1.5176976e-02	8.1238973e-05	8.2523740e-05
5.8400	8.6957925e-02	-1.5164179e-02	8.1054793e-05	8.2302353e-05
5.8500	8.6806348e-02	-1.5151232e-02	8.0850371e-05	8.2085074e-05
5.8600	8.6654901e-02	-1.5138136e-02	8.0684148e-05	8.1843298e-05
5.8700	8.6503585e-02	-1.5124890e-02	8.0544801e-05	8.1613261e-05
5.8800	8.6352403e-02	-1.5111495e-02	8.0361260e-05	8.1387155e-05
5.8900	8.6201356e-02	-1.5097951e-02	8.0191394e-05	8.1153928e-05
5.9000	8.6050445e-02	-1.5084258e-02	8.0045710e-05	8.0942589e-05
5.9100	8.5899671e-02	-1.5070416e-02	7.9873549e-05	8.0695355e-05
5.9200	8.5749037e-02	-1.5056425e-02	7.9681904e-05	8.0487528e-05
5.9300	8.5598543e-02	-1.5042286e-02	7.9534836e-05	8.0267158e-05
5.9400	8.5448192e-02	-1.5027998e-02	7.9344672e-05	8.0010866e-05
5.9500	8.5297984e-02	-1.5013562e-02	7.9117912e-05	7.9776433e-05
5.9600	8.5147921e-02	-1.4998977e-02	7.8944215e-05	7.9528179e-05
5.9700	8.4998005e-02	-1.4984245e-02	7.8811781e-05	7.9301413e-05
5.9800	8.4848237e-02	-1.4969364e-02	7.8615020e-05	7.9047017e-05
5.9900	8.4698618e-02	-1.4954336e-02	7.8414768e-05	7.8827143e-05
6.0000	8.4549150e-02	-1.4939161e-02	7.8286916e-05	7.8603189e-05
6.0100	8.4399835e-02	-1.4923838e-02	7.8080485e-05	7.8343222e-05
6.0200	8.4250674e-02	-1.4908367e-02	7.7848782e-05	7.8108242e-05
6.0300	8.4101668e-02	-1.4892750e-02	7.7669149e-05	7.7855642e-05
6.0400	8.3952820e-02	-1.4876985e-02	7.7508422e-05	7.7600564e-05
6.0500	8.3804129e-02	-1.4861074e-02	7.7299843e-05	7.7341371e-05
6.0600	8.3655599e-02	-1.4845016e-02	7.7111992e-05	7.7128887e-05
6.0700	8.3507229e-02	-1.4828812e-02	7.6946053e-05	7.6884312e-05
6.0800	8.3359023e-02	-1.4812461e-02	7.6751294e-05	7.6613112e-05
6.0900	8.3210981e-02	-1.4795964e-02	7.6522500e-05	7.6379464e-05
6.1000	8.3063104e-02	-1.4779321e-02	7.6343136e-05	7.6120031e-05
6.1100	8.2915395e-02	-1.4762532e-02	7.6160032e-05	7.5856948e-05
6.1200	8.2767854e-02	-1.4745597e-02	7.5926713e-05	7.5609533e-05
6.1300	8.2620483e-02	-1.4728517e-02	7.5737796e-05	7.5368443e-05
6.1400	8.2473284e-02	-1.4711291e-02	7.5583638e-05	7.5125676e-05
6.1500	8.2326258e-02	-1.4693920e-02	7.5379742e-05	7.4834981e-05
6.1600	8.2179406e-02	-1.4676405e-02	7.5153236e-05	7.4595796e-05
6.1700	8.2032730e-02	-1.4658744e-02	7.4987894e-05	7.4341868e-05
6.1800	8.1886232e-02	-1.4640939e-02	7.4757103e-05	7.4055531e-05
6.1900	8.1739912e-02	-1.4622989e-02	7.4513215e-05	7.3798866e-05
6.2000	8.1593772e-02	-1.4604895e-02	7.4312998e-05	7.3554810e-05
6.2100	8.1447814e-02	-1.4586657e-02	7.4151392e-05	7.3293136e-05
6.2200	8.1302040e-02	-1.4568274e-02	7.3946474e-05	7.2996062e-05
6.2300	8.1156449e-02	-1.4549748e-02	7.3719388e-05	7.2767941e-05
6.2400	8.1011045e-02	-1.4531079e-02	7.3541512e-05	7.2490250e-05
6.2500	8.0865828e-02	-1.4512266e-02	7.3305689e-05	7.2202435e-05
6.2600	8.0720800e-02	-1.4493310e-02	7.3062141e-05	7.1943632e-05
6.2700	8.0575963e-02	-1.4474210e-02	7.2841749e-05	7.1677065e-05
6.2800	8.0431317e-02	-1.4454968e-02	7.2684402e-05	7.1432569e-05
6.2900	8.0286864e-02	-1.4435583e-02	7.2475723e-05	7.1127872e-05
6.3000	8.0142605e-02	-1.4416056e-02	7.2215441e-05	7.0858879e-05
6.3100	7.9998543e-02	-1.4396386e-02	7.2046957e-05	7.0597181e-05
6.3200	7.9854678e-02	-1.4376575e-02	7.1813039e-05	7.0300747e-05
6.3300	7.9711012e-02	-1.4356621e-02	7.1555054e-05	7.0029725e-05
6.3400	7.9567546e-02	-1.4336526e-02	7.1350996e-05	6.9771773e-05
6.3500	7.9424282e-02	-1.4316289e-02	7.1171827e-05	6.9511700e-05
6.3600	7.9281221e-02	-1.4295911e-02	7.0942943e-05	6.9204394e-05
6.3700	7.9138364e-02	-1.4275392e-02	7.0684782e-05	6.8919194e-05
6.3800	7.8995714e-02	-1.4254732e-02	7.0480743e-05	6.8645716e-05
6.3900	7.8853270e-02	-1.4233931e-02	7.0275204e-05	6.8351646e-05
6.4000	7.8711035e-02	-1.4212990e-02	7.0035865e-05	6.8063950e-05
6.4100	7.8569011e-02	-1.4191909e-02	6.9799848e-05	6.7797582e-05
6.4200	7.8427198e-02	-1.4170687e-02	6.9611636e-05	6.7529917e-05
6.4300	7.8285598e-02	-1.4149326e-02	6.9370259e-05	6.7221652e-05
6.4400	7.8144212e-02	-1.4127825e-02	6.9107367e-05	6.6931477e-05
6.4500	7.8003042e-02	-1.4106184e-02	6.8884015e-05	6.6657207e-05
6.4600	7.7862088e-02	-1.4084404e-02	6.8693425e-05	6.6386425e-05
6.4700	7.7721354e-02	-1.4062486e-02	6.8455568e-05	6.6064030e-05
6.4800	7.7580839e-02	-1.4040428e-02	6.8203899e-05	6.5785238e-05
6.4900	7.7440546e-02	-1.4018232e-02	6.7994169e-05	6.5496109e-05
6.5000	7.7300475e-02	-1.3995898e-02	6.7766905e-05	6.5193753e-05
6.5100	7.7160628e-02	-1.3973425e-02	6.7493280e-05	6.4906646e-05
6.5200	7.7021007e-02	-1.3950815e-02	6.7274604e-05	6.4622882e-05
6.5300	7.6881612e-02	-1.3928067e-02	6.7067060e-05	6.4342383e-05
6.5400	7.6742446e-02	-1.3905181e-02	6.6827030e-05	6.4023618e-05
6.5500	7.6603509e-02	-1.3882158e-02	6.6564837e-05	6.3724298e-05
6.5600	7.6464803e-02	-1.3858998e-02	6.6323647e-05	6.3440722e-05
6.5700	7.6326330e-02	-1.3835702e-02	6.6129434e-05	6.3154688e-05
6.5800	7.6188090e-02	-1.3812268e-02	6.5887140e-05	6.2826666e-05
6.5900	7.6050085e-02	-1.3788699e-02	6.5627247e-05	6.2531873e-05
6.6000	7.5912316e-02	-1.3764993e-02	6.5404638e-05	6.2232812e-05
6.6100	7.5774785e-02	-1.3741152e-02	6.5175515e-05	6.1927170e-05
6.6200	7.5637494e-02	-1.3717175e-02	6.4890985e-05	6.1610232e-05
6.6300	7.5500442e-02	-1.3693062e-02	6.4665112e-05	6.1332331e-05
6.6400	7.5363633e-02	-1.3668814e-02	6.4445919e-05	6.1037771e-05
6.6500	7.5227067e-02	-1.3644432e-02	6.4204737e-05	6.0714960e-05
6.6600	7.5090745e-02	-1.3619915e-02	6.3937231e-05	6.0402504e-05
6.6700	7.4954669e-02	-1.3595263e-02	6.3689232e-05	6.0093901e-05
6.6800	7.4818840e-02	-1.3570477e-02	6.3492553e-05	5.9821874e-05
6.6900	7.4683260e-02	-1.3545558e-02	6.3227946e-05	5.9491395e-05
6.7000	7.4547929e-02	-1.3520504e-02	6.2965761e-05	5.9177769e-05
6.7100	7.4412850e-02	-1.3495317e-02	6.2710681e-05	5.8873743e-05
6.7200	7.4278023e-02	-1.3469997e-02	6.2497366e-05	5.8569702e-05
6.7300	7.4143450e-02	-1.3444544e-02	6.2255714e-05	5.8236148e-05
6.7400	7.4009133e-02	-1.3418959e-02	6.1978430e-05	5.7924301e-05
6.7500	7.3875072e-02	-1.3393240e-02	6.1749019e-05	5.7614656e-05
6.7600	7.3741269e-02	-1.3367390e-02	6.1517588e-05	5.7297853e-05
6.7700	7.3607724e-02	-1.3341408e-02	6.1251431e-05	5.6975222e-05
6.7800	7.3474441e-02	-1.3315294e-02	6.1010576e-05	5.6683829e-05
6.7900	7.3341419e-02	-1.3289049e-02	6.0785314e-05	5.6377975e-05
6.8000	7.3208660e-02	-1.3262672e-02	6.0518313e-05	5.6029949e-05
6.8100	7.3076166e-02	-1.3236165e-02	6.0237304e-05	5.5713760e-05
6.8200	7.2943937e-02	-1.3209527e-02	5.9981409e-05	5.5386576e-05
6.8300	7.2811976e-02	-1.3182758e-02	5.9763178e-05	5.5106852e-05
6.8400	7.2680283e-02	-1.3155860e-02	5.9508310e-05	5.4760332e-05
6.8500	7.2548859e-02	-1.3128831e-02	5.9232458e-05	5.4433172e-05
6.8600	7.2417706e-02	-1.3101673e-02	5.8975225e-05	5.4099439e-05
6.8700	7.2286826e-02	-1.3074386e-02	5.8760562e-05	5.3819145e-05
6.8800	7.2156219e-02	-1.3046970e-02	5.8499847e-05	5.3475003e-05
6.8900	7.2025887e-02	-1.3019425e-02	5.8224248e-05	5.3142803e-05
6.9000	7.1895831e-02	-1.2991751e-02	5.7962560e-05	5.2816219e-05
6.9100	7.1766052e-02	-1.2963950e-02	5.7747070e-05	5.2525783e-05
6.9200	7.1636553e-02	-1.2936020e-02	5.7486928e-05	5.2174739e-05
6.9300	7.1507333e-02	-1.2907962e-02	5.7208474e-05	5.1833230e-05
6.9400	7.1378394e-02	-1.2879778e-02	5.6955014e-05	5.1523151e-05
6.9500	7.1249737e-02	-1.2851466e-02	5.6723363e-05	5.1206443e-05
6.9600	7.1121365e-02	-1.2823027e-02	5.6465501e-05	5.0861826e-05
6.9700	7.0993277e-02	-1.2794462e-02	5.6192596e-05	5.0523491e-05
6.9800	7.0865476e-02	-1.2765770e-02	5.5931137e-05	5.0200294e-05
6.9900	7.0737962e-02	-1.2736953e-02	5.5704338e-05	4.9892636e-05
7.0000	7.0610737e-02	-1.2708009e-02	5.5441298e-05	4.9538657e-05
7.0100	7.0483803e-02	-1.2678941e-02	5.5165757e-05	4.9192713e-05
7.0200	7.0357159e-02	-1.2649747e-02	5.4909524e-05	4.8876919e-05
7.0300	7.0230808e-02	-1.2620428e-02	5.4674905e-05	4.8556052e-05
7.0400	7.0104751e-02	-1.2590985e-02	5.4413761e-05	4.8204103e-05
7.0500	6.9978989e-02	-1.2561417e-02	5.4138566e-05	4.7862871e-05
7.0600	6.9853523e-02	-1.2531726e-02	5.3871299e-05	4.7526194e-05
7.0700	6.9728355e-02	-1.2501911e-02	5.3650908e-05	4.7223490e-05
7.0800	6.9603485e-02	-1.2471972e-02	5.3386785e-05	4.6866373e-05
7.0900	6.9478916e-02	-1.2441910e-02	5.3107649e-05	4.6515956e-05
7.1000	6.9354647e-02	-1.2411726e-02	5.2841149e-05	4.6161938e-05
7.1100	6.9230681e-02	-1.2381419e-02	5.2616905e-05	4.5867523e-05
7.1200	6.9107019e-02	-1.2350990e-02	5.2347389e-05	4.5503934e-05
7.1300	6.8983662e-02	-1.2320439e-02	5.2080371e-05	4.5168392e-05
7.1400	6.8860611e-02	-1.2289766e-02	5.1811036e-05	4.4812193e-05
7.1500	6.8737867e-02	-1.2258972e-02	5.1584093e-05	4.4512274e-05
7.1600	6.8615432e-02	-1.2228057e-02	5.1300055e-05	4.4140835e-05
7.1700	6.8493306e-02	-1.2197022e-02	5.1034517e-05	4.3793709e-05
7.1800	6.8371492e-02	-1.2165866e-02	5.0786982e-05	4.3458920e-05
7.1900	6.8249990e-02	-1.2134590e-02	5.0546235e-05	4.3138868e-05
7.2000	6.8128801e-02	-1.2103194e-02	5.0280806e-05	4.2777968e-05
7.2100	6.8007926e-02	-1.2071678e-02	4.9996109e-05	4.2442067e-05
7.2200	6.7887367e-02	-1.2040044e-02	4.9752582e-05	4.2070541e-05
7.2300	6.7767126e-02	-1.2008291e-02	4.9491823e-05	4.1754784e-05
7.2400	6.7647202e-02	-1.1976419e-02	4.9242091e-05	4.1407138e-05
7.2500	6.7527598e-02	-1.1944429e-02	4.8988656e-05	4.1043558e-05
7.2600	6.7408314e-02	-1.1912321e-02	4.8709742e-05	4.0684912e-05
7.2700	6.7289352e-02	-1.1880096e-02	4.8455890e-05	4.0356722e-05
7.2800	6.7170712e-02	-1.1847753e-02	4.8207889e-05	4.0019655e-05
7.2900	6.7052397e-02	-1.1815293e-02	4.7945158e-05	3.9651574e-05
7.3000	6.6934407e-02	-1.1782717e-02	4.7686312e-05	3.9301879e-05
7.3100	6.6816743e-02	-1.1750025e-02	4.7407945e-05	3.8943650e-05
7.3200	6.6699407e-02	-1.1717216e-02	4.7180126e-05	3.8632681e-05
7.3300	6.6582399e-02	-1.1684292e-02	4.6905622e-05	3.8254285e-05
7.3400	6.6465721e-02	-1.1651253e-02	4.6632800e-05	3.7916400e-05
7.3500	6.6349374e-02	-1.1618098e-02	4.6387335e-05	3.7532649e-05
7.3600	6.6233360e-02	-1.1584829e-02	4.6135184e-05	3.7231884e-05
7.3700	6.6117678e-02	-1.1551446e-02	4.5882487e-05	3.6873013e-05
7.3800	6.6002331e-02	-1.1517948e-02	4.5630917e-05	3.6484399e-05
7.3900	6.5887320e-02	-1.1484337e-02	4.5362746e-05	3.6126583e-05
7.4000	6.5772645e-02	-1.1450612e-02	4.5086877e-05	3.5772568e-05
7.4100	6.5658308e-02	-1.1416775e-02	4.4860135e-05	3.5456181e-05
7.4200	6.5544310e-02	-1.1382825e-02	4.4582540e-05	3.5076068e-05
7.4300	6.5430652e-02	-1.1348762e-02	4.4317681e-05	3.4745713e-05
7.4400	6.5317335e-02	-1.1314588e-02	4.4064580e-05	3.4354370e-05
7.4500	6.5204360e-02	-1.1280302e-02	4.3802677e-05	3.4037613e-05
7.4600	6.5091729e-02	-1.1245904e-02	4.3565447e-05	3.3680987e-05
7.4700	6.4979442e-02	-1.1211395e-02	4.3297714e-05	3.3296912e-05
7.4800	6.4867502e-02	-1.1176776e-02	4.3053437e-05	3.2931590e-05
7.4900	6.4755907e-02	-1.1142047e-02	4.2779559e-05	3.2574318e-05
7.5000	6.4644661e-02	-1.1107207e-02	4.2549550e-05	3.2264141e-05
7.5100	6.4533764e-02	-1.1072258e-02	4.2288965e-05	3.1876491e-05
7.5200	6.4423216e-02	-1.1037200e-02	4.2023561e-05	3.1533998e-05
7.5300	6.4313020e-02	-1.1002033e-02	4.1782372e-05	3.1147116e-05
7.5400	6.4203176e-02	-1.0966757e-02	4.1531622e-05	3.0821397e-05
7.5500	6.4093685e-02	-1.0931373e-02	4.1280580e-05	3.0454661e-05
7.5600	6.3984549e-02	-1.0895881e-02	4.1031744e-05	3.0075957e-05
7.5700	6.3875768e-02	-1.0860281e-02	4.0766424e-05	2.9709037e-05
7.5800	6.3767343e-02	-1.0824574e-02	4.0511579e-05	2.9345509e-05
7.5900	6.3659277e-02	-1.0788761e-02	4.0257899e-05	2.9019083e-05
7.6000	6.3551569e-02	-1.0752841e-02	4.0015100e-05	2.8660193e-05
7.6100	6.3444220e-02	-1.0716815e-02	3.9756556e-05	2.8272342e-05
7.6200	6.3337233e-02	-1.0680683e-02	3.9505136e-05	2.7899375e-05
7.6300	6.3230607e-02	-1.0644445e-02	3.9255892e-05	2.7544528e-05
7.6400	6.3124344e-02	-1.0608103e-02	3.9006822e-05	2.7206077e-05
7.6500	6.3018445e-02	-1.0571656e-02	3.8759983e-05	2.6834379e-05
7.6600	6.2912911e-02	-1.0535104e-02	3.8507086e-05	2.6474537e-05
7.6700	6.2807744e-02	-1.0498449e-02	3.8267554e-05	2.6077076e-05
7.6800	6.2702943e-02	-1.0461690e-02	3.8007703e-05	2.5729260e-05
7.6900	6.2598510e-02	-1.0424828e-02	3.7769570e-05	2.5400119e-05
7.7000	6.2494447e-02	-1.0387862e-02	3.7518273e-05	2.5016898e-05
7.7100	6.2390753e-02	-1.0350795e-02	3.7273339e-05	2.4660247e-05
7.7200	6.2287431e-02	-1.0313625e-02	3.7035903e-05	2.4269297e-05
7.7300	6.2184481e-02	-1.0276353e-02	3.6780921e-05	2.3917632e-05
7.7400	6.2081904e-02	-1.0238980e-02	3.6540114e-05	2.3572496e-05
7.7500	6.1979702e-02	-1.0201506e-02	3.6297580e-05	2.3195225e-05
7.7600	6.1877874e-02	-1.0163931e-02	3.6052650e-05	2.2827358e-05
7.7700	6.1776423e-02	-1.0126256e-02	3.5805766e-05	2.2435597e-05
7.7800	6.1675350e-02	-1.0088481e-02	3.5565197e-05	2.2098962e-05
7.7900	6.1574654e-02	-1.0050606e-02	3.5327642e-05	2.1746239e-05
7.8000	6.1474338e-02	-1.0012633e-02	3.5084561e-05	2.1362371e-05
7.8100	6.1374402e-02	-9.9745600e-03	3.4846145e-05	2.0997884e-05
7.8200	6.1274847e-02	-9.9363889e-03	3.4598629e-05	2.0604472e-05
7.8300	6.1175674e-02	-9.8981197e-03	3.4361505e-05	2.0257596e-05
7.8400	6.1076885e-02	-9.8597528e-03	3.4115108e-05	1.9914099e-05
7.8500	6.0978480e-02	-9.8212887e-03	3.3898087e-05	1.9539116e-05
7.8600	6.0880459e-02	-9.7827276e-03	3.3657930e-05	1.9162645e-05
7.8700	6.0782825e-02	-9.7440699e-03	3.3411039e-05	1.8772354e-05
7.8800	6.0685578e-02	-9.7053161e-03	3.3184010e-05	1.8415868e-05
7.8900	6.0588719e-02	-9.6664665e-03	3.2940673e-05	1.8073573e-05
7.9000	6.0492249e-02	-9.6275215e-03	3.2712718e-05	1.7706125e-05
7.9100	6.0396169e-02	-9.5884815e-03	3.2461588e-05	1.7321259e-05
7.9200	6.0300480e-02	-9.5493468e-03	3.2243530e-05	1.6956603e-05
7.9300	6.0205183e-02	-9.5101179e-03	3.2004326e-05	1.6565984e-05
7.9400	6.0110278e-02	-9.4707951e-03	3.1761192e-05	1.6227283e-05
7.9500	6.0015767e-02	-9.4313788e-03	3.1552603e-05	1.5860729e-05
7.9600	5.9921651e-02	-9.3918695e-03	3.1300539e-05	1.5482321e-05
7.9700	5.9827930e-02	-9.3522675e-03	3.1096793e-05	1.5108614e-05
7.9800	5.9734606e-02	-9.3125732e-03	3.0847768e-05	1.4723801e-05
7.9900	5.9641679e-02	-9.2727869e-03	3.0632332e-05	1.4378294e-05
8.0000	5.9549150e-02	-9.2329092e-03	3.0397614e-05	1.4021725e-05
8.0100	5.9457021e-02	-9.1929403e-03	3.0191816e-05	1.3647608e-05
8.0200	5.9365292e-02	-9.1528807e-03	2.9947839e-05	1.3264513e-05
8.0300	5.9273964e-02	-9.1127307e-03	2.9735300e-05	1.2898098e-05
8.0400	5.9183037e-02	-9.0724908e-03	2.9503911e-05	1.2511138e-05
8.0500	5.9092514e-02	-9.0321614e-03	2.9268798e-05	1.2167626e-05
8.0600	5.9002395e-02	-8.9917428e-03	2.9060754e-05	1.1808203e-05
8.0700	5.8912680e-02	-8.9512355e-03	2.8844935e-05	1.1431489e-05
8.0800	5.8823370e-02	-8.9106398e-03	2.8631990e-05	1.1053136e-05
8.0900	5.8734467e-02	-8.8699562e-03	2.8389862e-05	1.0670923e-05
8.1000	5.8645971e-02	-8.8291851e-03	2.8201042e-05	1.0317160e-05
8.1100	5.8557884e-02	-8.7883268e-03	2.7962243e-05	9.9514253e-06
8.1200	5.8470205e-02	-8.7473817e-03	2.7759028e-05	9.5989991e-06
8.1300	5.8382936e-02	-8.7063504e-03	2.7528720e-05	9.2028564e-06
8.1400	5.8296078e-02	-8.6652331e-03	2.7340509e-05	8.8320775e-06
8.1500	5.8209632e-02	-8.6240303e-03	2.7099324e-05	8.4587247e-06
8.1600	5.8123598e-02	-8.5827423e-03	2.6889210e-05	8.1049518e-06
8.1700	5.8037977e-02	-8.5413697e-03	2.6669428e-05	7.7477497e-06
8.1800	5.7952771e-02	-8.4999128e-03	2.6488954e-05	7.3658901e-06
8.1900	5.7867979e-02	-8.4583719e-03	2.6261497e-05	6.9861945e-06
8.2000	5.7783604e-02	-8.4167476e-03	2.6077231e-05	6.6146592e-06
8.2100	5.7699645e-02	-8.3750402e-03	2.5837639e-05	6.2443512e-06
8.2200	5.7616103e-02	-8.3332502e-03	2.5633127e-05	5.8855731e-06
8.2300	5.7532980e-02	-8.2913779e-03	2.5417503e-05	5.5269293e-06
8.2400	5.7450276e-02	-8.2494238e-03	2.5247276e-05	5.1652784e-06
8.2500	5.7367992e-02	-8.2073883e-03	2.5029817e-05	4.7732247e-06
8.2600	5.7286128e-02	-8.1652717e-03	2.4840139e-05	4.4076898e-06
8.2700	5.7204687e-02	-8.1230746e-03	2.4624593e-05	4.0345508e-06
8.2800	5.7123667e-02	-8.0807973e-03	2.4433966e-05	3.6605438e-06
8.2900	5.7043071e-02	-8.0384402e-03	2.4216686e-05	3.3063315e-06
8.3000	5.6962899e-02	-7.9960039e-03	2.4045956e-05	2.9592459e-06
8.3100	5.6883151e-02	-7.9534886e-03	2.3835946e-05	2.5722943e-06
8.3200	5.6803829e-02	-7.9108948e-03	2.3649915e-05	2.1957588e-06
8.3300	5.6724933e-02	-7.8682229e-03	2.3457238e-05	1.8266601e-06
8.3400	5.6646465e-02	-7.8254733e-03	2.3248247e-05	1.4729162e-06
8.3500	5.6568424e-02	-7.7826466e-03	2.3043790e-05	1.0881949e-06
8.3600	5.6490812e-02	-7.7397430e-03	2.2867526e-05	7.3806687e-07
8.3700	5.6413630e-02	-7.6967630e-03	2.2696714e-05	3.7475283e-07
8.3800	5.6336877e-02	-7.6537071e-03	2.2489049e-05	-1.5036412e-08
8.3900	5.6260556e-02	-7.6105756e-03	2.2314150e-05	-3.8216352e-07
8.4000	5.6184666e-02	-7.5673690e-03	2.2115929e-05	-7.5068258e-07
8.4100	5.6109209e-02	-7.5240877e-03	2.1914987e-05	-1.1322791e-06
8.4200	5.6034184e-02	-7.4807322e-03	2.1732178e-05	-1.4792698e-06
8.4300	5.5959594e-02	-7.4373028e-03	2.1580812e-05	-1.8257398e-06
8.4400	5.5885439e-02	-7.3938001e-03	2.1388023e-05	-2.2009068e-06
8.4500	5.5811718e-02	-7.3502243e-03	2.1211472e-05	-2.5806130e-06
8.4600	5.5738434e-02	-7.3065760e-03	2.1044780e-05	-2.9470448e-06
8.4700	5.5665587e-02	-7.2628556e-03	2.0848058e-05	-3.3208724e-06
8.4800	5.5593178e-02	-7.2190636e-03	2.0646133e-05	-3.6696528e-06
8.4900	5.5521206e-02	-7.1752002e-03	2.0483547e-05	-4.0499345e-06
8.5000	5.5449674e-02	-7.1312661e-03	2.0329353e-05	-4.3924409e-06
8.5100	5.5378581e-02	-7.0872616e-03	2.0172803e-05	-4.7573552e-06
8.5200	5.5307929e-02	-7.0431871e-03	1.9991367e-05	-5.1395081e-06
8.5300	5.5237718e-02	-6.9990431e-03	1.9828880e-05	-5.5124475e-06
8.5400	5.5167948e-02	-6.9548300e-03	1.9648174e-05	-5.8786608e-06
8.5500	5.5098621e-02	-6.9105483e-03	1.9452844e-05	-6.2397704e-06
8.5600	5.5029737e-02	-6.8661984e-03	1.9289822e-05	-6.6120840e-06
8.5700	5.4961297e-02	-6.8217807e-03	1.9141404e-05	-6.9498086e-06
8.5800	5.4893302e-02	-6.7772957e-03	1.8996034e-05	-7.3050745e-06
8.5900	5.4825752e-02	-6.7327438e-03	1.8831385e-05	-7.6919752e-06
8.6000	5.4758647e-02	-6.6881255e-03	1.8675641e-05	-8.0535559e-06
8.6100	5.4691989e-02	-6.6434411e-03	1.8510078e-05	-8.4090931e-06
8.6200	5.4625779e-02	-6.5986912e-03	1.8348292e-05	-8.7842776e-06
8.6300	5.4560016e-02	-6.5538761e-03	1.8168572e-05	-9.1351244e-06
8.6400	5.4494701e-02	-6.5089964e-03	1.8039917e-05	-9.5027273e-06
8.6500	5.4429836e-02	-6.4640524e-03	1.7886221e-05	-9.8553063e-06
8.6600	5.4365421e-02	-6.4190447e-03	1.7737475e-05	-1.0222943e-05
8.6700	5.4301455e-02	-6.3739735e-03	1.7596626e-05	-1.0585692e-05
8.6800	5.4237941e-02	-6.3288395e-03	1.7455261e-05	-1.0946404e-05
8.6900	5.4174879e-02	-6.2836430e-03	1.7302681e-05	-1.1306362e-05
8.7000	5.4112269e-02	-6.2383845e-03	1.7141776e-05	-1.1676307e-05
8.7100	5.4050111e-02	-6.1930644e-03	1.6969708e-05	-1.2030396e-05
8.7200	5.3988408e-02	-6.1476832e-03	1.6852650e-05	-1.2391650e-05
8.7300	5.3927158e-02	-6.1022413e-03	1.6713248e-05	-1.2743501e-05
8.7400	5.3866363e-02	-6.0567392e-03	1.6575847e-05	-1.3106549e-05
8.7500	5.3806023e-02	-6.0111773e-03	1.6451386e-05	-1.3466517e-05
8.7600	5.3746140e-02	-5.9655561e-03	1.6319804e-05	-1.3822147e-05
8.7700	5.3686712e-02	-5.9198760e-03	1.6172267e-05	-1.4182527e-05
8.7800	5.3627742e-02	-5.8741375e-03	1.6036030e-05	-1.4554514e-05
8.7900	5.3569230e-02	-5.8283410e-03	1.5867968e-05	-1.4898449e-05
8.8000	5.3511176e-02	-5.7824870e-03	1.5747319e-05	-1.5265429e-05
8.8100	5.3453580e-02	-5.7365759e-03	1.5640614e-05	-1.5617175e-05
8.8200	5.3396444e-02	-5.6906082e-03	1.5510886e-05	-1.5972395e-05
8.8300	5.3339768e-02	-5.6445843e-03	1.5384831e-05	-1.6329547e-05
8.8400	5.3283553e-02	-5.5985047e-03	1.5269585e-05	-1.6684266e-05
8.8500	5.3227798e-02	-5.5523699e-03	1.5145825e-05	-1.7037274e-05
8.8600	5.3172506e-02	-5.5061802e-03	1.5018781e-05	-1.7391393e-05
8.8700	5.3117675e-02	-5.4599362e-03	1.4899458e-05	-1.7754599e-05
8.8800	5.3063307e-02	-5.4136384e-03	1.4746206e-05	-1.8100686e-05
8.8900	5.3009402e-02	-5.3672871e-03	1.4639462e-05	-1.8469827e-05
8.9000	5.2955962e-02	-5.3208828e-03	1.4541790e-05	-1.8823618e-05
8.9100	5.2902985e-02	-5.2744260e-03	1.4431721e-05	-1.9170745e-05
8.9200	5.2850473e-02	-5.2279172e-03	1.4324836e-05	-1.9516551e-05
8.9300	5.2798427e-02	-5.1813567e-03	1.4218058e-05	-1.9866975e-05
8.9400	5.2746846e-02	-5.1347452e-03	1.4121029e-05	-2.0220635e-05
8.9500	5.2695732e-02	-5.0880829e-03	1.3993879e-05	-2.0584256e-05
8.9600	5.2645085e-02	-5.0413704e-03	1.3896471e-05	-2.0923543e-05
8.9700	5.2594905e-02	-4.9946082e-03	1.3764087e-05	-2.1294536e-05
8.9800	5.2545193e-02	-4.9477967e-03	1.3667281e-05	-2.1625886e-05
8.9900	5.2495949e-02	-4.9009363e-03	1.3564653e-05	-2.1999213e-05
9.0000	5.2447174e-02	-4.8540276e-03	1.3479708e-05	-2.2339048e-05
9.0100	5.2398869e-02	-4.8070710e-03	1.3366356e-05	-2.2686878e-05
9.0200	5.2351033e-02	-4.7600669e-03	1.3281624e-05	-2.3025836e-05
9.0300	5.2303667e-02	-4.7130158e-03	1.3206727e-05	-2.3383255e-05
9.0400	5.2256773e-02	-4.6659183e-03	1.3127431e-05	-2.3716908e-05
9.0500	5.2210349e-02	-4.6187746e-03	1.3035827e-05	-2.4065772e-05
9.0600	5.2164397e-02	-4.5715854e-03	1.2924287e-05	-2.4409185e-05
9.0700	5.2118918e-02	-4.5243511e-03	1.2843442e-05	-2.4763146e-05
9.0800	5.2073911e-02	-4.4770721e-03	1.2756201e-05	-2.5107930e-05
9.0900	5.2029376e-02	-4.4297489e-03	1.2660769e-05	-2.5462434e-05
9.1000	5.1985316e-02	-4.3823820e-03	1.2574772e-05	-2.5809583e-05
9.1100	5.1941729e-02	-4.3349719e-03	1.2505712e-05	-2.6162380e-05
9.1200	5.1898616e-02	-4.2875190e-03	1.2410505e-05	-2.6491485e-05
9.1300	5.1855979e-02	-4.2400237e-03	1.2345353e-05	-2.6840588e-05
9.1400	5.1813816e-02	-4.1924866e-03	1.2295592e-05	-2.7185789e-05
9.1500	5.1772129e-02	-4.1449082e-03	1.2234120e-05	-2.7516186e-05
9.1600	5.1730918e-02	-4.0972888e-03	1.2162496e-05	-2.7858196e-05
9.1700	5.1690183e-02	-4.0496290e-03	1.2071125e-05	-2.8210126e-05
9.1800	5.1649926e-02	-4.0019292e-03	1.2000067e-05	-2.8543287e-05
9.1900	5.1610145e-02	-3.9541899e-03	1.1933396e-05	-2.8884141e-05
9.2000	5.1570842e-02	-3.9064116e-03	1.1863871e-05	-2.9229264e-05
9.2100	5.1532017e-02	-3.8585948e-03	1.1808551e-05	-2.9584946e-05
9.2200	5.1493670e-02	-3.8107398e-03	1.1729977e-05	-2.9907986e-05
9.2300	5.1455802e-02	-3.7628473e-03	1.1672402e-05	-3.0272383e-05
9.2400	5.1418413e-02	-3.7149176e-03	1.1636431e-05	-3.0589960e-05
9.2500	5.1381504e-02	-3.6669512e-03	1.1542343e-05	-3.0929933e-05
9.2600	5.1345074e-02	-3.6189487e-03	1.1518423e-05	-3.1275909e-05
9.2700	5.1309125e-02	-3.5709104e-03	1.1488895e-05	-3.1599495e-05
9.2800	5.1273656e-02	-3.5228369e-03	1.1456361e-05	-3.1932537e-05
9.2900	5.1238669e-02	-3.4747286e-03	1.1400379e-05	-3.2265640e-05
9.3000	5.1204162e-02	-3.4265860e-03	1.1332584e-05	-3.2606771e-05
9.3100	5.1170137e-02	-3.3784096e-03	1.1290056e-05	-3.2935711e-05
9.3200	5.1136594e-02	-3.3301999e-03	1.1244634e-05	-3.3274736e-05
9.3300	5.1103533e-02	-3.2819573e-03	1.1197848e-05	-3.3603120e-05
9.3400	5.1070955e-02	-3.2336823e-03	1.1168363e-05	-3.3944950e-05
9.3500	5.1038859e-02	-3.1853754e-03	1.1134793e-05	-3.4274815e-05
9.3600	5.1007247e-02	-3.1370370e-03	1.1090283e-05	-3.4633807e-05
9.3700	5.0976119e-02	-3.0886677e-03	1.1042971e-05	-3.4950037e-05
9.3800	5.0945474e-02	-3.0402679e-03	1.1001611e-05	-3.5288455e-05
9.3900	5.0915314e-02	-2.9918381e-03	1.0974297e-05	-3.5600265e-05
9.4000	5.0885637e-02	-2.9433788e-03	1.0947279e-05	-3.5943224e-05
9.4100	5.0856446e-02	-2.8948904e-03	1.0932985e-05	-3.6281680e-05
9.4200	5.0827740e-02	-2.8463735e-03	1.0944320e-05	-3.6601945e-05
9.4300	5.0799519e-02	-2.7978284e-03	1.0927992e-05	-3.6911954e-05
9.4400	5.0771783e-02	-2.7492558e-03	1.0900522e-05	-3.7245885e-05
9.4500	5.0744534e-02	-2.7006560e-03	1.0897833e-05	-3.7568698e-05
9.4600	5.0717770e-02	-2.6520295e-03	1.0862142e-05	-3.7903301e-05
9.4700	5.0691493e-02	-2.6033769e-03	1.0842675e-05	-3.8234010e-05
9.4800	5.0665703e-02	-2.5546986e-03	1.0858442e-05	-3.8544022e-05
9.4900	5.0640399e-02	-2.5059951e-03	1.0849743e-05	-3.8876818e-05
9.5000	5.0615583e-02	-2.4572668e-03	1.0809858e-05	-3.9206052e-05
9.5100	5.0591254e-02	-2.4085143e-03	1.0797555e-05	-3.9522419e-05
9.5200	5.0567413e-02	-2.3597380e-03	1.0790070e-05	-3.9849863e-05
9.5300	5.0544059e-02	-2.3109385e-03	1.0799494e-05	-4.0184973e-05
9.5400	5.0521194e-02	-2.2621161e-03	1.0793316e-05	-4.0508624e-05
9.5500	5.0498817e-02	-2.2132714e-03	1.0804578e-05	-4.0837869e-05
9.5600	5.0476929e-02	-2.1644048e-03	1.0797209e-05	-4.1158649e-05
9.5700	5.0455529e-02	-2.1155169e-03	1.0792937e-05	-4.1471318e-05
9.5800	5.0434618e-02	-2.0666081e-03	1.0774097e-05	-4.1778963e-05
9.5900	5.0414197e-02	-2.0176789e-03	1.0787908e-05	-4.2099439e-05
9.6000	5.0394265e-02	-1.9687298e-03	1.0810035e-05	-4.2417302e-05
9.6100	5.0374822e-02	-1.9197613e-03	1.0841247e-05	-4.2740003e-05
9.6200	5.0355870e-02	-1.8707738e-03	1.0877864e-05	-4.3067836e-05
9.6300	5.0337407e-02	-1.8217679e-03	1.0890795e-05	-4.3390196e-05
9.6400	5.0319434e-02	-1.7727439e-03	1.0926106e-05	-4.3709706e-05
9.6500	5.0301952e-02	-1.7237025e-03	1.0936253e-05	-4.3999239e-05
9.6600	5.0284960e-02	-1.6746441e-03	1.0964766e-05	-4.4316850e-05
9.6700	5.0268459e-02	-1.6255691e-03	1.0990186e-05	-4.4635583e-05
9.6800	5.0252449e-02	-1.5764781e-03	1.1015380e-05	-4.4939955e-05
9.6900	5.0236930e-02	-1.5273716e-03	1.1044921e-05	-4.5251950e-05
9.7000	5.0221902e-02	-1.4782499e-03	1.1103941e-05	-4.5561326e-05
9.7100	5.0207365e-02	-1.4291137e-03	1.1138973e-05	-4.5877696e-05
9.7200	5.0193320e-02	-1.3799634e-03	1.1171291e-05	-4.6184290e-05
9.7300	5.0179766e-02	-1.3307994e-03	1.1207582e-05	-4.6495141e-05
9.7400	5.0166704e-02	-1.2816223e-03	1.1246187e-05	-4.6810196e-05
9.7500	5.0154133e-02	-1.2324326e-03	1.1253109e-05	-4.7132049e-05
9.7600	5.0142055e-02	-1.1832307e-03	1.1294121e-05	-4.7447155e-05
9.7700	5.0130469e-02	-1.1340171e-03	1.1339221e-05	-4.7753898e-05
9.7800	5.0119375e-02	-1.0847923e-03	1.1386972e-05	-4.8068934e-05
9.7900	5.0108773e-02	-1.0355569e-03	1.1431162e-05	-4.8373334e-05
9.8000	5.0098664e-02	-9.8631117e-04	1.1485336e-05	-4.8666664e-05
9.8100	5.0089047e-02	-9.3705574e-04	1.1540443e-05	-4.8968478e-05
9.8200	5.0079922e-02	-8.8779106e-04	1.1592627e-05	-4.9276062e-05
9.8300	5.0071291e-02	-8.3851762e-04	1.1644105e-05	-4.9584749e-05
9.8400	5.0063152e-02	-7.8923590e-04	1.1698324e-05	-4.9892518e-05
9.8500	5.0055506e-02	-7.3994640e-04	1.1756538e-05	-5.0207304e-05
9.8600	5.0048353e-02	-6.9064959e-04	1.1821391e-05	-5.0515030e-05
9.8700	5.0041693e-02	-6.4134596e-04	1.1884638e-05	-5.0824544e-05
9.8800	5.0035526e-02	-5.9203600e-04	1.1950904e-05	-5.1125903e-05
9.8900	5.0029853e-02	-5.4272021e-04	1.2023061e-05	-5.1413315e-05
9.9000	5.0024672e-02	-4.9339905e-04	1.2093974e-05	-5.1715242e-05
9.9100	5.0019985e-02	-4.4407302e-04	1.2167886e-05	-5.2015596e-05
9.9200	5.0015791e-02	-3.9474262e-04	1.2243204e-05	-5.2315742e-05
9.9300	5.0012090e-02	-3.4540831e-04	1.2320384e-05	-5.2615297e-05
9.9400	5.0008882e-02	-2.9607060e-04	1.2399526e-05	-5.2914233e-05
9.9500	5.0006168e-02	-2.4672996e-04	1.2493256e-05	-5.3214116e-05
9.9600	5.0003948e-02	-1.9738689e-04	1.2574420e-05	-5.3508734e-05
9.9700	5.0002221e-02	-1.4804187e-04	1.2655229e-05	-5.3807956e-05
9.9800	5.0000987e-02	-9.8695395e-05	1.2740044e-05	-5.4100422e-05
9.9900	5.0000247e-02	-4.9347941e-05	1.2883267e-05	-5.4391651e-05
10.0000	5.0000000e-02	-1.9236707e-18	1.3008106e-05	-5.4613850e-05
10.0100	5.0000247e-02	4.9347941e-05	1.3171190e-05	-5.4978214e-05
10.0200	5.0000987e-02	9.8695395e-05	1.3286913e-05	-5.5289923e-05
10.0300	5.0002221e-02	1.4804187e-04	1.3390837e-05	-5.5587486e-05
10.0400	5.0003948e-02	1.9738689e-04	1.3492041e-05	-5.5880559e-05
10.0500	5.0006168e-02	2.4672996e-04	1.3598777e-05	-5.6177832e-05
10.0600	5.0008882e-02	2.9607060e-04	1.3702843e-05	-5.6468426e-05
10.0700	5.0012090e-02	3.4540831e-04	1.3809859e-05	-5.6760103e-05
10.0800	5.0015791e-02	3.9474262e-04	1.3918718e-05	-5.7051308e-05
10.0900	5.0019985e-02	4.4407302e-04	1.4029311e-05	-5.7341898e-05
10.1000	5.0024672e-02	4.9339905e-04	1.4140355e-05	-5.7633250e-05
10.1100	5.0029853e-02	5.4272021e-04	1.4254263e-05	-5.7922024e-05
10.1200	5.0035526e-02	5.9203600e-04	1.4376614e-05	-5.8213248e-05
10.1300	5.0041693e-02	6.4134596e-04	1.4499899e-05	-5.8502717e-05
10.1400	5.0048353e-02	6.9064959e-04	1.4620506e-05	-5.8789141e-05
10.1500	5.0055506e-02	7.3994640e-04	1.4744116e-05	-5.9076433e-05
10.1600	5.0063152e-02	7.8923590e-04	1.4874212e-05	-5.9361124e-05
10.1700	5.0071291e-02	8.3851762e-04	1.5000852e-05	-5.9656476e-05
10.1800	5.0079922e-02	8.8779106e-04	1.5125606e-05	-5.9946015e-05
10.1900	5.0089047e-02	9.3705574e-04	1.5263982e-05	-6.0242500e-05
10.2000	5.0098664e-02	9.8631117e-04	1.5396380e-05	-6.0522783e-05
10.2100	5.0108773e-02	1.0355569e-03	1.5533246e-05	-6.0807159e-05
10.2200	5.0119375e-02	1.0847923e-03	1.5671011e-05	-6.1091606e-05
10.2300	5.0130469e-02	1.1340171e-03	1.5807990e-05	-6.1372262e-05
10.2400	5.0142055e-02	1.1832307e-03	1.5948465e-05	-6.1652585e-05
10.2500	5.0154133e-02	1.2324326e-03	1.6088758e-05	-6.1932398e-05
10.2600	5.0166704e-02	1.2816223e-03	1.6232257e-05	-6.2222140e-05
10.2700	5.0179766e-02	1.3307994e-03	1.6374752e-05	-6.2481979e-05
10.2800	5.0193320e-02	1.3799634e-03	1.6531367e-05	-6.2766958e-05
10.2900	5.0207365e-02	1.4291137e-03	1.6683361e-05	-6.3043004e-05
10.3000	5.0221902e-02	1.4782499e-03	1.6834030e-05	-6.3330996e-05
10.3100	5.0236930e-02	1.5273716e-03	1.6980164e-05	-6.3596007e-05
10.3200	5.0252449e-02	1.5764781e-03	1.7150599e-05	-6.3872901e-05
10.3300	5.0268459e-02	1.6255691e-03	1.7303404e-05	-6.4150923e-05
10.3400	5.0284960e-02	1.6746441e-03	1.7460693e-05	-6.4429978e-05
10.3500	5.0301952e-02	1.7237025e-03	1.7626611e-05	-6.4709904e-05
10.3600	5.0319434e-02	1.7727439e-03	1.7794019e-05	-6.4968994e-05
10.3700	5.0337407e-02	1.8217679e-03	1.7962020e-05	-6.5235872e-05
10.3800	5.0355870e-02	1.8707738e-03	1.8132873e-05	-6.5516892e-05
10.3900	5.0374822e-02	1.9197613e-03	1.8270622e-05	-6.5757647e-05
10.4000	5.0394265e-02	1.9687298e-03	1.8457439e-05	-6.6046019e-05
10.4100	5.0414197e-02	2.0176789e-03	1.8621446e-05	-6.6319581e-05
10.4200	5.0434618e-02	2.0666081e-03	1.8781907e-05	-6.6582649e-05
10.4300	5.0455529e-02	2.1155169e-03	1.8953179e-05	-6.6865879e-05
10.4400	5.0476929e-02	2.1644048e-03	1.9139614e-05	-6.7128475e-05
10.4500	5.0498817e-02	2.2132714e-03	1.9313338e-05	-6.7409001e-05
10.4600	5.0521194e-02	2.2621161e-03	1.9489458e-05	-6.7669957e-05
10.4700	5.0544059e-02	2.3109385e-03	1.9673948e-05	-6.7940382e-05
10.4800	5.0567413e-02	2.3597380e-03	1.9849048e-05	-6.8207058e-05
10.4900	5.0591254e-02	2.4085143e-03	2.0038293e-05	-6.8485643e-05
10.5000	5.0615583e-02	2.4572668e-03	2.0228360e-05	-6.8751636e-05
10.5100	5.0640399e-02	2.5059951e-03	2.0432158e-05	-6.9024689e-05
10.5200	5.0665703e-02	2.5546986e-03	2.0622256e-05	-6.9311552e-05
10.5300	5.0691493e-02	2.6033769e-03	2.0812718e-05	-6.9567788e-05
10.5400	5.0717770e-02	2.6520295e-03	2.1021434e-05	-6.9857500e-05
10.5500	5.0744534e-02	2.7006560e-03	2.1224003e-05	-7.0110353e-05
10.5600	5.0771783e-02	2.7492558e-03	2.1413889e-05	-7.0345528e-05
10.5700	5.0799519e-02	2.7978284e-03	2.1611084e-05	-7.0606438e-05
10.5800	5.0827740e-02	2.8463735e-03	2.1825660e-05	-7.0873530e-05
10.5900	5.0856446e-02	2.8948904e-03	2.2032187e-05	-7.1131691e-05
10.6000	5.0885637e-02	2.9433788e-03	2.2251270e-05	-7.1393547e-05
10.6100	5.0915314e-02	2.9918381e-03	2.2461019e-05	-7.1649610e-05
10.6200	5.0945474e-02	3.0402679e-03	2.2680811e-05	-7.1920340e-05
10.6300	5.0976119e-02	3.0886677e-03	2.2843863e-05	-7.2149655e-05
10.6400	5.1007247e-02	3.1370370e-03	2.3067307e-05	-7.2430934e-05
10.6500	5.1038859e-02	3.1853754e-03	2.3269545e-05	-7.2671860e-05
10.6600	5.1070955e-02	3.2336823e-03	2.3501880e-05	-7.2958894e-05
10.6700	5.1103533e-02	3.2819573e-03	2.3696784e-05	-7.3194498e-05
10.6800	5.1136594e-02	3.3301999e-03	2.3920639e-05	-7.3467859e-05
10.6900	5.1170137e-02	3.3784096e-03	2.4148993e-05	-7.3741841e-05
10.7000	5.1204162e-02	3.4265860e-03	2.4366171e-05	-7.4013098e-05
10.7100	5.1238669e-02	3.4747286e-03	2.4604332e-05	-7.4272101e-05
10.7200	5.1273656e-02	3.5228369e-03	2.4840733e-05	-7.4521165e-05
10.7300	5.1309125e-02	3.5709104e-03	2.5065880e-05	-7.4759860e-05
10.7400	5.1345074e-02	3.6189487e-03	2.5286422e-05	-7.5003939e-05
10.7500	5.1381504e-02	3.6669512e-03	2.5524683e-05	-7.5254054e-05
10.7600	5.1418413e-02	3.7149176e-03	2.5764407e-05	-7.5514743e-05
10.7700	5.1455802e-02	3.7628473e-03	2.6011269e-05	-7.5763905e-05
10.7800	5.1493670e-02	3.8107398e-03	2.6233858e-05	-7.6012163e-05
10.7900	5.1532017e-02	3.8585948e-03	2.6457675e-05	-7.6265117e-05
10.8000	5.1570842e-02	3.9064116e-03	2.6691986e-05	-7.6513609e-05
10.8100	5.1610145e-02	3.9541899e-03	2.6916208e-05	-7.6759348e-05
10.8200	5.1649926e-02	4.0019292e-03	2.7151861e-05	-7.7025817e-05
10.8300	5.1690183e-02	4.0496290e-03	2.7401802e-05	-7.7265945e-05
10.8400	5.1730918e-02	4.0972888e-03	2.7667505e-05	-7.7557684e-05
10.8500	5.1772129e-02	4.1449082e-03	2.7907130e-05	-7.7791005e-05
10.8600	5.1813816e-02	4.1924866e-03	2.8160492e-05	-7.8041688e-05
10.8700	5.1855979e-02	4.2400237e-03	2.8401348e-05	-7.8263486e-05
10.8800	5.1898616e-02	4.2875190e-03	2.8658828e-05	-7.8513077e-05
10.8900	5.1941729e-02	4.3349719e-03	2.8924928e-05	-7.8773838e-05
10.9000	5.1985316e-02	4.3823820e-03	2.9184938e-05	-7.9011515e-05
10.9100	5.2029376e-02	4.4297489e-03	2.9435804e-05	-7.9266687e-05
10.9200	5.2073911e-02	4.4770721e-03	2.9707974e-05	-7.9521603e-05
10.9300	5.2118918e-02	4.5243511e-03	2.9930986e-05	-7.9748650e-05
10.9400	5.2164397e-02	4.5715854e-03	3.0165646e-05	-7.9986857e-05
10.9500	5.2210349e-02	4.6187746e-03	3.0425082e-05	-8.0250804e-05
10.9600	5.2256773e-02	4.6659183e-03	3.0705676e-05	-8.0499366e-05
10.9700	5.2303667e-02	4.7130158e-03	3.0974108e-05	-8.0749398e-05
10.9800	5.2351033e-02	4.7600669e-03	3.1238608e-05	-8.0976784e-05
10.9900	5.2398869e-02	4.8070710e-03	3.1499001e-05	-8.1214061e-05
11.0000	5.2447174e-02	4.8540276e-03	3.1780472e-05	-8.1463596e-05
11.0100	5.2495949e-02	4.9009363e-03	3.2052097e-05	-8.1695589e-05
11.0200	5.2545193e-02	4.9477967e-03	3.2321542e-05	-8.1945572e-05
11.0300	5.2594905e-02	4.9946082e-03	3.2618560e-05	-8.2208436e-05
11.0400	5.2645085e-02	5.0413704e-03	3.2842990e-05	-8.2422039e-05
11.0500	5.2695732e-02	5.0880829e-03	3.3096457e-05	-8.2665236e-05
11.0600	5.2746846e-02	5.1347452e-03	3.3374260e-05	-8.2912740e-05
11.0700	5.2798427e-02	5.1813567e-03	3.3667785e-05	-8.3157339e-05
11.0800	5.2850473e-02	5.2279172e-03	3.3943850e-05	-8.3397714e-05
11.0900	5.2902985e-02	5.2744260e-03	3.4224388e-05	-8.3628048e-05
11.1000	5.2955962e-02	5.3208828e-03	3.4508346e-05	-8.3867530e-05
11.1100	5.3009402e-02	5.3672871e-03	3.4785804e-05	-8.4095718e-05
11.1200	5.3063307e-02	5.4136384e-03	3.5085992e-05	-8.4335054e-05
11.1300	5.3117675e-02	5.4599362e-03	3.5391428e-05	-8.4591383e-05
11.1400	5.3172506e-02	5.5061802e-03	3.5623113e-05	-8.4804484e-05
11.1500	5.3227798e-02	5.5523699e-03	3.5883718e-05	-8.5042150e-05
11.1600	5.3283553e-02	5.5985047e-03	3.6172105e-05	-8.5284610e-05
11.1700	5.3339768e-02	5.6445843e-03	3.6472752e-05	-8.5519232e-05
11.1800	5.3396444e-02	5.6906082e-03	3.6770173e-05	-8.5747073e-05
11.1900	5.3453580e-02	5.7365759e-03	3.7066993e-05	-8.6004878e-05
11.2000	5.3511176e-02	5.7824870e-03	3.7355979e-05	-8.6212768e-05
11.2100	5.3569230e-02	5.8283410e-03	3.7657806e-05	-8.6459364e-05
11.2200	5.3627742e-02	5.8741375e-03	3.7973765e-05	-8.6700744e-05
11.2300	5.3686712e-02	5.9198760e-03	3.8213164e-05	-8.6907921e-05
11.2400	5.3746140e-02	5.9655561e-03	3.8480139e-05	-8.7135525e-05
11.2500	5.3806023e-02	6.0111773e-03	3.8775095e-05	-8.7377934e-05
11.2600	5.3866363e-02	6.0567392e-03	3.9085061e-05	-8.7612066e-05
11.2700	5.3927158e-02	6.1022413e-03	3.9384974e-05	-8.7820129e-05
11.2800	5.3988408e-02	6.1476832e-03	3.9681426e-05	-8.8057922e-05
11.2900	5.4050111e-02	6.1930644e-03	3.9979414e-05	-8.8289850e-05
11.3000	5.4112269e-02	6.2383845e-03	4.0297445e-05	-8.8532482e-05
11.3100	5.4174879e-02	6.2836430e-03	4.0603513e-05	-8.8787744e-05
11.3200	5.4237941e-02	6.3288395e-03	4.0848011e-05	-8.8979498e-05
11.3300	5.4301455e-02	6.3739735e-03	4.1150825e-05	-8.9203094e-05
11.3400	5.4365421e-02	6.4190447e-03	4.1462901e-05	-8.9429742e-05
11.3500	5.4429836e-02	6.4640524e-03	4.1767867e-05	-8.9642701e-05
11.3600	5.4494701e-02	6.5089964e-03	4.2082567e-05	-8.9897852e-05
11.3700	5.4560016e-02	6.5538761e-03	4.2373766e-05	-9.0108899e-05
11.3800	5.4625779e-02	6.5986912e-03	4.2719057e-05	-9.0357310e-05
11.3900	5.4691989e-02	6.6434411e-03	4.3012247e-05	-9.0588160e-05
11.4000	5.4758647e-02	6.6881255e-03	4.3262381e-05	-9.0781365e-05
11.4100	5.4825752e-02	6.7327438e-03	4.3569954e-05	-9.1000456e-05
11.4200	5.4893302e-02	6.7772957e-03	4.3885837e-05	-9.1224855e-05
11.4300	5.4961297e-02	6.8217807e-03	4.4207740e-05	-9.1443893e-05
11.4400	5.5029737e-02	6.8661984e-03	4.4515805e-05	-9.1688300e-05
11.4500	5.5098621e-02	6.9105483e-03	4.4820838e-05	-9.1909587e-05
11.4600	5.5167948e-02	6.9548300e-03	4.5170252e-05	-9.2152127e-05
11.4700	5.5237718e-02	6.9990431e-03	4.5464759e-05	-9.2375515e-05
11.4800	5.5307929e-02	7.0431871e-03	4.5728991e-05	-9.2564370e-05
11.4900	5.5378581e-02	7.0872616e-03	4.6022379e-05	-9.2756262e-05
11.5000	5.5449674e-02	7.1312661e-03	4.6354836e-05	-9.2976629e-05
11.5100	5.5521206e-02	7.1752002e-03	4.6674574e-05	-9.3233782e-05
11.5200	5.5593178e-02	7.2190636e-03	4.6979771e-05	-9.3438378e-05
11.5300	5.5665587e-02	7.2628556e-03	4.7338967e-05	-9.3684409e-05
11.5400	5.5738434e-02	7.3065760e-03	4.7634347e-05	-9.3916458e-05
11.5500	5.5811718e-02	7.3502243e-03	4.7915561e-05	-9.4099605e-05
11.5600	5.5885439e-02	7.3938001e-03	4.8196063e-05	-9.4298525e-05
11.5700	5.5959594e-02	7.4373028e-03	4.8531220e-05	-9.4501020e-05
11.5800	5.6034184e-02	7.4807322e-03	4.8839986e-05	-9.4722438e-05
11.5900	5.6109209e-02	7.5240877e-03	4.9153813e-05	-9.4952201e-05
11.6000	5.6184666e-02	7.5673690e-03	4.9520582e-05	-9.5198540e-05
11.6100	5.6260556e-02	7.6105756e-03	4.9820322e-05	-9.5413076e-05
11.6200	5.6336877e-02	7.6537071e-03	5.0117395e-05	-9.5616384e-05
11.6300	5.6413630e-02	7.6967630e-03	5.0380343e-05	-9.5779799e-05
11.6400	5.6490812e-02	7.7397430e-03	5.0715927e-05	-9.5982719e-05
11.6500	5.6568424e-02	7.7826466e-03	5.1034634e-05	-9.6227236e-05
11.6600	5.6646465e-02	7.8254733e-03	5.1346807e-05	-9.6438036e-05
11.6700	5.6724933e-02	7.8682229e-03	5.1701183e-05	-9.6671860e-05
11.6800	5.6803829e-02	7.9108948e-03	5.2005215e-05	-9.6886111e-05
11.6900	5.6883151e-02	7.9534886e-03	5.2270843e-05	-9.7051025e-05
11.7000	5.6962899e-02	7.9960039e-03	5.2588656e-05	-9.7237797e-05
11.7100	5.7043071e-02	8.0384402e-03	5.2919971e-05	-9.7455447e-05
11.7200	5.7123667e-02	8.0807973e-03	5.3224080e-05	-9.7679091e-05
11.7300	5.7204687e-02	8.1230746e-03	5.3586971e-05	-9.7920765e-05
11.7400	5.7286128e-02	8.1652717e-03	5.3891724e-05	-9.8122858e-05
11.7500	5.7367992e-02	8.2073883e-03	5.4187980e-05	-9.8320564e-05
11.7600	5.7450276e-02	8.2494238e-03	5.4461617e-05	-9.8471039e-05
11.7700	5.7532980e-02	8.2913779e-03	5.4795570e-05	-9.8665545e-05
11.7800	5.7616103e-02	8.3332502e-03	5.5103025e-05	-9.8913202e-05
11.7900	5.7699645e-02	8.3750402e-03	5.5433365e-05	-9.9111718e-05
11.8000	5.7783604e-02	8.4167476e-03	5.5791463e-05	-9.9361454e-05
11.8100	5.7867979e-02	8.4583719e-03	5.6078187e-05	-9.9522291e-05
11.8200	5.7952771e-02	8.4999128e-03	5.6348617e-05	-9.9690689e-05
11.8300	5.8037977e-02	8.5413697e-03	5.6675526e-05	-9.9867299e-05
11.8400	5.8123598e-02	8.5827423e-03	5.6981541e-05	-1.0010333e-04
11.8500	5.8209632e-02	8.6240303e-03	5.7308906e-05	-1.0031836e-04
11.8600	5.8296078e-02	8.6652331e-03	5.7668401e-05	-1.0055495e-04
11.8700	5.8382936e-02	8.7063504e-03	5.7954557e-05	-1.0072513e-04
11.8800	5.8470205e-02	8.7473817e-03	5.8222320e-05	-1.0085995e-04
11.8900	5.8557884e-02	8.7883268e-03	5.8556492e-05	-1.0105241e-04
11.9000	5.8645971e-02	8.8291851e-03	5.8850921e-05	-1.0127557e-04
11.9100	5.8734467e-02	8.8699562e-03	5.9210947e-05	-1.0150417e-04
11.9200	5.8823370e-02	8.9106398e-03	5.9531626e-05	-1.0171530e-04
11.9300	5.8912680e-02	8.9512355e-03	5.9813575e-05	-1.0188193e-04
11.9400	5.9002395e-02	8.9917428e-03	6.0089888e-05	-1.0202316e-04
11.9500	5.9092514e-02	9.0321614e-03	6.0413472e-05	-1.0220413e-04
11.9600	5.9183037e-02	9.0724908e-03	6.0709157e-05	-1.0242377e-04
11.9700	5.9273964e-02	9.1127307e-03	6.1072590e-05	-1.0266529e-04
11.9800	5.9365292e-02	9.1528807e-03	6.1378634e-05	-1.0283635e-04
11.9900	5.9457021e-02	9.1929403e-03	6.1681931e-05	-1.0302433e-04
12.0000	5.9549150e-02	9.2329092e-03	6.1952572e-05	-1.0314687e-04
12.0100	5.9641679e-02	9.2727869e-03	6.2266778e-05	-1.0335742e-04
12.0200	5.9734606e-02	9.3125732e-03	6.2575638e-05	-1.0356377e-04
12.0300	5.9827930e-02	9.3522675e-03	6.2932098e-05	-1.0379705e-04
12.0400	5.9921651e-02	9.3918695e-03	6.3202639e-05	-1.0392938e-04
12.0500	6.0015767e-02	9.4313788e-03	6.3516825e-05	-1.0410961e-04
12.0600	6.0110278e-02	9.4707951e-03	6.3791968e-05	-1.0424206e-04
12.0700	6.0205183e-02	9.5101179e-03	6.4078129e-05	-1.0444891e-04
12.0800	6.0300480e-02	9.5493468e-03	6.4438483e-05	-1.0468475e-04
12.0900	6.0396169e-02	9.5884815e-03	6.4738978e-05	-1.0485047e-04
12.1000	6.0492249e-02	9.6275215e-03	6.5038171e-05	-1.0500983e-04
12.1100	6.0588719e-02	9.6664665e-03	6.5302252e-05	-1.0513449e-04
12.1200	6.0685578e-02	9.7053161e-03	6.5589802e-05	-1.0533475e-04
12.1300	6.0782825e-02	9.7440699e-03	6.5945763e-05	-1.0557053e-04
12.1400	6.0880459e-02	9.7827276e-03	6.6262729e-05	-1.0575732e-04
12.1500	6.0978480e-02	9.8212887e-03	6.6552067e-05	-1.0591092e-04
12.1600	6.1076885e-02	9.8597528e-03	6.6804963e-05	-1.0601511e-04
12.1700	6.1175674e-02	9.8981197e-03	6.7110136e-05	-1.0619491e-04
12.1800	6.1274847e-02	9.9363889e-03	6.7404487e-05	-1.0639991e-04
12.1900	6.1374402e-02	9.9745600e-03	6.7750691e-05	-1.0662357e-04
12.2000	6.1474338e-02	1.0012633e-02	6.8013425e-05	-1.0674626e-04
12.2100	6.1574654e-02	1.0050606e-02	6.8325786e-05	-1.0690928e-04
12.2200	6.1675350e-02	1.0088481e-02	6.8583576e-05	-1.0702618e-04
12.2300	6.1776423e-02	1.0126256e-02	6.8877135e-05	-1.0724077e-04
12.2400	6.1877874e-02	1.0163931e-02	6.9229921e-05	-1.0745095e-04
12.2500	6.1979702e-02	1.0201506e-02	6.9487098e-05	-1.0757100e-04
12.2600	6.2081904e-02	1.0238980e-02	6.9794502e-05	-1.0772466e-04
12.2700	6.2184481e-02	1.0276353e-02	7.0047033e-05	-1.0783987e-04
12.2800	6.2287431e-02	1.0313625e-02	7.0334843e-05	-1.0805108e-04
12.2900	6.2390753e-02	1.0350795e-02	7.0685371e-05	-1.0826149e-04
12.3000	6.2494447e-02	1.0387862e-02	7.0938302e-05	-1.0837649e-04
12.3100	6.2598510e-02	1.0424828e-02	7.1252038e-05	-1.0853379e-04
12.3200	6.2702943e-02	1.0461690e-02	7.1491013e-05	-1.0863610e-04
12.3300	6.2807744e-02	1.0498449e-02	7.1776316e-05	-1.0884520e-04
12.3400	6.2912911e-02	1.0535104e-02	7.2122363e-05	-1.0904972e-04
12.3500	6.3018445e-02	1.0571656e-02	7.2368419e-05	-1.0915680e-04
12.3600	6.3124344e-02	1.0608103e-02	7.2666689e-05	-1.0930144e-04
12.3700	6.3230607e-02	1.0644445e-02	7.2911475e-05	-1.0942036e-04
12.3800	6.3337233e-02	1.0680683e-02	7.3219774e-05	-1.0963673e-04
12.3900	6.3444220e-02	1.0716815e-02	7.3530737e-05	-1.0979871e-04
12.4000	6.3551569e-02	1.0752841e-02	7.3797192e-05	-1.0991162e-04
12.4100	6.3659277e-02	1.0788761e-02	7.4063020e-05	-1.1002718e-04
12.4200	6.3767343e-02	1.0824574e-02	7.4305422e-05	-1.1017807e-04
12.4300	6.3875768e-02	1.0860281e-02	7.4628620e-05	-1.1038253e-04
12.4400	6.3984549e-02	1.0895881e-02	7.4918106e-05	-1.1053317e-04
12.4500	6.4093685e-02	1.0931373e-02	7.5188119e-05	-1.1064363e-04
12.4600	6.4203176e-02	1.0966757e-02	7.5415522e-05	-1.1072398e-04
12.4700	6.4313020e-02	1.1002033e-02	7.5676443e-05	-1.1090964e-04
12.4800	6.4423216e-02	1.1037200e-02	7.6025297e-05	-1.1110842e-04
12.4900	6.4533764e-02	1.1072258e-02	7.6291233e-05	-1.1124102e-04
12.5000	6.4644661e-02	1.1107207e-02	7.6564868e-05	-1.1134487e-04
12.5100	6.4755907e-02	1.1142047e-02	7.6766009e-05	-1.1141159e-04
12.5200	6.4867502e-02	1.1176776e-02	7.7064097e-05	-1.1163339e-04
12.5300	6.4979442e-02	1.1211395e-02	7.7366524e-05	-1.1178531e-04
12.5400	6.5091729e-02	1.1245904e-02	7.7620495e-05	-1.1188173e-04
12.5500	6.5204360e-02	1.1280302e-02	7.7868300e-05	-1.1197261e-04
12.5600	6.5317335e-02	1.1314588e-02	7.8100552e-05	-1.1212998e-04
12.5700	6.5430652e-02	1.1348762e-02	7.8408293e-05	-1.1230414e-04
12.5800	6.5544310e-02	1.1382825e-02	7.8707549e-05	-1.1244943e-04
12.5900	6.5658308e-02	1.1416775e-02	7.8953040e-05	-1.1253287e-04
12.6000	6.5772645e-02	1.1450612e-02	7.9151688e-05	-1.1259353e-04
12.6100	6.5887320e-02	1.1484337e-02	7.9432641e-05	-1.1279898e-04
12.6200	6.6002331e-02	1.1517948e-02	7.9740168e-05	-1.1294146e-04
12.6300	6.6117678e-02	1.1551446e-02	7.9983763e-05	-1.1302956e-04
12.6400	6.6233360e-02	1.1584829e-02	8.0215033e-05	-1.1310977e-04
12.6500	6.6349374e-02	1.1618098e-02	8.0428284e-05	-1.1325015e-04
12.6600	6.6465721e-02	1.1651253e-02	8.0755058e-05	-1.1342802e-04
12.6700	6.6582399e-02	1.1684292e-02	8.1006430e-05	-1.1353921e-04
12.6800	6.6699407e-02	1.1717216e-02	8.1259342e-05	-1.1362825e-04
12.6900	6.6816743e-02	1.1750025e-02	8.1424781e-05	-1.1367424e-04
12.7000	6.6934407e-02	1.1782717e-02	8.1726021e-05	-1.1388574e-04
12.7100	6.7052397e-02	1.1815293e-02	8.1999470e-05	-1.1400084e-04
12.7200	6.7170712e-02	1.1847753e-02	8.2235899e-05	-1.1407911e-04
12.7300	6.7289352e-02	1.1880096e-02	8.2464496e-05	-1.1415939e-04
12.7400	6.7408314e-02	1.1912321e-02	8.2670311e-05	-1.1429945e-04
12.7500	6.7527598e-02	1.1944429e-02	8.3011262e-05	-1.1446930e-04
12.7600	6.7647202e-02	1.1976419e-02	8.3240978e-05	-1.1453075e-04
12.7700	6.7767126e-02	1.2008291e-02	8.3444515e-05	-1.1458118e-04
12.7800	6.7887367e-02	1.2040044e-02	8.3643959e-05	-1.1470695e-04
12.7900	6.8007926e-02	1.2071678e-02	8.3960745e-05	-1.1487076e-04
12.8000	6.8128801e-02	1.2103194e-02	8.4188896e-05	-1.1495120e-04
12.8100	6.8249990e-02	1.2134590e-02	8.4422093e-05	-1.1501248e-04
12.8200	6.8371492e-02	1.2165866e-02	8.4583675e-05	-1.1507934e-04
12.8300	6.8493306e-02	1.2197022e-02	8.4890641e-05	-1.1526999e-04
12.8400	6.8615432e-02	1.2228057e-02	8.5131167e-05	-1.1536792e-04
12.8500	6.8737867e-02	1.2258972e-02	8.5376145e-05	-1.1543402e-04
12.8600	6.8860611e-02	1.2289766e-02	8.5532781e-05	-1.1548276e-04
12.8700	6.8983662e-02	1.2320439e-02	8.5789985e-05	-1.1566009e-04
12.8800	6.9107019e-02	1.2350990e-02	8.6044520e-05	-1.1575097e-04
12.8900	6.9230681e-02	1.2381419e-02	8.6276444e-05	-1.1580976e-04
12.9000	6.9354647e-02	1.2411726e-02	8.6466341e-05	-1.1586006e-04
12.9100	6.9478916e-02	1.2441910e-02	8.6686717e-05	-1.1601514e-04
12.9200	6.9603485e-02	1.2471972e-02	8.6981130e-05	-1.1612678e-04
12.9300	6.9728355e-02	1.2501911e-02	8.7180683e-05	-1.1616247e-04
12.9400	6.9853523e-02	1.2531726e-02	8.7371018e-05	-1.1620423e-04
12.9500	6.9978989e-02	1.2561417e-02	8.7573931e-05	-1.1634586e-04
12.9600	7.0104751e-02	1.2590985e-02	8.7866601e-05	-1.1646497e-04
12.9700	7.0230808e-02	1.2620428e-02	8.8050400e-05	-1.1648981e-04
12.9800	7.0357159e-02	1.2649747e-02	8.8243540e-05	-1.1653515e-04
12.9900	7.0483803e-02	1.2678941e-02	8.8420788e-05	-1.1665003e-04
13.0000	7.0610737e-02	1.2708009e-02	8.8729373e-05	-1.1679313e-04
13.0100	7.0737962e-02	1.2736953e-02	8.8918552e-05	-1.1681145e-04
13.0200	7.0865476e-02	1.2765770e-02	8.9095783e-05	-1.1684267e-04
13.0300	7.0993277e-02	1.2794462e-02	8.9301942e-05	-1.1697163e-04
13.0400	7.1121365e-02	1.2823027e-02	8.9578422e-05	-1.1708586e-04
13.0500	7.1249737e-02	1.2851466e-02	8.9752481e-05	-1.1710259e-04
13.0600	7.1378394e-02	1.2879778e-02	8.9932974e-05	-1.1713672e-04
13.0700	7.1507333e-02	1.2907962e-02	9.0099316e-05	-1.1724078e-04
13.0800	7.1636553e-02	1.2936020e-02	9.0399537e-05	-1.1737657e-04
13.0900	7.1766052e-02	1.2963950e-02	9.0582169e-05	-1.1738597e-04
13.1000	7.1895831e-02	1.2991751e-02	9.0748505e-05	-1.1740725e-04
13.1100	7.2025887e-02	1.3019425e-02	9.0929926e-05	-1.1752811e-04
13.1200	7.2156219e-02	1.3046970e-02	9.1204569e-05	-1.1763121e-04
13.1300	7.2286826e-02	1.3074386e-02	9.1380796e-05	-1.1763951e-04
13.1400	7.2417706e-02	1.3101673e-02	9.1541947e-05	-1.1765976e-04
13.1500	7.2548859e-02	1.3128831e-02	9.1722611e-05	-1.1778330e-04
13.1600	7.2680283e-02	1.3155860e-02	9.1989184e-05	-1.1787320e-04
13.1700	7.2811976e-02	1.3182758e-02	9.2158353e-05	-1.1787788e-04
13.1800	7.2943937e-02	1.3209527e-02	9.2314542e-05	-1.1789400e-04
13.1900	7.3076166e-02	1.3236165e-02	9.2501072e-05	-1.1801468e-04
13.2000	7.3208660e-02	1.3262672e-02	9.2763776e-05	-1.1810360e-04
13.2100	7.3341419e-02	1.3289049e-02	9.2922189e-05	-1.1809392e-04
13.2200	7.3474441e-02	1.3315294e-02	9.3037259e-05	-1.1809614e-04
13.2300	7.3607724e-02	1.3341408e-02	9.3253702e-05	-1.1823243e-04
13.2400	7.3741269e-02	1.3367390e-02	9.3488172e-05	-1.1827762e-04
13.2500	7.3875072e-02	1.3393240e-02	9.3649492e-05	-1.1827547e-04
13.2600	7.4009133e-02	1.3418959e-02	9.3774116e-05	-1.1831023e-04
13.2700	7.4143450e-02	1.3444544e-02	9.4028745e-05	-1.1844044e-04
13.2800	7.4278023e-02	1.3469997e-02	9.4227068e-05	-1.1847178e-04
13.2900	7.4412850e-02	1.3495317e-02	9.4358664e-05	-1.1843230e-04
13.3000	7.4547929e-02	1.3520504e-02	9.4493786e-05	-1.1851464e-04
13.3100	7.4683260e-02	1.3545558e-02	9.4733890e-05	-1.1860743e-04
13.3200	7.4818840e-02	1.3570477e-02	9.4926188e-05	-1.1862895e-04
13.3300	7.4954669e-02	1.3595263e-02	9.5045884e-05	-1.1859383e-04
13.3400	7.5090745e-02	1.3619915e-02	9.5205387e-05	-1.1868799e-04
13.3500	7.5227067e-02	1.3644432e-02	9.5429621e-05	-1.1875587e-04
13.3600	7.5363633e-02	1.3668814e-02	9.5574087e-05	-1.1873995e-04
13.3700	7.5500442e-02	1.3693062e-02	9.5697183e-05	-1.1872352e-04
13.3800	7.5637494e-02	1.3717175e-02	9.5864263e-05	-1.1882767e-04
13.3900	7.5774785e-02	1.3741152e-02	9.6122047e-05	-1.1888704e-04
13.4000	7.5912316e-02	1.3764993e-02	9.6230852e-05	-1.1883996e-04
13.4100	7.6050085e-02	1.3788699e-02	9.6340642e-05	-1.1885640e-04
13.4200	7.6188090e-02	1.3812268e-02	9.6562502e-05	-1.1896761e-04
13.4300	7.6326330e-02	1.3835702e-02	9.6740164e-05	-1.1898840e-04
13.4400	7.6464803e-02	1.3858998e-02	9.6849993e-05	-1.1893327e-04
13.4500	7.6603509e-02	1.3882158e-02	9.6963508e-05	-1.1899749e-04
13.4600	7.6742446e-02	1.3905181e-02	9.7197659e-05	-1.1908645e-04
13.4700	7.6881612e-02	1.3928067e-02	9.7343526e-05	-1.1906229e-04
13.4800	7.7021007e-02	1.3950815e-02	9.7465403e-05	-1.1903030e-04
13.4900	7.7160628e-02	1.3973425e-02	9.7603369e-05	-1.1910890e-04
13.5000	7.7300475e-02	1.3995898e-02	9.7827766e-05	-1.1914233e-04
13.5100	7.7440546e-02	1.4018232e-02	9.7924231e-05	-1.1909615e-04
13.5200	7.7580839e-02	1.4040428e-02	9.8007858e-05	-1.1909226e-04
13.5300	7.7721354e-02	1.4062486e-02	9.8218360e-05	-1.1919846e-04
13.5400	7.7862088e-02	1.4084404e-02	9.8392580e-05	-1.1920775e-04
13.5500	7.8003042e-02	1.4106184e-02	9.8475582e-05	-1.1912897e-04
13.5600	7.8144212e-02	1.4127825e-02	9.8579143e-05	-1.1918154e-04
13.5700	7.8285598e-02	1.4149326e-02	9.8797382e-05	-1.1925505e-04
13.5800	7.8427198e-02	1.4170687e-02	9.8923164e-05	-1.1921266e-04
13.5900	7.8569011e-02	1.4191909e-02	9.9000613e-05	-1.1915100e-04
13.6000	7.8711035e-02	1.4212990e-02	9.9135602e-05	-1.1923266e-04
13.6100	7.8853270e-02	1.4233931e-02	9.9360967e-05	-1.1926525e-04
13.6200	7.8995714e-02	1.4254732e-02	9.9440816e-05	-1.1919801e-04
13.6300	7.9138364e-02	1.4275392e-02	9.9500573e-05	-1.1918233e-04
13.6400	7.9281221e-02	1.4295911e-02	9.9714135e-05	-1.1928742e-04
13.6500	7.9424282e-02	1.4316289e-02	9.9855549e-05	-1.1925581e-04
13.6600	7.9567546e-02	1.4336526e-02	9.9932732e-05	-1.1918245e-04
13.6700	7.9711012e-02	1.4356621e-02	1.0006637e-04	-1.1927119e-04
13.6800	7.9854678e-02	1.4376575e-02	1.0024011e-04	-1.1926521e-04
13.6900	7.9998543e-02	1.4396386e-02	1.0031789e-04	-1.1920413e-04
13.7000	8.0142605e-02	1.4416056e-02	1.0037848e-04	-1.1914556e-04
13.7100	8.0286864e-02	1.4435583e-02	1.0056991e-04	-1.1925371e-04
13.7200	8.0431317e-02	1.4454968e-02	1.0072988e-04	-1.1924772e-04
13.7300	8.0575963e-02	1.4474210e-02	1.0076010e-04	-1.1913651e-04
13.7400	8.0720800e-02	1.4493310e-02	1.0088681e-04	-1.1921651e-04
13.7500	8.0865828e-02	1.4512266e-02	1.0103385e-04	-1.1919061e-04
13.7600	8.1011045e-02	1.4531079e-02	1.0112166e-04	-1.1914039e-04
13.7700	8.1156449e-02	1.4549748e-02	1.0117708e-04	-1.1907600e-04
13.7800	8.1302040e-02	1.4568274e-02	1.0132160e-04	-1.1914266e-04
13.7900	8.1447814e-02	1.4586657e-02	1.0148543e-04	-1.1916508e-04
13.8000	8.1593772e-02	1.4604895e-02	1.0152485e-04	-1.1903786e-04
13.8100	8.1739912e-02	1.4622989e-02	1.0161057e-04	-1.1908392e-04
13.8200	8.1886232e-02	1.4640939e-02	1.0177289e-04	-1.1908030e-04
13.8300	8.2032730e-02	1.4658744e-02	1.0185566e-04	-1.1901440e-04
13.8400	8.2179406e-02	1.4676405e-02	1.0189377e-04	-1.1894042e-04
13.8500	8.2326258e-02	1.4693920e-02	1.0205179e-04	-1.1901204e-04
13.8600	8.2473284e-02	1.4711291e-02	1.0219993e-04	-1.1901303e-04
13.8700	8.2620483e-02	1.4728517e-02	1.0220970e-04	-1.1888811e-04
13.8800	8.2767854e-02	1.4745597e-02	1.0231263e-04	-1.1894538e-04
13.8900	8.2915395e-02	1.4762532e-02	1.0243671e-04	-1.1889691e-04
13.9000	8.3063104e-02	1.4779321e-02	1.0250066e-04	-1.1882359e-04
13.9100	8.3210981e-02	1.4795964e-02	1.0253814e-04	-1.1875855e-04
13.9200	8.3359023e-02	1.4812461e-02	1.0268841e-04	-1.1882718e-04
13.9300	8.3507229e-02	1.4828812e-02	1.0281375e-04	-1.1879577e-04
13.9400	8.3655599e-02	1.4845016e-02	1.0282845e-04	-1.1867383e-04
13.9500	8.3804129e-02	1.4861074e-02	1.0291240e-04	-1.1872418e-04
13.9600	8.3952820e-02	1.4876985e-02	1.0305439e-04	-1.1868668e-04
13.9700	8.4101668e-02	1.4892750e-02	1.0307904e-04	-1.1857819e-04
13.9800	8.4250674e-02	1.4908367e-02	1.0310008e-04	-1.1852811e-04
13.9900	8.4399835e-02	1.4923838e-02	1.0324686e-04	-1.1856653e-04
14.0000	8.4549150e-02	1.4939161e-02	1.0333593e-04	-1.1850863e-04
14.0100	8.4698618e-02	1.4954336e-02	1.0335053e-04	-1.1838779e-04
14.0200	8.4848237e-02	1.4969364e-02	1.0343759e-04	-1.1844152e-04
14.0300	8.4998005e-02	1.4984245e-02	1.0355697e-04	-1.1839238e-04
14.0400	8.5147921e-02	1.4998977e-02	1.0357109e-04	-1.1827712e-04
14.0500	8.5297984e-02	1.5013562e-02	1.0360177e-04	-1.1824889e-04
14.0600	8.5448192e-02	1.5027998e-02	1.0373261e-04	-1.1825646e-04
14.0700	8.5598543e-02	1.5042286e-02	1.0378250e-04	-1.1815657e-04
14.0800	8.5749037e-02	1.5056425e-02	1.0378491e-04	-1.1804670e-04
14.0900	8.5899671e-02	1.5070416e-02	1.0389360e-04	-1.1810012e-04
14.1000	8.6050445e-02	1.5084258e-02	1.0402642e-04	-1.1804263e-04
14.1100	8.6201356e-02	1.5097951e-02	1.0398346e-04	-1.1791079e-04
14.1200	8.6352403e-02	1.5111495e-02	1.0404287e-04	-1.1793694e-04
14.1300	8.6503585e-02	1.5124890e-02	1.0414161e-04	-1.1786401e-04
14.1400	8.6654901e-02	1.5138136e-02	1.0415418e-04	-1.1774898e-04
14.1500	8.6806348e-02	1.5151232e-02	1.0416061e-04	-1.1768433e-04
14.1600	8.6957925e-02	1.5164179e-02	1.0428127e-04	-1.1767200e-04
14.1700	8.7109631e-02	1.5176976e-02	1.0433856e-04	-1.1760816e-04
14.1800	8.7261464e-02	1.5189624e-02	1.0431383e-04	-1.1747794e-04
14.1900	8.7413423e-02	1.5202121e-02	1.0438351e-04	-1.1749767e-04
14.2000	8.7565506e-02	1.5214469e-02	1.0447655e-04	-1.1745636e-04
14.2100	8.7717711e-02	1.5226666e-02	1.0445674e-04	-1.1730381e-04
14.2200	8.7870038e-02	1.5238713e-02	1.0446832e-04	-1.1727613e-04
14.2300	8.8022485e-02	1.5250610e-02	1.0457012e-04	-1.1722824e-04
14.2400	8.8175050e-02	1.5262356e-02	1.0457354e-04	-1.1709212e-04
14.2500	8.8327732e-02	1.5273951e-02	1.0456292e-04	-1.1701523e-04
14.2600	8.8480529e-02	1.5285396e-02	1.0465488e-04	-1.1702312e-04
14.2700	8.8633439e-02	1.5296689e-02	1.0472143e-04	-1.1694509e-04
14.2800	8.8786462e-02	1.5307832e-02	1.0469391e-04	-1.1679950e-04
14.2900	8.8939595e-02	1.5318824e-02	1.0471526e-04	-1.1680269e-04
14.3000	8.9092838e-02	1.5329665e-02	1.0484355e-04	-1.1675247e-04
14.3100	8.9246188e-02	1.5340354e-02	1.0476029e-04	-1.1657496e-04
14.3200	8.9399645e-02	1.5350892e-02	1.0477304e-04	-1.1653949e-04
14.3300	8.9553205e-02	1.5361278e-02	1.0484008e-04	-1.1646568e-04
14.3400	8.9706870e-02	1.5371513e-02	1.0485103e-04	-1.1636135e-04
14.3500	8.9860635e-02	1.5381596e-02	1.0480463e-04	-1.1623010e-04
14.3600	9.0014501e-02	1.5391527e-02	1.0489315e-04	-1.1625946e-04
14.3700	9.0168465e-02	1.5401306e-02	1.0491964e-04	-1.1614813e-04
14.3800	9.0322527e-02	1.5410934e-02	1.0486039e-04	-1.1597933e-04
14.3900	9.0476683e-02	1.5420409e-02	1.0489105e-04	-1.1598139e-04
14.4000	9.0630934e-02	1.5429732e-02	1.0494351e-04	-1.1588451e-04
14.4100	9.0785278e-02	1.5438903e-02	1.0490612e-04	-1.1573127e-04
14.4200	9.0939712e-02	1.5447921e-02	1.0488570e-04	-1.1566627e-04
14.4300	9.1094235e-02	1.5456787e-02	1.0495421e-04	-1.1559938e-04
14.4400	9.1248847e-02	1.5465500e-02	1.0493954e-04	-1.1546907e-04
14.4500	9.1403545e-02	1.5474061e-02	1.0487879e-04	-1.1534614e-04
14.4600	9.1558328e-02	1.5482469e-02	1.0495964e-04	-1.1534394e-04
14.4700	9.1713194e-02	1.5490724e-02	1.0495903e-04	-1.1522211e-04
14.4800	9.1868142e-02	1.5498827e-02	1.0489497e-04	-1.1503335e-04
14.4900	9.2023170e-02	1.5506776e-02	1.0490387e-04	-1.1502659e-04
14.5000	9.2178277e-02	1.5514572e-02	1.0500871e-04	-1.1495853e-04
14.5100	9.2333461e-02	1.5522215e-02	1.0488414e-04	-1.1474479e-04
14.5200	9.2488721e-02	1.5529705e-02	1.0486425e-04	-1.1471495e-04
14.5300	9.2644054e-02	1.5537042e-02	1.0492098e-04	-1.1461352e-04
14.5400	9.2799461e-02	1.5544225e-02	1.0484557e-04	-1.1443556e-04
14.5500	9.2954938e-02	1.5551255e-02	1.0479076e-04	-1.1432911e-04
14.5600	9.3110485e-02	1.5558132e-02	1.0485131e-04	-1.1427036e-04
14.5700	9.3266101e-02	1.5564855e-02	1.0482003e-04	-1.1413385e-04
14.5800	9.3421782e-02	1.5571424e-02	1.0474501e-04	-1.1397039e-04
14.5900	9.3577528e-02	1.5577839e-02	1.0477750e-04	-1.1396405e-04
14.6000	9.3733338e-02	1.5584101e-02	1.0480046e-04	-1.1385600e-04
14.6100	9.3889210e-02	1.5590209e-02	1.0468715e-04	-1.1365599e-04
14.6200	9.4045142e-02	1.5596163e-02	1.0466372e-04	-1.1361528e-04
14.6300	9.4201133e-02	1.5601964e-02	1.0468591e-04	-1.1349411e-04
14.6400	9.4357181e-02	1.5607610e-02	1.0460057e-04	-1.1331089e-04
14.6500	9.4513284e-02	1.5613102e-02	1.0454932e-04	-1.1320910e-04
14.6600	9.4669442e-02	1.5618440e-02	1.0457044e-04	-1.1311426e-04
14.6700	9.4825653e-02	1.5623624e-02	1.0451530e-04	-1.1295615e-04
14.6800	9.4981914e-02	1.5628654e-02	1.0441804e-04	-1.1279341e-04
14.6900	9.5138225e-02	1.5633530e-02	1.0446074e-04	-1.1279002e-04
14.7000	9.5294584e-02	1.5638251e-02	1.0441734e-04	-1.1263043e-04
14.7100	9.5450990e-02	1.5642818e-02	1.0431683e-04	-1.1241704e-04
14.7200	9.5607440e-02	1.5647230e-02	1.0428866e-04	-1.1238088e-04
14.7300	9.5763934e-02	1.5651488e-02	1.0435688e-04	-1.1228553e-04
14.7400	9.5920469e-02	1.5655592e-02	1.0419778e-04	-1.1204511e-04
14.7500	9.6077045e-02	1.5659541e-02	1.0414085e-04	-1.1198917e-04
14.7600	9.6233660e-02	1.5663335e-02	1.0415026e-04	-1.1185425e-04
14.7700	9.6390311e-02	1.5666975e-02	1.0404897e-04	-1.1166413e-04
14.7800	9.6546999e-02	1.5670461e-02	1.0394999e-04	-1.1151606e-04
14.7900	9.6703720e-02	1.5673791e-02	1.0397578e-04	-1.1143576e-04
14.8000	9.6860474e-02	1.5676967e-02	1.0389861e-04	-1.1125392e-04
14.8100	9.7017259e-02	1.5679988e-02	1.0378652e-04	-1.1106394e-04
14.8200	9.7174073e-02	1.5682855e-02	1.0379915e-04	-1.1105597e-04
14.8300	9.7330916e-02	1.5685567e-02	1.0375481e-04	-1.1088975e-04
14.8400	9.7487784e-02	1.5688123e-02	1.0361432e-04	-1.1066355e-04
14.8500	9.7644677e-02	1.5690525e-02	1.0355943e-04	-1.1060529e-04
14.8600	9.7801594e-02	1.5692773e-02	1.0355103e-04	-1.1045716e-04
14.8700	9.7958532e-02	1.5694865e-02	1.0342535e-04	-1.1024280e-04
14.8800	9.8115491e-02	1.5696802e-02	1.0334680e-04	-1.1014832e-04
14.8900	9.8272468e-02	1.5698585e-02	1.0333520e-04	-1.1000307e-04
14.9000	9.8429462e-02	1.5700212e-02	1.0321373e-04	-1.0980276e-04
14.9100	9.8586472e-02	1.5701685e-02	1.0308858e-04	-1.0963188e-04
14.9200	9.8743495e-02	1.5703003e-02	1.0309738e-04	-1.0954128e-04
14.9300	9.8900531e-02	1.5704165e-02	1.0300018e-04	-1.0934513e-04
14.9400	9.9057578e-02	1.5705173e-02	1.0286787e-04	-1.0913676e-04
14.9500	9.9214634e-02	1.5706025e-02	1.0285504e-04	-1.0911099e-04
14.9600	9.9371698e-02	1.5706723e-02	1.0279401e-04	-1.0893186e-04
14.9700	9.9528768e-02	1.5707266e-02	1.0262633e-04	-1.0868576e-04
14.9800	9.9685843e-02	1.5707653e-02	1.0255727e-04	-1.0861568e-04
14.9900	9.9842921e-02	1.5707886e-02	1.0251331e-04	-1.0844793e-04
15.0000	1.0000000e-01	1.5707963e-02	1.0238733e-04	-1.0822899e-04
15.0100	1.0015708e-01	1.5707886e-02	1.0227563e-04	-1.0810314e-04
15.0200	1.0031416e-01	1.5707653e-02	1.0224939e-04	-1.0795470e-04
15.0300	1.0047123e-01	1.5707266e-02	1.0210126e-04	-1.0772789e-04
15.0400	1.0062830e-01	1.5706723e-02	1.0196509e-04	-1.0755159e-04
15.0500	1.0078537e-01	1.5706025e-02	1.0194923e-04	-1.0744472e-04
15.0600	1.0094242e-01	1.5705173e-02	1.0183153e-04	-1.0724724e-04
15.0700	1.0109947e-01	1.5704165e-02	1.0167725e-04	-1.0700647e-04
15.0800	1.0125650e-01	1.5703003e-02	1.0163772e-04	-1.0696042e-04
15.0900	1.0141353e-01	1.5701685e-02	1.0156111e-04	-1.0676785e-04
15.1000	1.0157054e-01	1.5700212e-02	1.0138020e-04	-1.0651363e-04
15.1100	1.0172753e-01	1.5698585e-02	1.0127955e-04	-1.0641487e-04
15.1200	1.0188451e-01	1.5696802e-02	1.0122514e-04	-1.0623148e-04
15.1300	1.0204147e-01	1.5694865e-02	1.0107281e-04	-1.0599640e-04
15.1400	1.0219841e-01	1.5692773e-02	1.0093837e-04	-1.0585567e-04
15.1500	1.0235532e-01	1.5690525e-02	1.0089376e-04	-1.0569523e-04
15.1600	1.0251222e-01	1.5688123e-02	1.0072078e-04	-1.0543958e-04
15.1700	1.0266908e-01	1.5685567e-02	1.0056082e-04	-1.0524397e-04
15.1800	1.0282593e-01	1.5682855e-02	1.0053648e-04	-1.0514427e-04
15.1900	1.0298274e-01	1.5679988e-02	1.0039084e-04	-1.0491644e-04
15.2000	1.0313953e-01	1.5676967e-02	1.0021963e-04	-1.0466699e-04
15.2100	1.0329628e-01	1.5673791e-02	1.0015765e-04	-1.0460247e-04
15.2200	1.0345300e-01	1.5670461e-02	1.0006668e-04	-1.0440634e-04
15.2300	1.0360969e-01	1.5666975e-02	9.9865683e-05	-1.0412949e-04
15.2400	1.0376634e-01	1.5663335e-02	9.9740863e-05	-1.0400999e-04
15.2500	1.0392295e-01	1.5659541e-02	9.9660572e-05	-1.0381277e-04
15.2600	1.0407953e-01	1.5655592e-02	9.9482700e-05	-1.0356382e-04
15.2700	1.0423607e-01	1.5651488e-02	9.9328675e-05	-1.0339202e-04
15.2800	1.0439256e-01	1.5647230e-02	9.9253855e-05	-1.0321467e-04
15.2900	1.0454901e-01	1.5642818e-02	9.9096325e-05	-1.0298254e-04
15.3000	1.0470542e-01	1.5638251e-02	9.8905201e-05	-1.0273971e-04
15.3100	1.0486177e-01	1.5633530e-02	9.8849579e-05	-1.0265729e-04
15.3200	1.0501809e-01	1.5628654e-02	9.8705167e-05	-1.0242028e-04
15.3300	1.0517435e-01	1.5623624e-02	9.8513689e-05	-1.0212928e-04
15.3400	1.0533056e-01	1.5618440e-02	9.8380831e-05	-1.0203477e-04
15.3500	1.0548672e-01	1.5613102e-02	9.8322368e-05	-1.0182866e-04
15.3600	1.0564282e-01	1.5607610e-02	9.8099320e-05	-1.0155154e-04
15.3700	1.0579887e-01	1.5601964e-02	9.7946694e-05	-1.0139964e-04
15.3800	1.0595486e-01	1.5596163e-02	9.7850783e-05	-1.0119460e-04
15.3900	1.0611079e-01	1.5590209e-02	9.7653843e-05	-1.0092761e-04
15.4000	1.0626666e-01	1.5584101e-02	9.7477065e-05	-1.0072169e-04
15.4100	1.0642247e-01	1.5577839e-02	9.7391544e-05	-1.0054797e-04
15.4200	1.0657822e-01	1.5571424e-02	9.7209802e-05	-1.0029835e-04
15.4300	1.0673390e-01	1.5564855e-02	9.7002547e-05	-1.0003007e-04
15.4400	1.0688951e-01	1.5558132e-02	9.6918683e-05	-9.9946278e-05
15.4500	1.0704506e-01	1.5551255e-02	9.6790717e-05	-9.9709156e-05
15.4600	1.0720054e-01	1.5544225e-02	9.6546922e-05	-9.9387524e-05
15.4700	1.0735595e-01	1.5537042e-02	9.6407180e-05	-9.9265454e-05
15.4800	1.0751128e-01	1.5529705e-02	9.6298433e-05	-9.9055791e-05
15.4900	1.0766654e-01	1.5522215e-02	9.6077754e-05	-9.8767086e-05
15.5000	1.0782172e-01	1.5514572e-02	9.5904977e-05	-9.8587187e-05
15.5100	1.0797683e-01	1.5506776e-02	9.5779989e-05	-9.8358911e-05
15.5200	1.0813186e-01	1.5498827e-02	9.5581325e-05	-9.8089228e-05
15.5300	1.0828681e-01	1.5490724e-02	9.5372110e-05	-9.7826782e-05
15.5400	1.0844167e-01	1.5482469e-02	9.5271334e-05	-9.7713588e-05
15.5500	1.0859646e-01	1.5474061e-02	9.5104029e-05	-9.7452737e-05
15.5600	1.0875115e-01	1.5465500e-02	9.4881498e-05	-9.7146179e-05
15.5700	1.0890576e-01	1.5456787e-02	9.4701161e-05	-9.6998026e-05
15.5800	1.0906029e-01	1.5447921e-02	9.4630780e-05	-9.6801955e-05
15.5900	1.0921472e-01	1.5438903e-02	9.4370977e-05	-9.6482983e-05
15.6000	1.0936907e-01	1.5429732e-02	9.4180222e-05	-9.6306351e-05
15.6100	1.0952332e-01	1.5420409e-02	9.4064276e-05	-9.6080203e-05
15.6200	1.0967747e-01	1.5410934e-02	9.3829079e-05	-9.5787939e-05
15.6300	1.0983153e-01	1.5401306e-02	9.3612205e-05	-9.5520564e-05
15.6400	1.0998550e-01	1.5391527e-02	9.3498981e-05	-9.5355656e-05
15.6500	1.1013936e-01	1.5381596e-02	9.3305091e-05	-9.5092955e-05
15.6600	1.1029313e-01	1.5371513e-02	9.3078407e-05	-9.4792811e-05
15.6700	1.1044679e-01	1.5361278e-02	9.2897291e-05	-9.4627148e-05
15.6800	1.1060036e-01	1.5350892e-02	9.2792005e-05	-9.4427338e-05
15.6900	1.1075381e-01	1.5340354e-02	9.2526322e-05	-9.4093374e-05
15.7000	1.1090716e-01	1.5329665e-02	9.2326589e-05	-9.3906328e-05
15.7100	1.1106040e-01	1.5318824e-02	9.2188308e-05	-9.3660840e-05
15.7200	1.1121354e-01	1.5307832e-02	9.1955201e-05	-9.3371299e-05
15.7300	1.1136656e-01	1.5296689e-02	9.1714075e-05	-9.3082273e-05
15.7400	1.1151947e-01	1.5285396e-02	9.1589151e-05	-9.2934211e-05
15.7500	1.1167227e-01	1.5273951e-02	9.1378735e-05	-9.2639754e-05
15.7600	1.1182495e-01	1.5262356e-02	9.1144103e-05	-9.2320771e-05
15.7700	1.1197751e-01	1.5250610e-02	9.0942620e-05	-9.2151368e-05
15.7800	1.1212996e-01	1.5238713e-02	9.0836531e-05	-9.1929692e-05
15.7900	1.1228229e-01	1.5226666e-02	9.0557464e-05	-9.1592776e-05
15.8000	1.1243449e-01	1.5214469e-02	9.0341130e-05	-9.1387155e-05
15.8100	1.1258658e-01	1.5202121e-02	9.0197217e-05	-9.1143956e-05
15.8200	1.1273854e-01	1.5189624e-02	8.9944330e-05	-9.0832473e-05
15.8300	1.1289037e-01	1.5176976e-02	8.9696195e-05	-9.0539640e-05
15.8400	1.1304208e-01	1.5164179e-02	8.9553052e-05	-9.0374055e-05
15.8500	1.1319365e-01	1.5151232e-02	8.9342368e-05	-9.0076493e-05
15.8600	1.1334510e-01	1.5138136e-02	8.9089413e-05	-8.9744059e-05
15.8700	1.1349641e-01	1.5124890e-02	8.8876551e-05	-8.9559497e-05
15.8800	1.1364760e-01	1.5111495e-02	8.8725696e-05	-8.9317108e-05
15.8900	1.1379864e-01	1.5097951e-02	8.8461790e-05	-8.8989838e-05
15.9000	1.1394956e-01	1.5084258e-02	8.8238306e-05	-8.8753394e-05
15.9100	1.1410033e-01	1.5070416e-02	8.8067682e-05	-8.8497647e-05
15.9200	1.1425096e-01	1.5056425e-02	8.7835496e-05	-8.8209357e-05
15.9300	1.1440146e-01	1.5042286e-02	8.7563029e-05	-8.7868124e-05
15.9400	1.1455181e-01	1.5027998e-02	8.7405278e-05	-8.7707983e-05
15.9500	1.1470202e-01	1.5013562e-02	8.7207728e-05	-8.7433750e-05
15.9600	1.1485208e-01	1.4998977e-02	8.6936157e-05	-8.7079840e-05
15.9700	1.1500200e-01	1.4984245e-02	8.6711643e-05	-8.6872316e-05
15.9800	1.1515176e-01	1.4969364e-02	8.6538701e-05	-8.6611352e-05
15.9900	1.1530138e-01	1.4954336e-02	8.6277597e-05	-8.6287574e-05
16.0000	1.1545085e-01	1.4939161e-02	8.6001701e-05	-8.5966016e-05
16.0100	1.1560016e-01	1.4923838e-02	8.5844543e-05	-8.5781932e-05
16.0200	1.1574933e-01	1.4908367e-02	8.5607397e-05	-8.5470732e-05
16.0300	1.1589833e-01	1.4892750e-02	8.5358968e-05	-8.5127920e-05
16.0400	1.1604718e-01	1.4876985e-02	8.5120667e-05	-8.4919019e-05
16.0500	1.1619587e-01	1.4861074e-02	8.4970120e-05	-8.4675218e-05
16.0600	1.1634440e-01	1.4845016e-02	8.4662137e-05	-8.4309881e-05
16.0700	1.1649277e-01	1.4828812e-02	8.4392252e-05	-8.4035388e-05
16.0800	1.1664098e-01	1.4812461e-02	8.4227231e-05	-8.3809373e-05
16.0900	1.1678902e-01	1.4795964e-02	8.3987403e-05	-8.3493110e-05
16.1000	1.1693690e-01	1.4779321e-02	8.3703330e-05	-8.3136553e-05
16.1100	1.1708461e-01	1.4762532e-02	8.3492759e-05	-8.2931243e-05
16.1200	1.1723215e-01	1.4745597e-02	8.3327281e-05	-8.2658147e-05
16.1300	1.1737952e-01	1.4728517e-02	8.3007416e-05	-8.2299258e-05
16.1400	1.1752672e-01	1.4711291e-02	8.2747991e-05	-8.2035784e-05
16.1500	1.1767374e-01	1.4693920e-02	8.2567806e-05	-8.1764619e-05
16.1600	1.1782059e-01	1.4676405e-02	8.2306054e-05	-8.1444724e-05
16.1700	1.1796727e-01	1.4658744e-02	8.2024451e-05	-8.1097658e-05
16.1800	1.1811377e-01	1.4640939e-02	8.1818971e-05	-8.0894458e-05
16.1900	1.1826009e-01	1.4622989e-02	8.1629100e-05	-8.0607467e-05
16.2000	1.1840623e-01	1.4604895e-02	8.1310325e-05	-8.0245350e-05
16.2100	1.1855219e-01	1.4586657e-02	8.1047081e-05	-7.9974333e-05
16.2200	1.1869796e-01	1.4568274e-02	8.0851538e-05	-7.9720628e-05
16.2300	1.1884355e-01	1.4549748e-02	8.0592244e-05	-7.9376879e-05
16.2400	1.1898895e-01	1.4531079e-02	8.0308187e-05	-7.9014921e-05
16.2500	1.1913417e-01	1.4512266e-02	8.0089729e-05	-7.8811462e-05
16.2600	1.1927920e-01	1.4493310e-02	7.9889864e-05	-7.8507778e-05
16.2700	1.1942404e-01	1.4474210e-02	7.9574598e-05	-7.8142852e-05
16.2800	1.1956868e-01	1.4454968e-02	7.9293553e-05	-7.7853215e-05
16.2900	1.1971314e-01	1.4435583e-02	7.9103893e-05	-7.7600753e-05
16.3000	1.1985739e-01	1.4416056e-02	7.8837268e-05	-7.7261958e-05
16.3100	1.2000146e-01	1.4396386e-02	7.8552271e-05	-7.6895015e-05
16.3200	1.2014532e-01	1.4376575e-02	7.8296049e-05	-7.6654002e-05
16.3300	1.2028899e-01	1.4356621e-02	7.8125903e-05	-7.6377475e-05
16.3400	1.2043245e-01	1.4336526e-02	7.7798658e-05	-7.5994935e-05
16.3500	1.2057572e-01	1.4316289e-02	7.7508077e-05	-7.5694431e-05
16.3600	1.2071878e-01	1.4295911e-02	7.7312920e-05	-7.5434466e-05
16.3700	1.2086164e-01	1.4275392e-02	7.7056961e-05	-7.5115280e-05
16.3800	1.2100429e-01	1.4254732e-02	7.6751246e-05	-7.4735801e-05
16.3900	1.2114673e-01	1.4233931e-02	7.6485656e-05	-7.4465580e-05
16.4000	1.2128896e-01	1.4212990e-02	7.6298296e-05	-7.4178196e-05
16.4100	1.2143099e-01	1.4191909e-02	7.6002818e-05	-7.3827944e-05
16.4200	1.2157280e-01	1.4170687e-02	7.5692113e-05	-7.3464899e-05
16.4300	1.2171440e-01	1.4149326e-02	7.5489826e-05	-7.3236821e-05
16.4400	1.2185579e-01	1.4127825e-02	7.5227158e-05	-7.2923340e-05
16.4500	1.2199696e-01	1.4106184e-02	7.4932673e-05	-7.2546822e-05
16.4600	1.2213791e-01	1.4084404e-02	7.4649005e-05	-7.2250276e-05
16.4700	1.2227865e-01	1.4062486e-02	7.4436609e-05	-7.1974470e-05
16.4800	1.2241916e-01	1.4040428e-02	7.4159033e-05	-7.1614294e-05
16.4900	1.2255945e-01	1.4018232e-02	7.3845025e-05	-7.1228223e-05
16.5000	1.2269952e-01	1.3995898e-02	7.3601810e-05	-7.0975497e-05
16.5100	1.2283937e-01	1.3973425e-02	7.3375630e-05	-7.0661176e-05
16.5200	1.2297899e-01	1.3950815e-02	7.3084088e-05	-7.0305444e-05
16.5300	1.2311839e-01	1.3928067e-02	7.2762394e-05	-6.9957455e-05
16.5400	1.2325755e-01	1.3905181e-02	7.2561109e-05	-6.9701893e-05
16.5500	1.2339649e-01	1.3882158e-02	7.2298096e-05	-6.9364585e-05
16.5600	1.2353520e-01	1.3858998e-02	7.1988201e-05	-6.8990743e-05
16.5700	1.2367367e-01	1.3835702e-02	7.1714029e-05	-6.8682813e-05
16.5800	1.2381191e-01	1.3812268e-02	7.1483128e-05	-6.8397379e-05
16.5900	1.2394992e-01	1.3788699e-02	7.1202998e-05	-6.8037331e-05
16.6000	1.2408768e-01	1.3764993e-02	7.0888734e-05	-6.7647224e-05
16.6100	1.2422521e-01	1.3741152e-02	7.0623110e-05	-6.7374431e-05
16.6200	1.2436251e-01	1.3717175e-02	7.0401856e-05	-6.7055238e-05
16.6300	1.2449956e-01	1.3693062e-02	7.0106461e-05	-6.6692688e-05
16.6400	1.2463637e-01	1.3668814e-02	6.9769926e-05	-6.6313425e-05
16.6500	1.2477293e-01	1.3644432e-02	6.9563841e-05	-6.6065543e-05
16.6600	1.2490926e-01	1.3619915e-02	6.9294622e-05	-6.5739484e-05
16.6700	1.2504533e-01	1.3595263e-02	6.8989474e-05	-6.5342979e-05
16.6800	1.2518116e-01	1.3570477e-02	6.8689123e-05	-6.5006964e-05
16.6900	1.2531674e-01	1.3545558e-02	6.8470225e-05	-6.4717376e-05
16.7000	1.2545207e-01	1.3520504e-02	6.8197908e-05	-6.4381149e-05
16.7100	1.2558715e-01	1.3495317e-02	6.7876007e-05	-6.4001589e-05
16.7200	1.2572198e-01	1.3469997e-02	6.7598776e-05	-6.3680457e-05
16.7300	1.2585655e-01	1.3444544e-02	6.7358951e-05	-6.3377166e-05
16.7400	1.2599087e-01	1.3418959e-02	6.7072468e-05	-6.3007983e-05
16.7500	1.2612493e-01	1.3393240e-02	6.6753705e-05	-6.2624706e-05
16.7600	1.2625873e-01	1.3367390e-02	6.6479304e-05	-6.2324536e-05
16.7700	1.2639228e-01	1.3341408e-02	6.6237262e-05	-6.2010364e-05
16.7800	1.2652556e-01	1.3315294e-02	6.5952923e-05	-6.1638940e-05
16.7900	1.2665858e-01	1.3289049e-02	6.5635166e-05	-6.1243397e-05
16.8000	1.2679134e-01	1.3262672e-02	6.5367358e-05	-6.0950309e-05
16.8100	1.2692383e-01	1.3236165e-02	6.5107802e-05	-6.0621643e-05
16.8200	1.2705606e-01	1.3209527e-02	6.4830994e-05	-6.0256023e-05
16.8300	1.2718802e-01	1.3182758e-02	6.4496225e-05	-5.9862476e-05
16.8400	1.2731972e-01	1.3155860e-02	6.4265464e-05	-5.9590408e-05
16.8500	1.2745114e-01	1.3128831e-02	6.4000658e-05	-5.9241076e-05
16.8600	1.2758229e-01	1.3101673e-02	6.3694490e-05	-5.8860013e-05
16.8700	1.2771317e-01	1.3074386e-02	6.3363184e-05	-5.8464170e-05
16.8800	1.2784378e-01	1.3046970e-02	6.3146266e-05	-5.8194896e-05
16.8900	1.2797411e-01	1.3019425e-02	6.2870642e-05	-5.7867911e-05
16.9000	1.2810417e-01	1.2991751e-02	6.2558569e-05	-5.7454929e-05
16.9100	1.2823395e-01	1.2963950e-02	6.2243605e-05	-5.7082696e-05
16.9200	1.2836345e-01	1.2936020e-02	6.2020953e-05	-5.6783515e-05
16.9300	1.2849267e-01	1.2907962e-02	6.1733708e-05	-5.6456595e-05
16.9400	1.2862161e-01	1.2879778e-02	6.1421210e-05	-5.6039714e-05
16.9500	1.2875026e-01	1.2851466e-02	6.1114493e-05	-5.5675836e-05
16.9600	1.2887864e-01	1.2823027e-02	6.0884624e-05	-5.5363877e-05
16.9700	1.2900672e-01	1.2794462e-02	6.0600247e-05	-5.5044681e-05
16.9800	1.2913452e-01	1.2765770e-02	6.0288878e-05	-5.4626411e-05
16.9900	1.2926204e-01	1.2736953e-02	5.9982164e-05	-5.4263048e-05
17.0000	1.2938926e-01	1.2708009e-02	5.9749353e-05	-5.3945393e-05
17.0100	1.2951620e-01	1.2678941e-02	5.9463005e-05	-5.3621588e-05
17.0200	1.2964284e-01	1.2649747e-02	5.9150041e-05	-5.3198144e-05
17.0300	1.2976919e-01	1.2620428e-02	5.8842648e-05	-5.2828375e-05
17.0400	1.2989525e-01	1.2590985e-02	5.8609479e-05	-5.2510487e-05
17.0500	1.3002101e-01	1.2561417e-02	5.8323179e-05	-5.2191717e-05
17.0600	1.3014648e-01	1.2531726e-02	5.8019899e-05	-5.1775592e-05
17.0700	1.3027165e-01	1.2501911e-02	5.7707966e-05	-5.1394904e-05
17.0800	1.3039651e-01	1.2471972e-02	5.7466347e-05	-5.1074244e-05
17.0900	1.3052108e-01	1.2441910e-02	5.7184847e-05	-5.0735952e-05
17.1000	1.3064535e-01	1.2411726e-02	5.6882827e-05	-5.0350630e-05
17.1100	1.3076932e-01	1.2381419e-02	5.6555806e-05	-4.9937693e-05
17.1200	1.3089298e-01	1.2350990e-02	5.6310043e-05	-4.9627837e-05
17.1300	1.3101634e-01	1.2320439e-02	5.6030908e-05	-4.9300120e-05
17.1400	1.3113939e-01	1.2289766e-02	5.5754396e-05	-4.8908307e-05
17.1500	1.3126213e-01	1.2258972e-02	5.5427299e-05	-4.8509700e-05
17.1600	1.3138457e-01	1.2228057e-02	5.5158632e-05	-4.8167910e-05
17.1700	1.3150669e-01	1.2197022e-02	5.4886268e-05	-4.7833213e-05
17.1800	1.3162851e-01	1.2165866e-02	5.4618259e-05	-4.7441781e-05
17.1900	1.3175001e-01	1.2134590e-02	5.4281290e-05	-4.7052983e-05
17.2000	1.3187120e-01	1.2103194e-02	5.4017051e-05	-4.6713901e-05
17.2100	1.3199207e-01	1.2071678e-02	5.3768665e-05	-4.6372631e-05
17.2200	1.3211263e-01	1.2040044e-02	5.3475904e-05	-4.5980742e-05
17.2300	1.3223287e-01	1.2008291e-02	5.3172631e-05	-4.5591023e-05
17.2400	1.3235280e-01	1.1976419e-02	5.2872655e-05	-4.5218802e-05
17.2500	1.3247240e-01	1.1944429e-02	5.2643307e-05	-4.4901139e-05
17.2600	1.3259169e-01	1.1912321e-02	5.2347610e-05	-4.4534350e-05
17.2700	1.3271065e-01	1.1880096e-02	5.2032280e-05	-4.4118809e-05
17.2800	1.3282929e-01	1.1847753e-02	5.1733592e-05	-4.3738634e-05
17.2900	1.3294760e-01	1.1815293e-02	5.1483309e-05	-4.3405401e-05
17.3000	1.3306559e-01	1.1782717e-02	5.1202776e-05	-4.3067833e-05
17.3100	1.3318326e-01	1.1750025e-02	5.0936140e-05	-4.2669613e-05
17.3200	1.3330059e-01	1.1717216e-02	5.0598786e-05	-4.2265289e-05
17.3300	1.3341760e-01	1.1684292e-02	5.0347628e-05	-4.1915817e-05
17.3400	1.3353428e-01	1.1651253e-02	5.0071907e-05	-4.1565849e-05
17.3500	1.3365063e-01	1.1618098e-02	4.9795240e-05	-4.1169248e-05
17.3600	1.3376664e-01	1.1584829e-02	4.9502381e-05	-4.0786042e-05
17.3700	1.3388232e-01	1.1551446e-02	4.9206120e-05	-4.0404009e-05
17.3800	1.3399767e-01	1.1517948e-02	4.8971036e-05	-4.0077003e-05
17.3900	1.3411268e-01	1.1484337e-02	4.8686092e-05	-3.9713670e-05
17.4000	1.3422736e-01	1.1450612e-02	4.8394158e-05	-3.9305832e-05
17.4100	1.3434169e-01	1.1416775e-02	4.8086610e-05	-3.8919173e-05
17.4200	1.3445569e-01	1.1382825e-02	4.7828682e-05	-3.8563012e-05
17.4300	1.3456935e-01	1.1348762e-02	4.7553372e-05	-3.8217939e-05
17.4400	1.3468267e-01	1.1314588e-02	4.7277780e-05	-3.7822906e-05
17.4500	1.3479564e-01	1.1280302e-02	4.6977567e-05	-3.7422853e-05
17.4600	1.3490827e-01	1.1245904e-02	4.6700030e-05	-3.7044245e-05
17.4700	1.3502056e-01	1.1211395e-02	4.6468438e-05	-3.6711174e-05
17.4800	1.3513250e-01	1.1176776e-02	4.6189895e-05	-3.6338669e-05
17.4900	1.3524409e-01	1.1142047e-02	4.5892929e-05	-3.5925590e-05
17.5000	1.3535534e-01	1.1107207e-02	4.5580737e-05	-3.5546957e-05
17.5100	1.3546624e-01	1.1072258e-02	4.5337001e-05	-3.5175233e-05
17.5200	1.3557678e-01	1.1037200e-02	4.5061744e-05	-3.4845899e-05
17.5300	1.3568698e-01	1.1002033e-02	4.4790251e-05	-3.4431616e-05
17.5400	1.3579682e-01	1.0966757e-02	4.4503740e-05	-3.4039747e-05
17.5500	1.3590631e-01	1.0931373e-02	4.4199761e-05	-3.3648797e-05
17.5600	1.3601545e-01	1.0895881e-02	4.3967750e-05	-3.3316655e-05
17.5700	1.3612423e-01	1.0860281e-02	4.3687878e-05	-3.2952467e-05
17.5800	1.3623266e-01	1.0824574e-02	4.3427710e-05	-3.2553454e-05
17.5900	1.3634072e-01	1.0788761e-02	4.3130047e-05	-3.2152412e-05
17.6000	1.3644843e-01	1.0752841e-02	4.2863038e-05	-3.1769260e-05
17.6100	1.3655578e-01	1.0716815e-02	4.2624483e-05	-3.1421396e-05
17.6200	1.3666277e-01	1.0680683e-02	4.2351298e-05	-3.1060545e-05
17.6300	1.3676939e-01	1.0644445e-02	4.2071685e-05	-3.0640111e-05
17.6400	1.3687566e-01	1.0608103e-02	4.1765498e-05	-3.0257428e-05
17.6500	1.3698155e-01	1.0571656e-02	4.1518409e-05	-2.9875950e-05
17.6600	1.3708709e-01	1.0535104e-02	4.1259873e-05	-2.9538572e-05
17.6700	1.3719226e-01	1.0498449e-02	4.1010822e-05	-2.9156588e-05
17.6800	1.3729706e-01	1.0461690e-02	4.0732955e-05	-2.8737167e-05
17.6900	1.3740149e-01	1.0424828e-02	4.0434172e-05	-2.8350210e-05
17.7000	1.3750555e-01	1.0387862e-02	4.0185269e-05	-2.7983154e-05
17.7100	1.3760925e-01	1.0350795e-02	3.9923987e-05	-2.7647917e-05
17.7200	1.3771257e-01	1.0313625e-02	3.9680637e-05	-2.7251722e-05
17.7300	1.3781552e-01	1.0276353e-02	3.9407145e-05	-2.6835050e-05
17.7400	1.3791810e-01	1.0238980e-02	3.9114438e-05	-2.6445397e-05
17.7500	1.3802030e-01	1.0201506e-02	3.8868494e-05	-2.6085979e-05
17.7600	1.3812213e-01	1.0163931e-02	3.8607681e-05	-2.5739216e-05
17.7700	1.3822358e-01	1.0126256e-02	3.8369245e-05	-2.5346829e-05
17.7800	1.3832465e-01	1.0088481e-02	3.8083633e-05	-2.4932764e-05
17.7900	1.3842535e-01	1.0050606e-02	3.7793819e-05	-2.4537344e-05
17.8000	1.3852566e-01	1.0012633e-02	3.7563663e-05	-2.4170938e-05
17.8100	1.3862560e-01	9.9745600e-03	3.7310010e-05	-2.3835230e-05
17.8200	1.3872515e-01	9.9363889e-03	3.7066658e-05	-2.3450786e-05
17.8300	1.3882433e-01	9.8981197e-03	3.6808090e-05	-2.3026300e-05
17.8400	1.3892312e-01	9.8597528e-03	3.6519626e-05	-2.2630479e-05
17.8500	1.3902152e-01	9.8212887e-03	3.6264108e-05	-2.2265476e-05
17.8600	1.3911954e-01	9.7827276e-03	3.6029945e-05	-2.1920868e-05
17.8700	1.3921717e-01	9.7440699e-03	3.5782963e-05	-2.1544448e-05
17.8800	1.3931442e-01	9.7053161e-03	3.5526835e-05	-2.1120430e-05
17.8900	1.3941128e-01	9.6664665e-03	3.5265638e-05	-2.0733386e-05
17.9000	1.3950775e-01	9.6275215e-03	3.4994282e-05	-2.0343553e-05
17.9100	1.3960383e-01	9.5884815e-03	3.4761912e-05	-1.9996214e-05
17.9200	1.3969952e-01	9.5493468e-03	3.4516017e-05	-1.9620983e-05
17.9300	1.3979482e-01	9.5101179e-03	3.4273050e-05	-1.9218590e-05
17.9400	1.3988972e-01	9.4707951e-03	3.4009941e-05	-1.8827833e-05
17.9500	1.3998423e-01	9.4313788e-03	3.3735956e-05	-1.8435917e-05
17.9600	1.4007835e-01	9.3918695e-03	3.3532864e-05	-1.8076325e-05
17.9700	1.4017207e-01	9.3522675e-03	3.3279258e-05	-1.7709688e-05
17.9800	1.4026539e-01	9.3125732e-03	3.3056437e-05	-1.7336149e-05
17.9900	1.4035832e-01	9.2727869e-03	3.2780536e-05	-1.6913980e-05
18.0000	1.4045085e-01	9.2329092e-03	3.2523806e-05	-1.6515776e-05
18.0100	1.4054298e-01	9.1929403e-03	3.2284940e-05	-1.6149024e-05
18.0200	1.4063471e-01	9.1528807e-03	3.2061317e-05	-1.5796131e-05
18.0300	1.4072604e-01	9.1127307e-03	3.1825658e-05	-1.5419015e-05
18.0400	1.4081696e-01	9.0724908e-03	3.1596868e-05	-1.5011207e-05
18.0500	1.4090749e-01	9.0321614e-03	3.1345343e-05	-1.4621142e-05
18.0600	1.4099761e-01	8.9917428e-03	3.1081845e-05	-1.4235418e-05
18.0700	1.4108732e-01	8.9512355e-03	3.0864699e-05	-1.3882625e-05
18.0800	1.4117663e-01	8.9106398e-03	3.0635540e-05	-1.3507732e-05
18.0900	1.4126553e-01	8.8699562e-03	3.0410389e-05	-1.3120223e-05
18.1000	1.4135403e-01	8.8291851e-03	3.0189250e-05	-1.2715717e-05
18.1100	1.4144212e-01	8.7883268e-03	2.9937219e-05	-1.2327017e-05
18.1200	1.4152979e-01	8.7473817e-03	2.9678587e-05	-1.1939559e-05
18.1300	1.4161706e-01	8.7063504e-03	2.9486163e-05	-1.1580095e-05
18.1400	1.4170392e-01	8.6652331e-03	2.9250486e-05	-1.1222805e-05
18.1500	1.4179037e-01	8.6240303e-03	2.9041486e-05	-1.0846996e-05
18.1600	1.4187640e-01	8.5827423e-03	2.8787431e-05	-1.0420312e-05
18.1700	1.4196202e-01	8.5413697e-03	2.8562667e-05	-1.0052460e-05
18.1800	1.4204723e-01	8.4999128e-03	2.8308148e-05	-9.6539042e-06
18.1900	1.4213202e-01	8.4583719e-03	2.8101404e-05	-9.2965668e-06
18.2000	1.4221640e-01	8.4167476e-03	2.7888280e-05	-8.9365271e-06
18.2100	1.4230036e-01	8.3750402e-03	2.7708610e-05	-8.5557303e-06
18.2200	1.4238390e-01	8.3332502e-03	2.7453727e-05	-8.1287481e-06
18.2300	1.4246702e-01	8.2913779e-03	2.7232380e-05	-7.7586639e-06
18.2400	1.4254972e-01	8.2494238e-03	2.6979872e-05	-7.3693829e-06
18.2500	1.4263201e-01	8.2073883e-03	2.6791945e-05	-7.0212102e-06
18.2600	1.4271387e-01	8.1652717e-03	2.6578988e-05	-6.6529491e-06
18.2700	1.4279531e-01	8.1230746e-03	2.6380746e-05	-6.2689955e-06
18.2800	1.4287633e-01	8.0807973e-03	2.6153886e-05	-5.8580791e-06
18.2900	1.4295693e-01	8.0384402e-03	2.5933862e-05	-5.4734026e-06
18.3000	1.4303710e-01	7.9960039e-03	2.5704228e-05	-5.0878343e-06
18.3100	1.4311685e-01	7.9534886e-03	2.5507719e-05	-4.7380330e-06
18.3200	1.4319617e-01	7.9108948e-03	2.5302466e-05	-4.3674239e-06
18.3300	1.4327507e-01	7.8682229e-03	2.5106137e-05	-3.9893678e-06
18.3400	1.4335354e-01	7.8254733e-03	2.4914083e-05	-3.5956619e-06
18.3500	1.4343158e-01	7.7826466e-03	2.4689829e-05	-3.2051434e-06
18.3600	1.4350919e-01	7.7397430e-03	2.4464822e-05	-2.8141620e-06
18.3700	1.4358637e-01	7.6967630e-03	2.4253601e-05	-2.4482007e-06
18.3800	1.4366312e-01	7.6537071e-03	2.4053120e-05	-2.0983415e-06
18.3900	1.4373944e-01	7.6105756e-03	2.3887582e-05	-1.7282044e-06
18.4000	1.4381533e-01	7.5673690e-03	2.3707177e-05	-1.3377588e-06
18.4100	1.4389079e-01	7.5240877e-03	2.3494607e-05	-9.3414321e-07
18.4200	1.4396582e-01	7.4807322e-03	2.3281975e-05	-5.5383897e-07
18.4300	1.4404041e-01	7.4373028e-03	2.3072952e-05	-1.8605145e-07
18.4400	1.4411456e-01	7.3938001e-03	2.2875609e-05	1.9250044e-07
18.4500	1.4418828e-01	7.3502243e-03	2.2681193e-05	5.2530977e-07
18.4600	1.4426157e-01	7.3065760e-03	2.2523733e-05	9.0941319e-07
18.4700	1.4433441e-01	7.2628556e-03	2.2350059e-05	1.2991442e-06
18.4800	1.4440682e-01	7.2190636e-03	2.2139370e-05	1.6936606e-06
18.4900	1.4447879e-01	7.1752002e-03	2.1943360e-05	2.0765035e-06
18.5000	1.4455033e-01	7.1312661e-03	2.1737502e-05	2.4379566e-06
18.5100	1.4462142e-01	7.0872616e-03	2.1551504e-05	2.8202555e-06
18.5200	1.4469207e-01	7.0431871e-03	2.1368752e-05	3.1543481e-06
18.5300	1.4476228e-01	6.9990431e-03	2.1221080e-05	3.5350497e-06
18.5400	1.4483205e-01	6.9548300e-03	2.1056142e-05	3.9172665e-06
18.5500	1.4490138e-01	6.9105483e-03	2.0856403e-05	4.3129287e-06
18.5600	1.4497026e-01	6.8661984e-03	2.0678485e-05	4.6900142e-06
18.5700	1.4503870e-01	6.8217807e-03	2.0486547e-05	5.0527168e-06
18.5800	1.4510670e-01	6.7772957e-03	2.0292655e-05	5.4425091e-06
18.5900	1.4517425e-01	6.7327438e-03	2.0105555e-05	5.7762295e-06
18.6000	1.4524135e-01	6.6881255e-03	1.9973481e-05	6.1515926e-06
18.6100	1.4530801e-01	6.6434411e-03	1.9832398e-05	6.5258573e-06
18.6200	1.4537422e-01	6.5986912e-03	1.9649301e-05	6.9052311e-06
18.6300	1.4543998e-01	6.5538761e-03	1.9472458e-05	7.2832851e-06
18.6400	1.4550530e-01	6.5089964e-03	1.9289938e-05	7.6755038e-06
18.6500	1.4557016e-01	6.4640524e-03	1.9121481e-05	8.0224920e-06
18.6600	1.4563458e-01	6.4190447e-03	1.8950450e-05	8.3872554e-06
18.6700	1.4569854e-01	6.3739735e-03	1.8785075e-05	8.7343655e-06
18.6800	1.4576206e-01	6.3288395e-03	1.8657756e-05	9.1094172e-06
18.6900	1.4582512e-01	6.2836430e-03	1.8518118e-05	9.4834695e-06
18.7000	1.4588773e-01	6.2383845e-03	1.8347500e-05	9.8624657e-06
18.7100	1.4594989e-01	6.1930644e-03	1.8184307e-05	1.0240074e-05
18.7200	1.4601159e-01	6.1476832e-03	1.8012423e-05	1.0628352e-05
18.7300	1.4607284e-01	6.1022413e-03	1.7856192e-05	1.0963297e-05
18.7400	1.4613364e-01	6.0567392e-03	1.7693598e-05	1.1336304e-05
18.7500	1.4619398e-01	6.0111773e-03	1.7524456e-05	1.1684604e-05
18.7600	1.4625386e-01	5.9655561e-03	1.7421065e-05	1.2044484e-05
18.7700	1.4631329e-01	5.9198760e-03	1.7312766e-05	1.2427617e-05
18.7800	1.4637226e-01	5.8741375e-03	1.7131927e-05	1.2805455e-05
18.7900	1.4643077e-01	5.8283410e-03	1.6993970e-05	1.3179654e-05
18.8000	1.4648882e-01	5.7824870e-03	1.6847340e-05	1.3535804e-05
18.8100	1.4654642e-01	5.7365759e-03	1.6690334e-05	1.3898342e-05
18.8200	1.4660356e-01	5.6906082e-03	1.6551341e-05	1.4262994e-05
18.8300	1.4666023e-01	5.6445843e-03	1.6384232e-05	1.4624483e-05
18.8400	1.4671645e-01	5.5985047e-03	1.6249634e-05	1.4964693e-05
18.8500	1.4677220e-01	5.5523699e-03	1.6172598e-05	1.5327081e-05
18.8600	1.4682749e-01	5.5061802e-03	1.6069392e-05	1.5698387e-05
18.8700	1.4688232e-01	5.4599362e-03	1.5898320e-05	1.6078932e-05
18.8800	1.4693669e-01	5.4136384e-03	1.5772252e-05	1.6448721e-05
18.8900	1.4699060e-01	5.3672871e-03	1.5626868e-05	1.6808452e-05
18.9000	1.4704404e-01	5.3208828e-03	1.5497648e-05	1.7159380e-05
18.9100	1.4709702e-01	5.2744260e-03	1.5365019e-05	1.7517029e-05
18.9200	1.4714953e-01	5.2279172e-03	1.5220778e-05	1.7876198e-05
18.9300	1.4720157e-01	5.1813567e-03	1.5101537e-05	1.8207717e-05
18.9400	1.4725315e-01	5.1347452e-03	1.5008702e-05	1.8561400e-05
18.9500	1.4730427e-01	5.0880829e-03	1.4931058e-05	1.8937528e-05
18.9600	1.4735492e-01	5.0413704e-03	1.4819124e-05	1.9309256e-05
18.9700	1.4740510e-01	4.9946082e-03	1.4679777e-05	1.9673542e-05
18.9800	1.4745481e-01	4.9477967e-03	1.4571648e-05	2.0024655e-05
18.9900	1.4750405e-01	4.9009363e-03	1.4441073e-05	2.0391019e-05
19.0000	1.4755283e-01	4.8540276e-03	1.4332635e-05	2.0723867e-05
19.0100	1.4760113e-01	4.8070710e-03	1.4212315e-05	2.1088895e-05
19.0200	1.4764897e-01	4.7600669e-03	1.4093227e-05	2.1439455e-05
19.0300	1.4769633e-01	4.7130158e-03	1.3978644e-05	2.1787113e-05
19.0400	1.4774323e-01	4.6659183e-03	1.3901866e-05	2.2122514e-05
19.0500	1.4778965e-01	4.6187746e-03	1.3842015e-05	2.2490010e-05
19.0600	1.4783560e-01	4.5715854e-03	1.3768644e-05	2.2845951e-05
19.0700	1.4788108e-01	4.5243511e-03	1.3620472e-05	2.3217632e-05
19.0800	1.4792609e-01	4.4770721e-03	1.3539184e-05	2.3561403e-05
19.0900	1.4797062e-01	4.4297489e-03	1.3442711e-05	2.3914931e-05
19.1000	1.4801468e-01	4.3823820e-03	1.3339738e-05	2.4265863e-05
19.1100	1.4805827e-01	4.3349719e-03	1.3246861e-05	2.4605143e-05
19.1200	1.4810138e-01	4.2875190e-03	1.3149478e-05	2.4950496e-05
19.1300	1.4814402e-01	4.2400237e-03	1.3034278e-05	2.5310498e-05
19.1400	1.4818618e-01	4.1924866e-03	1.2968237e-05	2.5645258e-05
19.1500	1.4822787e-01	4.1449082e-03	1.2897118e-05	2.5990843e-05
19.1600	1.4826908e-01	4.0972888e-03	1.2831159e-05	2.6334223e-05
19.1700	1.4830982e-01	4.0496290e-03	1.2780859e-05	2.6697638e-05
19.1800	1.4835007e-01	4.0019292e-03	1.2687953e-05	2.7037144e-05
19.1900	1.4838986e-01	3.9541899e-03	1.2593626e-05	2.7409997e-05
19.2000	1.4842916e-01	3.9064116e-03	1.2512816e-05	2.7748486e-05
19.2100	1.4846798e-01	3.8585948e-03	1.2460493e-05	2.8088368e-05
19.2200	1.4850633e-01	3.8107398e-03	1.2380279e-05	2.8427269e-05
19.2300	1.4854420e-01	3.7628473e-03	1.2299762e-05	2.8771558e-05
19.2400	1.4858159e-01	3.7149176e-03	1.2233188e-05	2.9106293e-05
19.2500	1.4861850e-01	3.6669512e-03	1.2154003e-05	2.9458097e-05
19.2600	1.4865493e-01	3.6189487e-03	1.2058813e-05	2.9792067e-05
19.2700	1.4869087e-01	3.5709104e-03	1.2030434e-05	3.0131906e-05
19.2800	1.4872634e-01	3.5228369e-03	1.1977521e-05	3.0458765e-05
19.2900	1.4876133e-01	3.4747286e-03	1.1939944e-05	3.0806117e-05
19.3000	1.4879584e-01	3.4265860e-03	1.1890555e-05	3.1147467e-05
19.3100	1.4882986e-01	3.3784096e-03	1.1861002e-05	3.1491745e-05
19.3200	1.4886341e-01	3.3301999e-03	1.1770381e-05	3.1832633e-05
19.3300	1.4889647e-01	3.2819573e-03	1.1719583e-05	3.2193780e-05
19.3400	1.4892905e-01	3.2336823e-03	1.1666284e-05	3.2526480e-05
19.3500	1.4896114e-01	3.1853754e-03	1.1628263e-05	3.2850368e-05
19.3600	1.4899275e-01	3.1370370e-03	1.1580746e-05	3.3192001e-05
19.3700	1.4902388e-01	3.0886677e-03	1.1536996e-05	3.3520172e-05
19.3800	1.4905453e-01	3.0402679e-03	1.1493171e-05	3.3842938e-05
19.3900	1.4908469e-01	2.9918381e-03	1.1446589e-05	3.4179166e-05
19.4000	1.4911436e-01	2.9433788e-03	1.1409321e-05	3.4508818e-05
19.4100	1.4914355e-01	2.8948904e-03	1.1363191e-05	3.4847499e-05
19.4200	1.4917226e-01	2.8463735e-03	1.1321256e-05	3.5192017e-05
19.4300	1.4920048e-01	2.7978284e-03	1.1312642e-05	3.5507007e-05
19.4400	1.4922822e-01	2.7492558e-03	1.1295614e-05	3.5826813e-05
19.4500	1.4925547e-01	2.7006560e-03	1.1274720e-05	3.6162829e-05
19.4600	1.4928223e-01	2.6520295e-03	1.1253669e-05	3.6504563e-05
19.4700	1.4930851e-01	2.6033769e-03	1.1231939e-05	3.6837745e-05
19.4800	1.4933430e-01	2.5546986e-03	1.1181865e-05	3.7164580e-05
19.4900	1.4935960e-01	2.5059951e-03	1.1169837e-05	3.7505352e-05
19.5000	1.4938442e-01	2.4572668e-03	1.1154335e-05	3.7828359e-05
19.5100	1.4940875e-01	2.4085143e-03	1.1135691e-05	3.8176614e-05
19.5200	1.4943259e-01	2.3597380e-03	1.1117227e-05	3.8497483e-05
19.5300	1.4945594e-01	2.3109385e-03	1.1116895e-05	3.8801123e-05
19.5400	1.4947881e-01	2.2621161e-03	1.1101810e-05	3.9132768e-05
19.5500	1.4950118e-01	2.2132714e-03	1.1085109e-05	3.9464179e-05
19.5600	1.4952307e-01	2.1644048e-03	1.1080205e-05	3.9782669e-05
19.5700	1.4954447e-01	2.1155169e-03	1.1079688e-05	4.0085219e-05
19.5800	1.4956538e-01	2.0666081e-03	1.1074418e-05	4.0400362e-05
19.5900	1.4958580e-01	2.0176789e-03	1.1068443e-05	4.0732329e-05
19.6000	1.4960574e-01	1.9687298e-03	1.1060910e-05	4.1051651e-05
19.6100	1.4962518e-01	1.9197613e-03	1.1067508e-05	4.1369425e-05
19.6200	1.4964413e-01	1.8707738e-03	1.1078757e-05	4.1708490e-05
19.6300	1.4966259e-01	1.8217679e-03	1.1081236e-05	4.2035137e-05
19.6400	1.4968057e-01	1.7727439e-03	1.1086346e-05	4.2332726e-05
19.6500	1.4969805e-01	1.7237025e-03	1.1091679e-05	4.2656002e-05
19.6600	1.4971504e-01	1.6746441e-03	1.1115238e-05	4.2961987e-05
19.6700	1.4973154e-01	1.6255691e-03	1.1158415e-05	4.3280194e-05
19.6800	1.4974755e-01	1.5764781e-03	1.1189927e-05	4.3590837e-05
19.6900	1.4976307e-01	1.5273716e-03	1.1208340e-05	4.3917912e-05
19.7000	1.4977810e-01	1.4782499e-03	1.1227932e-05	4.4227554e-05
19.7100	1.4979264e-01	1.4291137e-03	1.1246172e-05	4.4553339e-05
19.7200	1.4980668e-01	1.3799634e-03	1.1233592e-05	4.4877299e-05
19.7300	1.4982023e-01	1.3307994e-03	1.1256929e-05	4.5184075e-05
19.7400	1.4983330e-01	1.2816223e-03	1.1291460e-05	4.5502138e-05
19.7500	1.4984587e-01	1.2324326e-03	1.1322188e-05	4.5810926e-05
19.7600	1.4985795e-01	1.1832307e-03	1.1358352e-05	4.6125308e-05
19.7700	1.4986953e-01	1.1340171e-03	1.1396264e-05	4.6435479e-05
19.7800	1.4988063e-01	1.0847923e-03	1.1435089e-05	4.6748734e-05
19.7900	1.4989123e-01	1.0355569e-03	1.1474735e-05	4.7048640e-05
19.8000	1.4990134e-01	9.8631117e-04	1.1524460e-05	4.7370782e-05
19.8100	1.4991095e-01	9.3705574e-04	1.1564878e-05	4.7673468e-05
19.8200	1.4992008e-01	8.8779106e-04	1.1606003e-05	4.7972137e-05
19.8300	1.4992871e-01	8.3851762e-04	1.1648250e-05	4.8272423e-05
19.8400	1.4993685e-01	7.8923590e-04	1.1684084e-05	4.8589064e-05
19.8500	1.4994449e-01	7.3994640e-04	1.1732458e-05	4.8886148e-05
19.8600	1.4995165e-01	6.9064959e-04	1.1783558e-05	4.9191866e-05
19.8700	1.4995831e-01	6.4134596e-04	1.1852672e-05	4.9512090e-05
19.8800	1.4996447e-01	5.9203600e-04	1.1903314e-05	4.9805980e-05
19.8900	1.4997015e-01	5.4272021e-04	1.1961646e-05	5.0109275e-05
19.9000	1.4997533e-01	4.9339905e-04	1.2018791e-05	5.0408439e-05
19.9100	1.4998002e-01	4.4407302e-04	1.2081326e-05	5.0711456e-05
19.9200	1.4998421e-01	3.9474262e-04	1.2178672e-05	5.0989362e-05
19.9300	1.4998791e-01	3.4540831e-04	1.2246433e-05	5.1291450e-05
19.9400	1.4999112e-01	2.9607060e-04	1.2318935e-05	5.1595120e-05
19.9500	1.4999383e-01	2.4672996e-04	1.2393272e-05	5.1894156e-05
19.9600	1.4999605e-01	1.9738689e-04	1.2467905e-05	5.2189275e-05
19.9700	1.4999778e-01	1.4804187e-04	1.2543848e-05	5.2486708e-05
19.9800	1.4999901e-01	9.8695395e-05	1.2620865e-05	5.2783847e-05
19.9900	1.4999975e-01	4.9347941e-05	1.2772067e-05	5.3077417e-05
20.0000	1.5000000e-01	3.8473414e-18	1.2913797e-05	5.3391178e-05


==> data/CutFEM/PTFE6-iso-RotSym_hmax0.002inner7bottom1dtinv2000BDF2_dist0.0002gc0.38.txt <==
time	K_tilde	height	vel_ball	drag_y
0.00003846	1	1.6166159e-01	-1.5111928e-04	1.4506809e-04
0.00007692	1	1.6166158e-01	-2.8703911e-04	2.3991245e-04
0.00011538	1	1.6166157e-01	-4.2475030e-04	2.2872753e-04
0.00015385	1	1.6166155e-01	-5.5930328e-04	2.4843723e-04
0.00019231	1	1.6166152e-01	-6.9480046e-04	2.4254367e-04
0.00023077	1	1.6166149e-01	-8.2914659e-04	2.4972729e-04
0.00026923	1	1.6166145e-01	-9.6366938e-04	2.4862435e-04
0.00030769	1	1.6166141e-01	-1.0976345e-03	2.5210472e-04
0.00034615	1	1.6166136e-01	-1.2315009e-03	2.5272030e-04
0.00038462	1	1.6166131e-01	-1.3650213e-03	2.5487986e-04
0.00042308	1	1.6166125e-01	-1.4983591e-03	2.5601915e-04
0.00046154	1	1.6166119e-01	-1.6314343e-03	2.5765722e-04
0.00050000	1	1.6166112e-01	-1.7643082e-03	2.5891446e-04
0.00100000	1	1.6165980e-01	-3.4630737e-03	2.8841541e-04
0.00150000	1	1.6165765e-01	-5.1477336e-03	2.8284125e-04
0.00200000	1	1.6165466e-01	-6.8106774e-03	2.9509129e-04
0.00250000	1	1.6165085e-01	-8.4550455e-03	3.0325371e-04
0.00300000	1	1.6164622e-01	-1.0082980e-02	3.1062773e-04
0.00350000	1	1.6164077e-01	-1.1696054e-02	3.1738295e-04
0.00400000	1	1.6163453e-01	-1.3295483e-02	3.2364023e-04
0.00450000	1	1.6162748e-01	-1.4882251e-02	3.2948184e-04
0.00500000	1	1.6161965e-01	-1.6457174e-02	3.3497084e-04
0.00550000	1	1.6161103e-01	-1.8020947e-02	3.4015645e-04
0.00600000	1	1.6160164e-01	-1.9573875e-02	3.4528815e-04
0.00650000	1	1.6159146e-01	-2.1116850e-02	3.4985183e-04
0.00700000	1	1.6158052e-01	-2.2650886e-02	3.5389923e-04
0.00750000	1	1.6156882e-01	-2.4175856e-02	3.5828069e-04
0.00800000	1	1.6155635e-01	-2.5691167e-02	3.6305990e-04
0.00850000	1	1.6154313e-01	-2.7198025e-02	3.6682738e-04
0.00900000	1	1.6152916e-01	-2.8697032e-02	3.7045125e-04
0.00950000	1	1.6151444e-01	-3.0188572e-02	3.7394348e-04
0.01000000	1	1.6149897e-01	-3.1672430e-02	3.7767816e-04
0.01050000	1	1.6148277e-01	-3.3149138e-02	3.8098325e-04
0.01100000	1	1.6146583e-01	-3.4619014e-02	3.8418535e-04
0.01150000	1	1.6144815e-01	-3.6081489e-02	3.8787466e-04
0.01200000	1	1.6142975e-01	-3.7536468e-02	3.9149591e-04
0.01250000	1	1.6141062e-01	-3.8983947e-02	3.9509610e-04
0.01300000	1	1.6139077e-01	-4.0425532e-02	3.9754027e-04
0.01350000	1	1.6137020e-01	-4.1860394e-02	4.0096562e-04
0.01400000	1	1.6134891e-01	-4.3289290e-02	4.0364819e-04
0.01450000	1	1.6132691e-01	-4.4712300e-02	4.0645350e-04
0.01500000	1	1.6130420e-01	-4.6129339e-02	4.0934054e-04
0.01550000	1	1.6128079e-01	-4.7540525e-02	4.1212123e-04
0.01600000	1	1.6125666e-01	-4.8945920e-02	4.1488690e-04
0.01650000	1	1.6123184e-01	-5.0344306e-02	4.1854228e-04
0.01700000	1	1.6120632e-01	-5.1737032e-02	4.2093547e-04
0.01750000	1	1.6118011e-01	-5.3124087e-02	4.2366104e-04
0.01800000	1	1.6115320e-01	-5.4506186e-02	4.2586736e-04
0.01850000	1	1.6112561e-01	-5.5882906e-02	4.2855095e-04
0.01900000	1	1.6109732e-01	-5.7253839e-02	4.3142635e-04
0.01950000	1	1.6106835e-01	-5.8620234e-02	4.3330550e-04
0.02000000	1	1.6103870e-01	-5.9981804e-02	4.3568933e-04
0.02050000	1	1.6100837e-01	-6.1339491e-02	4.3732787e-04
0.02100000	1	1.6097737e-01	-6.2691161e-02	4.4072797e-04
0.02150000	1	1.6094569e-01	-6.4036765e-02	4.4365093e-04
0.02200000	1	1.6091333e-01	-6.5377260e-02	4.4587407e-04
0.02250000	1	1.6088031e-01	-6.6712568e-02	4.4838192e-04
0.02300000	1	1.6084662e-01	-6.8041945e-02	4.5140800e-04
0.02350000	1	1.6081227e-01	-6.9366802e-02	4.5323858e-04
0.02400000	1	1.6077726e-01	-7.0688711e-02	4.5427613e-04
0.02450000	1	1.6074159e-01	-7.2006462e-02	4.5656267e-04
0.02500000	1	1.6070526e-01	-7.3317510e-02	4.6039014e-04
0.02550000	1	1.6066827e-01	-7.4624547e-02	4.6166979e-04
0.02600000	1	1.6063063e-01	-7.5927599e-02	4.6357691e-04
0.02650000	1	1.6059234e-01	-7.7225580e-02	4.6627084e-04
0.02700000	1	1.6055341e-01	-7.8516305e-02	4.7027814e-04
0.02750000	1	1.6051383e-01	-7.9803972e-02	4.7073873e-04
0.02800000	1	1.6047361e-01	-8.1088500e-02	4.7226451e-04
0.02850000	1	1.6043274e-01	-8.2368819e-02	4.7454169e-04
0.02900000	1	1.6039124e-01	-8.3643699e-02	4.7744721e-04
0.02950000	1	1.6034910e-01	-8.4914757e-02	4.7889389e-04
0.03000000	1	1.6030633e-01	-8.6180640e-02	4.8170273e-04
0.03050000	1	1.6026292e-01	-8.7440052e-02	4.8511979e-04
0.03100000	1	1.6021889e-01	-8.8696188e-02	4.8592589e-04
0.03150000	1	1.6017423e-01	-8.9948461e-02	4.8791975e-04
0.03200000	1	1.6012895e-01	-9.1195913e-02	4.9046505e-04
0.03250000	1	1.6008304e-01	-9.2439262e-02	4.9226080e-04
0.03300000	1	1.6003651e-01	-9.3678560e-02	4.9419417e-04
0.03350000	1	1.5998936e-01	-9.4911014e-02	4.9814840e-04
0.03400000	1	1.5994160e-01	-9.6140051e-02	4.9896649e-04
0.03450000	1	1.5989322e-01	-9.7363712e-02	5.0201562e-04
0.03500000	1	1.5984424e-01	-9.8583379e-02	5.0360149e-04
0.03550000	1	1.5979464e-01	-9.9799874e-02	5.0492772e-04
0.03600000	1	1.5974444e-01	-1.0101141e-01	5.0773842e-04
0.03650000	1	1.5969363e-01	-1.0221662e-01	5.1109498e-04
0.03700000	1	1.5964223e-01	-1.0341870e-01	5.1183792e-04
0.03750000	1	1.5959022e-01	-1.0461665e-01	5.1405955e-04
0.03800000	1	1.5953761e-01	-1.0580987e-01	5.1646978e-04
0.03850000	1	1.5948441e-01	-1.0699915e-01	5.1817746e-04
0.03900000	1	1.5943061e-01	-1.0818372e-01	5.2061518e-04
0.03950000	1	1.5937623e-01	-1.0936322e-01	5.2313883e-04
0.04000000	1	1.5932125e-01	-1.1053865e-01	5.2486023e-04
0.04050000	1	1.5926569e-01	-1.1170972e-01	5.2700814e-04
0.04100000	1	1.5920955e-01	-1.1287584e-01	5.2953348e-04
0.04150000	1	1.5915282e-01	-1.1403807e-01	5.3114775e-04
0.04200000	1	1.5909551e-01	-1.1519438e-01	5.3447258e-04
0.04250000	1	1.5903763e-01	-1.1634677e-01	5.3587584e-04
0.04300000	1	1.5897917e-01	-1.1749351e-01	5.3900569e-04
0.04350000	1	1.5892013e-01	-1.1863612e-01	5.4061508e-04
0.04400000	1	1.5886053e-01	-1.1977474e-01	5.4250931e-04
0.04450000	1	1.5880036e-01	-1.2090802e-01	5.4538610e-04
0.04500000	1	1.5873963e-01	-1.2203732e-01	5.4697210e-04
0.04550000	1	1.5867833e-01	-1.2316060e-01	5.5035078e-04
0.04600000	1	1.5861647e-01	-1.2427982e-01	5.5183676e-04
0.04650000	1	1.5855405e-01	-1.2539405e-01	5.5444204e-04
0.04700000	1	1.5849108e-01	-1.2650406e-01	5.5629725e-04
0.04750000	1	1.5842755e-01	-1.2760949e-01	5.5856812e-04
0.04800000	1	1.5836347e-01	-1.2871013e-01	5.6092854e-04
0.04850000	1	1.5829884e-01	-1.2980623e-01	5.6304324e-04
0.04900000	1	1.5823367e-01	-1.3089653e-01	5.6612809e-04
0.04950000	1	1.5816795e-01	-1.3198329e-01	5.6728319e-04
0.05000000	1	1.5810168e-01	-1.3306419e-01	5.7066340e-04
0.05050000	1	1.5803488e-01	-1.3414184e-01	5.7158407e-04
0.05100000	1	1.5796755e-01	-1.3521332e-01	5.7525173e-04
0.05150000	1	1.5789967e-01	-1.3628055e-01	5.7683048e-04
0.05200000	1	1.5783127e-01	-1.3734205e-01	5.7993888e-04
0.05250000	1	1.5776233e-01	-1.3840054e-01	5.8072686e-04
0.05300000	1	1.5769287e-01	-1.3945010e-01	5.8644023e-04
0.05350000	1	1.5762288e-01	-1.4049630e-01	5.8670695e-04
0.05400000	1	1.5755238e-01	-1.4153786e-01	5.8924554e-04
0.05450000	2	1.5748135e-01	-1.4257409e-01	5.9196877e-04
0.05500000	2	1.5740981e-01	-1.4359868e-01	5.9907896e-04
0.05550000	2	1.5733775e-01	-1.4462189e-01	5.9726799e-04
0.05600000	2	1.5726519e-01	-1.4564128e-01	5.9968619e-04
0.05650000	2	1.5719211e-01	-1.4665691e-01	6.0148345e-04
0.05700000	2	1.5711853e-01	-1.4766283e-01	6.0757468e-04
0.05750000	2	1.5704445e-01	-1.4866715e-01	6.0638775e-04
0.05800000	2	1.5696987e-01	-1.4966748e-01	6.0887982e-04
0.05850000	2	1.5689479e-01	-1.5066366e-01	6.1091185e-04
0.05900000	2	1.5681921e-01	-1.5165067e-01	6.1651276e-04
0.05950000	2	1.5674314e-01	-1.5263584e-01	6.1564352e-04
0.06000000	2	1.5666658e-01	-1.5361665e-01	6.1834108e-04
0.06050000	2	1.5658952e-01	-1.5459150e-01	6.2158013e-04
0.06100000	2	1.5651199e-01	-1.5555984e-01	6.2484047e-04
0.06150000	2	1.5643397e-01	-1.5652447e-01	6.2594670e-04
0.06200000	2	1.5635546e-01	-1.5748559e-01	6.2758367e-04
0.06250000	2	1.5627648e-01	-1.5843763e-01	6.3328385e-04
0.06300000	2	1.5619703e-01	-1.5938777e-01	6.3246836e-04
0.06350000	2	1.5611710e-01	-1.6033285e-01	6.3565999e-04
0.06400000	2	1.5603670e-01	-1.6127331e-01	6.3776261e-04
0.06450000	2	1.5595583e-01	-1.6220474e-01	6.4316280e-04
0.06500000	2	1.5587450e-01	-1.6313437e-01	6.4228859e-04
0.06550000	2	1.5579270e-01	-1.6406034e-01	6.4449326e-04
0.06600000	2	1.5571044e-01	-1.6497671e-01	6.5053189e-04
0.06650000	2	1.5562772e-01	-1.6588930e-01	6.5094227e-04
0.06700000	2	1.5554455e-01	-1.6679918e-01	6.5198959e-04
0.06750000	2	1.5546093e-01	-1.6770514e-01	6.5415815e-04
0.06800000	2	1.5537685e-01	-1.6860252e-01	6.5939223e-04
0.06850000	2	1.5529233e-01	-1.6949751e-01	6.5906634e-04
0.06900000	2	1.5520735e-01	-1.7038863e-01	6.6126680e-04
0.06950000	2	1.5512194e-01	-1.7127236e-01	6.6565953e-04
0.07000000	2	1.5503608e-01	-1.7215130e-01	6.6734255e-04
0.07050000	2	1.5494979e-01	-1.7302652e-01	6.6886472e-04
0.07100000	2	1.5486306e-01	-1.7389572e-01	6.7230732e-04
0.07150000	2	1.5477590e-01	-1.7475834e-01	6.7560370e-04
0.07200000	2	1.5468830e-01	-1.7561819e-01	6.7601662e-04
0.07250000	2	1.5460028e-01	-1.7647392e-01	6.7831714e-04
0.07300000	2	1.5451183e-01	-1.7732290e-01	6.8219217e-04
0.07350000	2	1.5442296e-01	-1.7816755e-01	6.8368267e-04
0.07400000	2	1.5433367e-01	-1.7900875e-01	6.8513171e-04
0.07450000	2	1.5424396e-01	-1.7984433e-01	6.8835431e-04
0.07500000	2	1.5415383e-01	-1.8067522e-01	6.9037391e-04
0.07550000	2	1.5406328e-01	-1.8150122e-01	6.9277491e-04
0.07600000	2	1.5397233e-01	-1.8232108e-01	6.9601583e-04
0.07650000	2	1.5388096e-01	-1.8313508e-01	6.9877123e-04
0.07700000	2	1.5378919e-01	-1.8394515e-01	7.0018818e-04
0.07750000	2	1.5369702e-01	-1.8474978e-01	7.0315818e-04
0.07800000	2	1.5360445e-01	-1.8554911e-01	7.0568412e-04
0.07850000	2	1.5351147e-01	-1.8634527e-01	7.0668851e-04
0.07900000	2	1.5341810e-01	-1.8713591e-01	7.0989493e-04
0.07950000	2	1.5332434e-01	-1.8792129e-01	7.1236807e-04
0.08000000	2	1.5323019e-01	-1.8870292e-01	7.1380837e-04
0.08050000	2	1.5313564e-01	-1.8947962e-01	7.1645259e-04
0.08100000	2	1.5304071e-01	-1.9025137e-01	7.1884146e-04
0.08150000	2	1.5294539e-01	-1.9101910e-01	7.2054124e-04
0.08200000	2	1.5284969e-01	-1.9178224e-01	7.2288160e-04
0.08250000	2	1.5275361e-01	-1.9254159e-01	7.2451155e-04
0.08300000	2	1.5265715e-01	-1.9329655e-01	7.2676102e-04
0.08350000	2	1.5256032e-01	-1.9404696e-01	7.2898395e-04
0.08400000	2	1.5246311e-01	-1.9479191e-01	7.3182177e-04
0.08450000	2	1.5236553e-01	-1.9553256e-01	7.3360939e-04
0.08500000	2	1.5226758e-01	-1.9626841e-01	7.3603505e-04
0.08550000	2	1.5216926e-01	-1.9700036e-01	7.3768229e-04
0.08600000	2	1.5207058e-01	-1.9772748e-01	7.4023576e-04
0.08650000	2	1.5197154e-01	-1.9845056e-01	7.4197595e-04
0.08700000	2	1.5187213e-01	-1.9916880e-01	7.4449622e-04
0.08750000	2	1.5177237e-01	-1.9988260e-01	7.4652444e-04
0.08800000	2	1.5167225e-01	-2.0059316e-01	7.4780425e-04
0.08850000	2	1.5157178e-01	-2.0129832e-01	7.5089908e-04
0.08900000	2	1.5147095e-01	-2.0199976e-01	7.5229387e-04
0.08950000	2	1.5136978e-01	-2.0269631e-01	7.5491708e-04
0.09000000	2	1.5126826e-01	-2.0338802e-01	7.5722420e-04
0.09050000	2	1.5116639e-01	-2.0407536e-01	7.5921867e-04
0.09100000	2	1.5106419e-01	-2.0475856e-01	7.6114156e-04
0.09150000	2	1.5096164e-01	-2.0543682e-01	7.6370252e-04
0.09200000	2	1.5085875e-01	-2.0611150e-01	7.6510593e-04
0.09250000	2	1.5075553e-01	-2.0678232e-01	7.6701616e-04
0.09300000	2	1.5065197e-01	-2.0744788e-01	7.6987793e-04
0.09350000	2	1.5054808e-01	-2.0811090e-01	7.7045052e-04
0.09400000	2	1.5044386e-01	-2.0876962e-01	7.7292383e-04
0.09450000	2	1.5033932e-01	-2.0942417e-01	7.7490514e-04
0.09500000	2	1.5023444e-01	-2.1007424e-01	7.7712958e-04
0.09550000	2	1.5012924e-01	-2.1072004e-01	7.7912519e-04
0.09600000	2	1.5002372e-01	-2.1136117e-01	7.8146420e-04
0.09650000	2	1.4991788e-01	-2.1199922e-01	7.8255871e-04
0.09700000	2	1.4981173e-01	-2.1263214e-01	7.8551882e-04
0.09750000	2	1.4970525e-01	-2.1326240e-01	7.8619866e-04
0.09800000	2	1.4959847e-01	-2.1388878e-01	7.8835273e-04
0.09850000	2	1.4949137e-01	-2.1450950e-01	7.9149867e-04
0.09900000	2	1.4938396e-01	-2.1512708e-01	7.9239849e-04
0.09950000	2	1.4927624e-01	-2.1574107e-01	7.9423600e-04
0.10000000	2	1.4916822e-01	-2.1635046e-01	7.9668068e-04
0.10050000	2	1.4905989e-01	-2.1695790e-01	7.9697628e-04
0.10100000	2	1.4895126e-01	-2.1756037e-01	8.0009531e-04
0.10150000	2	1.4884233e-01	-2.1816024e-01	8.0077313e-04
0.10200000	2	1.4873310e-01	-2.1875727e-01	8.0218083e-04
0.10250000	2	1.4862358e-01	-2.1934776e-01	8.0621264e-04
0.10300000	2	1.4851376e-01	-2.1993541e-01	8.0668748e-04
0.10350000	2	1.4840365e-01	-2.2051874e-01	8.0911192e-04
0.10400000	2	1.4829324e-01	-2.2109721e-01	8.1157824e-04
0.10450000	2	1.4818255e-01	-2.2167367e-01	8.1185869e-04
0.10500000	2	1.4807157e-01	-2.2224465e-01	8.1532541e-04
0.10550000	2	1.4796031e-01	-2.2281271e-01	8.1610556e-04
0.10600000	2	1.4784876e-01	-2.2337767e-01	8.1764206e-04
0.10650000	2	1.4773693e-01	-2.2393736e-01	8.2068254e-04
0.10700000	2	1.4762482e-01	-2.2449555e-01	8.2050705e-04
0.10750000	2	1.4751244e-01	-2.2504890e-01	8.2363688e-04
0.10800000	2	1.4739978e-01	-2.2560110e-01	8.2329351e-04
0.10850000	2	1.4728684e-01	-2.2614861e-01	8.2639594e-04
0.10900000	2	1.4717363e-01	-2.2669085e-01	8.2906088e-04
0.10950000	2	1.4706015e-01	-2.2723204e-01	8.2856135e-04
0.11000000	2	1.4694640e-01	-2.2776920e-01	8.3120920e-04
0.11050000	2	1.4683238e-01	-2.2830396e-01	8.3196682e-04
0.11100000	2	1.4671810e-01	-2.2883419e-01	8.3465004e-04
0.11150000	2	1.4660355e-01	-2.2935904e-01	8.3743367e-04
0.11200000	2	1.4648874e-01	-2.2988293e-01	8.3684074e-04
0.11250000	2	1.4637367e-01	-2.3040241e-01	8.3978017e-04
0.11300000	2	1.4625834e-01	-2.3092018e-01	8.3995136e-04
0.11350000	2	1.4614275e-01	-2.3143349e-01	8.4275159e-04
0.11400000	2	1.4602691e-01	-2.3194144e-01	8.4554636e-04
0.11450000	2	1.4591081e-01	-2.3244852e-01	8.4487807e-04
0.11500000	2	1.4579446e-01	-2.3295134e-01	8.4774566e-04
0.11550000	2	1.4567786e-01	-2.3345310e-01	8.4748373e-04
0.11600000	2	1.4556101e-01	-2.3394963e-01	8.5099088e-04
0.11650000	2	1.4544391e-01	-2.3444092e-01	8.5350809e-04
0.11700000	2	1.4532657e-01	-2.3493144e-01	8.5280981e-04
0.11750000	2	1.4520898e-01	-2.3541757e-01	8.5578343e-04
0.11800000	2	1.4509115e-01	-2.3590247e-01	8.5561508e-04
0.11850000	2	1.4497308e-01	-2.3638345e-01	8.5814292e-04
0.11900000	2	1.4485477e-01	-2.3686167e-01	8.5919217e-04
0.11950000	2	1.4473622e-01	-2.3733649e-01	8.6097170e-04
0.12000000	2	1.4461744e-01	-2.3780728e-01	8.6306124e-04
0.12050000	2	1.4449842e-01	-2.3827690e-01	8.6293731e-04
0.12100000	2	1.4437916e-01	-2.3874223e-01	8.6573846e-04
0.12150000	2	1.4425967e-01	-2.3920596e-01	8.6587091e-04
0.12200000	2	1.4413996e-01	-2.3966575e-01	8.6831912e-04
0.12250000	2	1.4402001e-01	-2.4012150e-01	8.7027817e-04
0.12300000	2	1.4389984e-01	-2.4057533e-01	8.7069231e-04
0.12350000	2	1.4377944e-01	-2.4102440e-01	8.7366660e-04
0.12400000	2	1.4365881e-01	-2.4147295e-01	8.7288759e-04
0.12450000	2	1.4353797e-01	-2.4191785e-01	8.7540047e-04
0.12500000	2	1.4341690e-01	-2.4236115e-01	8.7567471e-04
0.12550000	2	1.4329561e-01	-2.4280013e-01	8.7839725e-04
0.12600000	2	1.4317410e-01	-2.4323524e-01	8.8014851e-04
0.12650000	2	1.4305237e-01	-2.4366884e-01	8.8030147e-04
0.12700000	2	1.4293043e-01	-2.4409751e-01	8.8349519e-04
0.12750000	2	1.4280828e-01	-2.4452548e-01	8.8281776e-04
0.12800000	2	1.4268591e-01	-2.4495075e-01	8.8459004e-04
0.12850000	2	1.4256333e-01	-2.4537455e-01	8.8499963e-04
0.12900000	2	1.4244053e-01	-2.4579417e-01	8.8765930e-04
0.12950000	2	1.4231753e-01	-2.4620976e-01	8.8955471e-04
0.13000000	2	1.4219433e-01	-2.4662303e-01	8.9025845e-04
0.13050000	2	1.4207091e-01	-2.4703344e-01	8.9176105e-04
0.13100000	2	1.4194729e-01	-2.4744280e-01	8.9183233e-04
0.13150000	2	1.4182347e-01	-2.4784931e-01	8.9363241e-04
0.13200000	2	1.4169945e-01	-2.4825415e-01	8.9414525e-04
0.13250000	2	1.4157522e-01	-2.4865523e-01	8.9646069e-04
0.13300000	2	1.4145079e-01	-2.4905266e-01	8.9817819e-04
0.13350000	2	1.4132617e-01	-2.4944898e-01	8.9810378e-04
0.13400000	2	1.4120134e-01	-2.4984037e-01	9.0138929e-04
0.13450000	2	1.4107633e-01	-2.5023138e-01	9.0047635e-04
0.13500000	2	1.4095112e-01	-2.5061847e-01	9.0320818e-04
0.13550000	2	1.4082571e-01	-2.5100647e-01	9.0161284e-04
0.13600000	2	1.4070011e-01	-2.5139015e-01	9.0494327e-04
0.13650000	2	1.4057432e-01	-2.5177189e-01	9.0530119e-04
0.13700000	2	1.4044834e-01	-2.5215025e-01	9.0727014e-04
0.13750000	2	1.4032217e-01	-2.5252516e-01	9.0894496e-04
0.13800000	2	1.4019582e-01	-2.5289910e-01	9.0880846e-04
0.13850000	2	1.4006927e-01	-2.5326806e-01	9.1217001e-04
0.13900000	2	1.3994255e-01	-2.5363664e-01	9.1124049e-04
0.13950000	2	1.3981564e-01	-2.5400243e-01	9.1316341e-04
0.14000000	2	1.3968855e-01	-2.5436927e-01	9.1173258e-04
0.14050000	2	1.3956127e-01	-2.5473154e-01	9.1528226e-04
0.14100000	2	1.3943382e-01	-2.5509233e-01	9.1524601e-04
0.14150000	2	1.3930618e-01	-2.5544995e-01	9.1717580e-04
0.14200000	2	1.3917837e-01	-2.5580361e-01	9.1926286e-04
0.14250000	2	1.3905038e-01	-2.5615678e-01	9.1867102e-04
0.14300000	2	1.3892221e-01	-2.5650516e-01	9.2199389e-04
0.14350000	2	1.3879387e-01	-2.5685345e-01	9.2091687e-04
0.14400000	2	1.3866536e-01	-2.5719823e-01	9.2342178e-04
0.14450000	2	1.3853667e-01	-2.5754460e-01	9.2142760e-04
0.14500000	2	1.3840782e-01	-2.5788624e-01	9.2522352e-04
0.14550000	2	1.3827879e-01	-2.5822834e-01	9.2374776e-04
0.14600000	2	1.3814959e-01	-2.5856679e-01	9.2649560e-04
0.14650000	2	1.3802022e-01	-2.5890118e-01	9.2853417e-04
0.14700000	2	1.3789069e-01	-2.5923406e-01	9.2865783e-04
0.14750000	2	1.3776099e-01	-2.5956330e-01	9.3090857e-04
0.14800000	2	1.3763113e-01	-2.5989172e-01	9.3062265e-04
0.14850000	2	1.3750110e-01	-2.6021552e-01	9.3375894e-04
0.14900000	2	1.3737091e-01	-2.6053924e-01	9.3270159e-04
0.14950000	2	1.3724056e-01	-2.6086050e-01	9.3446292e-04
0.15000000	2	1.3711005e-01	-2.6118092e-01	9.3446585e-04
0.15050000	2	1.3697938e-01	-2.6149902e-01	9.3594258e-04
0.15100000	2	1.3684855e-01	-2.6181737e-01	9.3520495e-04
0.15150000	2	1.3671757e-01	-2.6213258e-01	9.3752455e-04
0.15200000	2	1.3658642e-01	-2.6244418e-01	9.3936810e-04
0.15250000	2	1.3645512e-01	-2.6275508e-01	9.3900635e-04
0.15300000	2	1.3632367e-01	-2.6306252e-01	9.4133295e-04
0.15350000	2	1.3619206e-01	-2.6336953e-01	9.4080915e-04
0.15400000	2	1.3606030e-01	-2.6367207e-01	9.4392260e-04
0.15450000	2	1.3592839e-01	-2.6397483e-01	9.4269566e-04
0.15500000	2	1.3579633e-01	-2.6427335e-01	9.4579739e-04
0.15550000	2	1.3566412e-01	-2.6457145e-01	9.4508548e-04
0.15600000	2	1.3553176e-01	-2.6486687e-01	9.4691621e-04
0.15650000	2	1.3539925e-01	-2.6516407e-01	9.4498389e-04
0.15700000	2	1.3526660e-01	-2.6545742e-01	9.4818620e-04
0.15750000	2	1.3513379e-01	-2.6575212e-01	9.4629887e-04
0.15800000	2	1.3500084e-01	-2.6604269e-01	9.4958669e-04
0.15850000	2	1.3486775e-01	-2.6633149e-01	9.4986582e-04
0.15900000	2	1.3473451e-01	-2.6661814e-01	9.5099999e-04
0.15950000	2	1.3460113e-01	-2.6690131e-01	9.5298257e-04
0.16000000	2	1.3446761e-01	-2.6718368e-01	9.5273257e-04
0.16050000	2	1.3433395e-01	-2.6746320e-01	9.5458186e-04
0.16100000	2	1.3420015e-01	-2.6774259e-01	9.5399375e-04
0.16150000	2	1.3406621e-01	-2.6801743e-01	9.5724520e-04
0.16200000	2	1.3393213e-01	-2.6829268e-01	9.5586176e-04
0.16250000	2	1.3379792e-01	-2.6856447e-01	9.5845115e-04
0.16300000	2	1.3366357e-01	-2.6883713e-01	9.5698473e-04
0.16350000	2	1.3352908e-01	-2.6910698e-01	9.5923039e-04
0.16400000	2	1.3339446e-01	-2.6937912e-01	9.5689564e-04
0.16450000	2	1.3325971e-01	-2.6964635e-01	9.6098476e-04
0.16500000	2	1.3312482e-01	-2.6991553e-01	9.5839968e-04
0.16550000	2	1.3298979e-01	-2.7018001e-01	9.6226072e-04
0.16600000	2	1.3285464e-01	-2.7044433e-01	9.6124074e-04
0.16650000	2	1.3271935e-01	-2.7070569e-01	9.6334113e-04
0.16700000	2	1.3258393e-01	-2.7096452e-01	9.6445182e-04
0.16750000	2	1.3244839e-01	-2.7122177e-01	9.6497770e-04
0.16800000	2	1.3231271e-01	-2.7147701e-01	9.6604881e-04
0.16850000	2	1.3217691e-01	-2.7173180e-01	9.6589134e-04
0.16900000	2	1.3204098e-01	-2.7198307e-01	9.6831334e-04
0.16950000	2	1.3190493e-01	-2.7223407e-01	9.6766711e-04
0.17000000	2	1.3176875e-01	-2.7248161e-01	9.7009112e-04
0.17050000	2	1.3163244e-01	-2.7272978e-01	9.6880930e-04
0.17100000	2	1.3149602e-01	-2.7297378e-01	9.7196328e-04
0.17150000	2	1.3135947e-01	-2.7321809e-01	9.7073388e-04
0.17200000	2	1.3122280e-01	-2.7345910e-01	9.7318888e-04
0.17250000	2	1.3108601e-01	-2.7370158e-01	9.7133586e-04
0.17300000	2	1.3094910e-01	-2.7394151e-01	9.7352780e-04
0.17350000	2	1.3081207e-01	-2.7418076e-01	9.7340470e-04
0.17400000	2	1.3067492e-01	-2.7441828e-01	9.7448782e-04
0.17450000	2	1.3053765e-01	-2.7465770e-01	9.7270180e-04
0.17500000	2	1.3040027e-01	-2.7489223e-01	9.7667555e-04
0.17550000	2	1.3026276e-01	-2.7512854e-01	9.7422805e-04
0.17600000	2	1.3012514e-01	-2.7536039e-01	9.7785838e-04
0.17650000	2	1.2998740e-01	-2.7559405e-01	9.7549516e-04
0.17700000	2	1.2984955e-01	-2.7582400e-01	9.7859062e-04
0.17750000	2	1.2971158e-01	-2.7605537e-01	9.7668316e-04
0.17800000	2	1.2957349e-01	-2.7628293e-01	9.7976339e-04
0.17850000	2	1.2943529e-01	-2.7650911e-01	9.7983864e-04
0.17900000	2	1.2929698e-01	-2.7673341e-01	9.8087475e-04
0.17950000	2	1.2915856e-01	-2.7695540e-01	9.8207389e-04
0.18000000	2	1.2902003e-01	-2.7717697e-01	9.8182637e-04
0.18050000	2	1.2888138e-01	-2.7739666e-01	9.8307482e-04
0.18100000	2	1.2874263e-01	-2.7761604e-01	9.8285776e-04
0.18150000	2	1.2860377e-01	-2.7783274e-01	9.8470226e-04
0.18200000	2	1.2846480e-01	-2.7804925e-01	9.8419990e-04
0.18250000	2	1.2832572e-01	-2.7826305e-01	9.8610880e-04
0.18300000	2	1.2818654e-01	-2.7847740e-01	9.8505453e-04
0.18350000	2	1.2804725e-01	-2.7868806e-01	9.8784979e-04
0.18400000	2	1.2790785e-01	-2.7889966e-01	9.8628523e-04
0.18450000	2	1.2776835e-01	-2.7910741e-01	9.8928118e-04
0.18500000	2	1.2762874e-01	-2.7931554e-01	9.8808988e-04
0.18550000	2	1.2748903e-01	-2.7952151e-01	9.8971945e-04
0.18600000	2	1.2734922e-01	-2.7972755e-01	9.8915848e-04
0.18650000	2	1.2720931e-01	-2.7992985e-01	9.9186493e-04
0.18700000	2	1.2706929e-01	-2.8013382e-01	9.8976096e-04
0.18750000	2	1.2692917e-01	-2.8033402e-01	9.9288149e-04
0.18800000	2	1.2678896e-01	-2.8053513e-01	9.9131857e-04
0.18850000	2	1.2664864e-01	-2.8073321e-01	9.9372513e-04
0.18900000	2	1.2650822e-01	-2.8093243e-01	9.9216579e-04
0.18950000	2	1.2636771e-01	-2.8112904e-01	9.9433138e-04
0.19000000	2	1.2622709e-01	-2.8132600e-01	9.9344150e-04
0.19050000	2	1.2608638e-01	-2.8151987e-01	9.9575708e-04
0.19100000	2	1.2594557e-01	-2.8171358e-01	9.9512567e-04
0.19150000	2	1.2580467e-01	-2.8190498e-01	9.9675843e-04
0.19200000	2	1.2566367e-01	-2.8209746e-01	9.9541421e-04
0.19250000	2	1.2552257e-01	-2.8228796e-01	9.9711143e-04
0.19300000	2	1.2538138e-01	-2.8247855e-01	9.9656017e-04
0.19350000	2	1.2524010e-01	-2.8266729e-01	9.9792414e-04
0.19400000	2	1.2509872e-01	-2.8285543e-01	9.9790936e-04
0.19450000	2	1.2495724e-01	-2.8304121e-01	9.9945344e-04
0.19500000	2	1.2481567e-01	-2.8322967e-01	9.9697159e-04
0.19550000	2	1.2467401e-01	-2.8341313e-01	1.0012098e-03
0.19600000	2	1.2453226e-01	-2.8359613e-01	1.0003356e-03
0.19650000	2	1.2439042e-01	-2.8377748e-01	1.0014164e-03
0.19700000	2	1.2424848e-01	-2.8395931e-01	1.0006692e-03
0.19750000	2	1.2410646e-01	-2.8413919e-01	1.0021978e-03
0.19800000	2	1.2396434e-01	-2.8432146e-01	1.0000028e-03
0.19850000	2	1.2382214e-01	-2.8449925e-01	1.0038030e-03
0.19900000	2	1.2367984e-01	-2.8467970e-01	1.0008139e-03
0.19950000	2	1.2353746e-01	-2.8485564e-01	1.0047005e-03
0.20000000	2	1.2339499e-01	-2.8503102e-01	1.0040171e-03
0.20050000	2	1.2325243e-01	-2.8520447e-01	1.0052775e-03
0.20100000	2	1.2310978e-01	-2.8538020e-01	1.0031639e-03
0.20150000	3	1.2296705e-01	-2.8555442e-01	1.0048096e-03
0.20200000	3	1.2282423e-01	-2.8573157e-01	1.0023323e-03
0.20250000	3	1.2268132e-01	-2.8590412e-01	1.0063504e-03
0.20300000	3	1.2253832e-01	-2.8607871e-01	1.0037697e-03
0.20350000	3	1.2239524e-01	-2.8624951e-01	1.0069988e-03
0.20400000	3	1.2225208e-01	-2.8642166e-01	1.0051062e-03
0.20450000	3	1.2210882e-01	-2.8658870e-01	1.0091201e-03
0.20500000	3	1.2196549e-01	-2.8675631e-01	1.0074742e-03
0.20550000	3	1.2182207e-01	-2.8692087e-01	1.0098159e-03
0.20600000	3	1.2167857e-01	-2.8708694e-01	1.0079905e-03
0.20650000	3	1.2153498e-01	-2.8724942e-01	1.0109378e-03
0.20700000	3	1.2139132e-01	-2.8741292e-01	1.0093421e-03
0.20750000	3	1.2124757e-01	-2.8757295e-01	1.0120905e-03
0.20800000	3	1.2110374e-01	-2.8773633e-01	1.0088347e-03
0.20850000	3	1.2095984e-01	-2.8789547e-01	1.0127061e-03
0.20900000	3	1.2081585e-01	-2.8805199e-01	1.0135613e-03
0.20950000	3	1.2067178e-01	-2.8820846e-01	1.0129760e-03
0.21000000	3	1.2052764e-01	-2.8836648e-01	1.0118447e-03
0.21050000	3	1.2038342e-01	-2.8852128e-01	1.0145407e-03
0.21100000	3	1.2023912e-01	-2.8867557e-01	1.0141306e-03
0.21150000	3	1.2009474e-01	-2.8882972e-01	1.0141055e-03
0.21200000	3	1.1995029e-01	-2.8898227e-01	1.0152302e-03
0.21250000	3	1.1980576e-01	-2.8913477e-01	1.0148838e-03
0.21300000	3	1.1966116e-01	-2.8928598e-01	1.0157922e-03
0.21350000	3	1.1951648e-01	-2.8943619e-01	1.0162092e-03
0.21400000	3	1.1937172e-01	-2.8958598e-01	1.0162715e-03
0.21450000	3	1.1922689e-01	-2.8973450e-01	1.0170845e-03
0.21500000	3	1.1908199e-01	-2.8988284e-01	1.0169079e-03
0.21550000	3	1.1893701e-01	-2.9002974e-01	1.0178958e-03
0.21600000	3	1.1879196e-01	-2.9017716e-01	1.0171866e-03
0.21650000	3	1.1864683e-01	-2.9032158e-01	1.0194628e-03
0.21700000	3	1.1850163e-01	-2.9046789e-01	1.0173873e-03
0.21750000	3	1.1835636e-01	-2.9061109e-01	1.0200822e-03
0.21800000	3	1.1821102e-01	-2.9075611e-01	1.0180196e-03
0.21850000	3	1.1806561e-01	-2.9089772e-01	1.0209141e-03
0.21900000	3	1.1792012e-01	-2.9104200e-01	1.0181679e-03
0.21950000	3	1.1777457e-01	-2.9118247e-01	1.0215641e-03
0.22000000	3	1.1762894e-01	-2.9132588e-01	1.0185186e-03
0.22050000	3	1.1748324e-01	-2.9146587e-01	1.0216994e-03
0.22100000	3	1.1733747e-01	-2.9160954e-01	1.0182205e-03
0.22150000	3	1.1719164e-01	-2.9174853e-01	1.0224792e-03
0.22200000	3	1.1704573e-01	-2.9188902e-01	1.0202689e-03
0.22250000	3	1.1689975e-01	-2.9202741e-01	1.0221431e-03
0.22300000	3	1.1675370e-01	-2.9216622e-01	1.0213383e-03
0.22350000	3	1.1660758e-01	-2.9230271e-01	1.0231123e-03
0.22400000	3	1.1646140e-01	-2.9244014e-01	1.0218738e-03
0.22450000	3	1.1631514e-01	-2.9257530e-01	1.0237355e-03
0.22500000	3	1.1616882e-01	-2.9271114e-01	1.0227025e-03
0.22550000	3	1.1602243e-01	-2.9284431e-01	1.0247837e-03
0.22600000	3	1.1587598e-01	-2.9297788e-01	1.0238643e-03
0.22650000	3	1.1572945e-01	-2.9310879e-01	1.0258635e-03
0.22700000	3	1.1558287e-01	-2.9324036e-01	1.0247617e-03
0.22750000	3	1.1543621e-01	-2.9337303e-01	1.0241168e-03
0.22800000	3	1.1528949e-01	-2.9350463e-01	1.0251604e-03
0.22850000	3	1.1514271e-01	-2.9363552e-01	1.0254084e-03
0.22900000	3	1.1499586e-01	-2.9376513e-01	1.0261660e-03
0.22950000	3	1.1484895e-01	-2.9389357e-01	1.0266947e-03
0.23000000	3	1.1470197e-01	-2.9402177e-01	1.0265878e-03
0.23050000	3	1.1455492e-01	-2.9415138e-01	1.0255150e-03
0.23100000	3	1.1440782e-01	-2.9427918e-01	1.0271649e-03
0.23150000	3	1.1426064e-01	-2.9440801e-01	1.0259771e-03
0.23200000	3	1.1411341e-01	-2.9453359e-01	1.0285713e-03
0.23250000	3	1.1396611e-01	-2.9465913e-01	1.0278194e-03
0.23300000	3	1.1381875e-01	-2.9478168e-01	1.0299643e-03
0.23350000	3	1.1367133e-01	-2.9490188e-01	1.0309310e-03
0.23400000	3	1.1352385e-01	-2.9502248e-01	1.0300846e-03
0.23450000	3	1.1337631e-01	-2.9514243e-01	1.0306499e-03
0.23500000	3	1.1322871e-01	-2.9526189e-01	1.0308454e-03
0.23550000	3	1.1308105e-01	-2.9538109e-01	1.0309137e-03
0.23600000	3	1.1293333e-01	-2.9550038e-01	1.0307876e-03
0.23650000	3	1.1278555e-01	-2.9561980e-01	1.0307164e-03
0.23700000	3	1.1263771e-01	-2.9573729e-01	1.0321314e-03
0.23750000	3	1.1248981e-01	-2.9585582e-01	1.0309302e-03
0.23800000	3	1.1234185e-01	-2.9597281e-01	1.0322785e-03
0.23850000	3	1.1219384e-01	-2.9609117e-01	1.0309255e-03
0.23900000	3	1.1204576e-01	-2.9620759e-01	1.0326590e-03
0.23950000	3	1.1189763e-01	-2.9632605e-01	1.0307147e-03
0.24000000	3	1.1174944e-01	-2.9644206e-01	1.0329728e-03
0.24050000	3	1.1160119e-01	-2.9655894e-01	1.0317526e-03
0.24100000	3	1.1145288e-01	-2.9667366e-01	1.0335267e-03
0.24150000	3	1.1130451e-01	-2.9678873e-01	1.0327465e-03
0.24200000	3	1.1115609e-01	-2.9690051e-01	1.0352017e-03
0.24250000	3	1.1100761e-01	-2.9701300e-01	1.0339054e-03
0.24300000	3	1.1085908e-01	-2.9712602e-01	1.0336922e-03
0.24350000	3	1.1071049e-01	-2.9723799e-01	1.0345731e-03
0.24400000	3	1.1056184e-01	-2.9735083e-01	1.0336989e-03
0.24450000	3	1.1041314e-01	-2.9746168e-01	1.0353397e-03
0.24500000	3	1.1026438e-01	-2.9757414e-01	1.0336983e-03
0.24550000	3	1.1011556e-01	-2.9768446e-01	1.0356277e-03
0.24600000	3	1.0996669e-01	-2.9779241e-01	1.0368263e-03
0.24650000	3	1.0981777e-01	-2.9790008e-01	1.0364497e-03
0.24700000	3	1.0966879e-01	-2.9800920e-01	1.0353449e-03
0.24750000	3	1.0951976e-01	-2.9811467e-01	1.0383141e-03
0.24800000	3	1.0937068e-01	-2.9821983e-01	1.0376729e-03
0.24850000	3	1.0922154e-01	-2.9832541e-01	1.0372861e-03
0.24900000	3	1.0907235e-01	-2.9843109e-01	1.0373212e-03
0.24950000	3	1.0892311e-01	-2.9853591e-01	1.0379594e-03
0.25000000	3	1.0877382e-01	-2.9864161e-01	1.0371234e-03
0.25050000	3	1.0862447e-01	-2.9874482e-01	1.0391239e-03
0.25100000	3	1.0847507e-01	-2.9884908e-01	1.0377692e-03
0.25150000	3	1.0832562e-01	-2.9895152e-01	1.0393331e-03
0.25200000	3	1.0817612e-01	-2.9905567e-01	1.0376736e-03
0.25250000	3	1.0802657e-01	-2.9915790e-01	1.0394558e-03
0.25300000	3	1.0787696e-01	-2.9926099e-01	1.0383738e-03
0.25350000	3	1.0772731e-01	-2.9936061e-01	1.0410881e-03
0.25400000	3	1.0757760e-01	-2.9946138e-01	1.0394219e-03
0.25450000	3	1.0742785e-01	-2.9956254e-01	1.0394203e-03
0.25500000	3	1.0727804e-01	-2.9966242e-01	1.0404345e-03
0.25550000	3	1.0712818e-01	-2.9976314e-01	1.0395212e-03
0.25600000	3	1.0697828e-01	-2.9986206e-01	1.0410198e-03
0.25650000	3	1.0682832e-01	-2.9996291e-01	1.0391957e-03
0.25700000	3	1.0667831e-01	-3.0006002e-01	1.0423666e-03
0.25750000	3	1.0652826e-01	-3.0015586e-01	1.0423667e-03
0.25800000	3	1.0637816e-01	-3.0025184e-01	1.0419665e-03
0.25850000	3	1.0622801e-01	-3.0034597e-01	1.0433389e-03
0.25900000	3	1.0607781e-01	-3.0044111e-01	1.0421611e-03
0.25950000	3	1.0592757e-01	-3.0053624e-01	1.0424181e-03
0.26000000	3	1.0577728e-01	-3.0062998e-01	1.0434162e-03
0.26050000	3	1.0562694e-01	-3.0072557e-01	1.0417447e-03
0.26100000	3	1.0547655e-01	-3.0081926e-01	1.0435611e-03
0.26150000	3	1.0532612e-01	-3.0091499e-01	1.0416273e-03
0.26200000	3	1.0517564e-01	-3.0100757e-01	1.0444027e-03
0.26250000	3	1.0502511e-01	-3.0110180e-01	1.0424343e-03
0.26300000	3	1.0487454e-01	-3.0119217e-01	1.0456303e-03
0.26350000	3	1.0472392e-01	-3.0128419e-01	1.0435049e-03
0.26400000	3	1.0457325e-01	-3.0137624e-01	1.0438899e-03
0.26450000	3	1.0442254e-01	-3.0146758e-01	1.0444004e-03
0.26500000	3	1.0427179e-01	-3.0155966e-01	1.0437075e-03
0.26550000	3	1.0412098e-01	-3.0165067e-01	1.0446482e-03
0.26600000	3	1.0397013e-01	-3.0174192e-01	1.0442249e-03
0.26650000	3	1.0381924e-01	-3.0183102e-01	1.0458259e-03
0.26700000	3	1.0366830e-01	-3.0191793e-01	1.0468857e-03
0.26750000	3	1.0351732e-01	-3.0200632e-01	1.0452947e-03
0.26800000	3	1.0336630e-01	-3.0209366e-01	1.0464063e-03
0.26850000	3	1.0321523e-01	-3.0218034e-01	1.0466318e-03
0.26900000	3	1.0306412e-01	-3.0226800e-01	1.0457672e-03
0.26950000	3	1.0291296e-01	-3.0235365e-01	1.0474513e-03
0.27000000	3	1.0276176e-01	-3.0244056e-01	1.0460521e-03
0.27050000	3	1.0261052e-01	-3.0252554e-01	1.0477587e-03
0.27100000	3	1.0245924e-01	-3.0261302e-01	1.0454737e-03
0.27150000	3	1.0230791e-01	-3.0269740e-01	1.0483251e-03
0.27200000	3	1.0215654e-01	-3.0278312e-01	1.0466091e-03
0.27250000	3	1.0200513e-01	-3.0286890e-01	1.0468921e-03
0.27300000	3	1.0185367e-01	-3.0295415e-01	1.0472814e-03
0.27350000	3	1.0170217e-01	-3.0303942e-01	1.0471418e-03
0.27400000	3	1.0155063e-01	-3.0312339e-01	1.0480879e-03
0.27450000	3	1.0139905e-01	-3.0320947e-01	1.0462505e-03
0.27500000	3	1.0124742e-01	-3.0329231e-01	1.0490945e-03
0.27550000	3	1.0109576e-01	-3.0337335e-01	1.0496084e-03
0.27600000	3	1.0094405e-01	-3.0345541e-01	1.0484457e-03
0.27650000	3	1.0079230e-01	-3.0353615e-01	1.0496424e-03
0.27700000	3	1.0064051e-01	-3.0361651e-01	1.0495906e-03
0.27750000	3	1.0048869e-01	-3.0369750e-01	1.0490552e-03
0.27800000	3	1.0033682e-01	-3.0377660e-01	1.0505598e-03
0.27850000	3	1.0018491e-01	-3.0385750e-01	1.0488147e-03
0.27900000	3	1.0003296e-01	-3.0393602e-01	1.0509618e-03
0.27950000	3	9.9880973e-02	-3.0401697e-01	1.0486375e-03
0.28000000	3	9.9728944e-02	-3.0409649e-01	1.0502502e-03
0.28050000	3	9.9576876e-02	-3.0417700e-01	1.0491928e-03
0.28100000	3	9.9424768e-02	-3.0425656e-01	1.0501196e-03
0.28150000	3	9.9272620e-02	-3.0433542e-01	1.0503889e-03
0.28200000	3	9.9120432e-02	-3.0441626e-01	1.0488000e-03
0.28250000	3	9.8968204e-02	-3.0449379e-01	1.0516610e-03
0.28300000	3	9.8815938e-02	-3.0457272e-01	1.0498515e-03
0.28350000	3	9.8663632e-02	-3.0464869e-01	1.0523235e-03
0.28400000	3	9.8511289e-02	-3.0472481e-01	1.0515034e-03
0.28450000	3	9.8358908e-02	-3.0480048e-01	1.0518600e-03
0.28500000	3	9.8206489e-02	-3.0487653e-01	1.0514832e-03
0.28550000	3	9.8054032e-02	-3.0495129e-01	1.0525065e-03
0.28600000	3	9.7901537e-02	-3.0502714e-01	1.0513999e-03
0.28650000	3	9.7749005e-02	-3.0510031e-01	1.0536056e-03
0.28700000	3	9.7596436e-02	-3.0517556e-01	1.0514554e-03
0.28750000	3	9.7443830e-02	-3.0524864e-01	1.0535189e-03
0.28800000	3	9.7291187e-02	-3.0532388e-01	1.0514405e-03
0.28850000	3	9.7138507e-02	-3.0539793e-01	1.0528242e-03
0.28900000	3	9.6985790e-02	-3.0547137e-01	1.0529669e-03
0.28950000	3	9.6833035e-02	-3.0554666e-01	1.0514954e-03
0.29000000	3	9.6680243e-02	-3.0562054e-01	1.0529499e-03
0.29050000	3	9.6527416e-02	-3.0569045e-01	1.0554534e-03
0.29100000	3	9.6374553e-02	-3.0575978e-01	1.0549473e-03
0.29150000	3	9.6221656e-02	-3.0582963e-01	1.0544210e-03
0.29200000	3	9.6068723e-02	-3.0590061e-01	1.0537268e-03
0.29250000	3	9.5915755e-02	-3.0597234e-01	1.0534571e-03
0.29300000	3	9.5762752e-02	-3.0604210e-01	1.0550603e-03
0.29350000	3	9.5609713e-02	-3.0611226e-01	1.0543029e-03
0.29400000	3	9.5456639e-02	-3.0618214e-01	1.0546002e-03
0.29450000	3	9.5303530e-02	-3.0625398e-01	1.0531172e-03
0.29500000	3	9.5150386e-02	-3.0632311e-01	1.0555311e-03
0.29550000	3	9.4997207e-02	-3.0639353e-01	1.0539621e-03
0.29600000	3	9.4843992e-02	-3.0646439e-01	1.0539510e-03
0.29650000	3	9.4690743e-02	-3.0653407e-01	1.0549051e-03
0.29700000	3	9.4537458e-02	-3.0660359e-01	1.0547341e-03
0.29750000	3	9.4384140e-02	-3.0667014e-01	1.0568376e-03
0.29800000	3	9.4230789e-02	-3.0673579e-01	1.0567714e-03
0.29850000	3	9.4077405e-02	-3.0680154e-01	1.0564821e-03
0.29900000	3	9.3923987e-02	-3.0686753e-01	1.0563282e-03
0.29950000	3	9.3770537e-02	-3.0693304e-01	1.0567408e-03
0.30000000	3	9.3617054e-02	-3.0700000e-01	1.0555781e-03
0.30050000	3	9.3463538e-02	-3.0706501e-01	1.0573287e-03
0.30100000	3	9.3309989e-02	-3.0713165e-01	1.0556920e-03
0.30150000	3	9.3156407e-02	-3.0719622e-01	1.0575712e-03
0.30200000	3	9.3002792e-02	-3.0726258e-01	1.0557813e-03
0.30250000	3	9.2849144e-02	-3.0732999e-01	1.0554637e-03
0.30300000	3	9.2695462e-02	-3.0739658e-01	1.0563014e-03
0.30350000	3	9.2541747e-02	-3.0746495e-01	1.0548215e-03
0.30400000	3	9.2387998e-02	-3.0752913e-01	1.0582647e-03
0.30450000	3	9.2234217e-02	-3.0759613e-01	1.0552351e-03
0.30500000	3	9.2080404e-02	-3.0765861e-01	1.0591613e-03
0.30550000	3	9.1926559e-02	-3.0772098e-01	1.0581497e-03
0.30600000	3	9.1772683e-02	-3.0778223e-01	1.0589389e-03
0.30650000	3	9.1618776e-02	-3.0784580e-01	1.0569910e-03
0.30700000	3	9.1464838e-02	-3.0790692e-01	1.0593213e-03
0.30750000	3	9.1310869e-02	-3.0796987e-01	1.0574075e-03
0.30800000	3	9.1156868e-02	-3.0803145e-01	1.0588362e-03
0.30850000	3	9.1002837e-02	-3.0809485e-01	1.0571963e-03
0.30900000	3	9.0848774e-02	-3.0815775e-01	1.0579939e-03
0.30950000	3	9.0694679e-02	-3.0821986e-01	1.0584431e-03
0.31000000	3	9.0540554e-02	-3.0828281e-01	1.0576519e-03
0.31050000	3	9.0386397e-02	-3.0834433e-01	1.0588761e-03
0.31100000	3	9.0232210e-02	-3.0840394e-01	1.0599150e-03
0.31150000	3	9.0077993e-02	-3.0846431e-01	1.0589058e-03
0.31200000	3	8.9923746e-02	-3.0852415e-01	1.0594703e-03
0.31250000	3	8.9769469e-02	-3.0858236e-01	1.0605154e-03
0.31300000	3	8.9615163e-02	-3.0864254e-01	1.0587112e-03
0.31350000	3	8.9460828e-02	-3.0870016e-01	1.0610203e-03
0.31400000	3	8.9306462e-02	-3.0876001e-01	1.0587986e-03
0.31450000	3	8.9152067e-02	-3.0882052e-01	1.0588677e-03
0.31500000	3	8.8997642e-02	-3.0888059e-01	1.0593346e-03
0.31550000	3	8.8843186e-02	-3.0894177e-01	1.0584350e-03
0.31600000	3	8.8688701e-02	-3.0900137e-01	1.0598428e-03
0.31650000	3	8.8534184e-02	-3.0906306e-01	1.0579512e-03
0.31700000	3	8.8379639e-02	-3.0912107e-01	1.0611015e-03
0.31750000	3	8.8225064e-02	-3.0917800e-01	1.0609978e-03
0.31800000	3	8.8070461e-02	-3.0923402e-01	1.0613984e-03
0.31850000	3	8.7915830e-02	-3.0929053e-01	1.0608208e-03
0.31900000	3	8.7761171e-02	-3.0934575e-01	1.0618730e-03
0.31950000	3	8.7606483e-02	-3.0940396e-01	1.0594099e-03
0.32000000	3	8.7451768e-02	-3.0945979e-01	1.0618350e-03
0.32050000	3	8.7297023e-02	-3.0951748e-01	1.0599308e-03
0.32100000	3	8.7142250e-02	-3.0957499e-01	1.0605077e-03
0.32150000	3	8.6987448e-02	-3.0963171e-01	1.0610320e-03
0.32200000	3	8.6832618e-02	-3.0968975e-01	1.0598863e-03
0.32250000	3	8.6677760e-02	-3.0974344e-01	1.0633429e-03
0.32300000	3	8.6522875e-02	-3.0979738e-01	1.0621113e-03
0.32350000	3	8.6367963e-02	-3.0985116e-01	1.0622907e-03
0.32400000	3	8.6213024e-02	-3.0990507e-01	1.0621641e-03
0.32450000	3	8.6058058e-02	-3.0995788e-01	1.0629775e-03
0.32500000	3	8.5903065e-02	-3.1001277e-01	1.0612236e-03
0.32550000	3	8.5748046e-02	-3.1006468e-01	1.0638614e-03
0.32600000	3	8.5593000e-02	-3.1012056e-01	1.0602918e-03
0.32650000	3	8.5437926e-02	-3.1017333e-01	1.0634836e-03
0.32700000	3	8.5282826e-02	-3.1022865e-01	1.0609009e-03
0.32750000	3	8.5127698e-02	-3.1028337e-01	1.0619469e-03
0.32800000	3	8.4972543e-02	-3.1033546e-01	1.0636941e-03
0.32850000	3	8.4817362e-02	-3.1039046e-01	1.0609629e-03
0.32900000	3	8.4662153e-02	-3.1044250e-01	1.0637994e-03
0.32950000	3	8.4506919e-02	-3.1049499e-01	1.0627637e-03
0.33000000	3	8.4351659e-02	-3.1054512e-01	1.0645743e-03
0.33050000	3	8.4196373e-02	-3.1059780e-01	1.0621646e-03
0.33100000	3	8.4041063e-02	-3.1064697e-01	1.0653065e-03
0.33150000	3	8.3885726e-02	-3.1069975e-01	1.0618634e-03
0.33200000	3	8.3730364e-02	-3.1074927e-01	1.0650837e-03
0.33250000	3	8.3574975e-02	-3.1080298e-01	1.0612799e-03
0.33300000	3	8.3419560e-02	-3.1085683e-01	1.0621855e-03
0.33350000	3	8.3264119e-02	-3.1090819e-01	1.0640079e-03
0.33400000	3	8.3108651e-02	-3.1096333e-01	1.0606925e-03
0.33450000	3	8.2953157e-02	-3.1101337e-01	1.0652741e-03
0.33500000	3	8.2797638e-02	-3.1106374e-01	1.0638101e-03
0.33550000	3	8.2642094e-02	-3.1111155e-01	1.0657285e-03
0.33600000	3	8.2486526e-02	-3.1116170e-01	1.0634353e-03
0.33650000	3	8.2330934e-02	-3.1120886e-01	1.0661512e-03
0.33700000	3	8.2175316e-02	-3.1125999e-01	1.0625642e-03
0.33750000	3	8.2019674e-02	-3.1130769e-01	1.0659968e-03
0.33800000	3	8.1864007e-02	-3.1135898e-01	1.0625874e-03
0.33850000	3	8.1708315e-02	-3.1140959e-01	1.0639400e-03
0.33900000	3	8.1552598e-02	-3.1145949e-01	1.0642812e-03
0.33950000	3	8.1396855e-02	-3.1151178e-01	1.0623935e-03
0.34000000	3	8.1241088e-02	-3.1155867e-01	1.0668533e-03
0.34050000	3	8.1085297e-02	-3.1160514e-01	1.0658682e-03
0.34100000	3	8.0929483e-02	-3.1165136e-01	1.0659386e-03
0.34150000	3	8.0773646e-02	-3.1169809e-01	1.0655089e-03
0.34200000	3	8.0617785e-02	-3.1174437e-01	1.0659617e-03
0.34250000	3	8.0461900e-02	-3.1179327e-01	1.0639728e-03
0.34300000	3	8.0305992e-02	-3.1183939e-01	1.0665879e-03
0.34350000	3	8.0150060e-02	-3.1188846e-01	1.0638121e-03
0.34400000	3	7.9994104e-02	-3.1193556e-01	1.0659303e-03
0.34450000	3	7.9838125e-02	-3.1198304e-01	1.0651842e-03
0.34500000	3	7.9682121e-02	-3.1203133e-01	1.0646917e-03
0.34550000	3	7.9526094e-02	-3.1207852e-01	1.0656802e-03
0.34600000	3	7.9370043e-02	-3.1212401e-01	1.0666354e-03
0.34650000	3	7.9213970e-02	-3.1216963e-01	1.0661410e-03
0.34700000	3	7.9057874e-02	-3.1221474e-01	1.0665381e-03
0.34750000	3	7.8901756e-02	-3.1225868e-01	1.0672544e-03
0.34800000	3	7.8745615e-02	-3.1230456e-01	1.0655770e-03
0.34850000	3	7.8589451e-02	-3.1234883e-01	1.0672077e-03
0.34900000	3	7.8433265e-02	-3.1239668e-01	1.0642390e-03
0.34950000	3	7.8277055e-02	-3.1244379e-01	1.0656275e-03
0.35000000	3	7.8120821e-02	-3.1249048e-01	1.0657633e-03
0.35050000	3	7.7964564e-02	-3.1253682e-01	1.0659036e-03
0.35100000	3	7.7808285e-02	-3.1258062e-01	1.0676512e-03
0.35150000	3	7.7651984e-02	-3.1262355e-01	1.0676737e-03
0.35200000	3	7.7495662e-02	-3.1266653e-01	1.0674180e-03
0.35250000	3	7.7339317e-02	-3.1271067e-01	1.0666046e-03
0.35300000	3	7.7182952e-02	-3.1275302e-01	1.0681704e-03
0.35350000	3	7.7026564e-02	-3.1279730e-01	1.0663446e-03
0.35400000	3	7.6870155e-02	-3.1283953e-01	1.0682888e-03
0.35450000	3	7.6713723e-02	-3.1288509e-01	1.0654036e-03
0.35500000	3	7.6557269e-02	-3.1293195e-01	1.0652567e-03
0.35550000	3	7.6400792e-02	-3.1297802e-01	1.0661469e-03
0.35600000	3	7.6244293e-02	-3.1301948e-01	1.0692712e-03
0.35650000	3	7.6087772e-02	-3.1306142e-01	1.0678201e-03
0.35700000	3	7.5931231e-02	-3.1310343e-01	1.0678883e-03
0.35750000	3	7.5774669e-02	-3.1314436e-01	1.0686766e-03
0.35800000	3	7.5618087e-02	-3.1318664e-01	1.0674483e-03
0.35850000	3	7.5461483e-02	-3.1322708e-01	1.0690954e-03
0.35900000	3	7.5304859e-02	-3.1326965e-01	1.0671253e-03
0.35950000	3	7.5148213e-02	-3.1331222e-01	1.0676360e-03
0.36000000	3	7.4991547e-02	-3.1335530e-01	1.0672643e-03
0.36050000	3	7.4834857e-02	-3.1340024e-01	1.0660471e-03
0.36100000	3	7.4678147e-02	-3.1344233e-01	1.0685460e-03
0.36150000	3	7.4521416e-02	-3.1348201e-01	1.0696003e-03
0.36200000	3	7.4364665e-02	-3.1352165e-01	1.0690498e-03
0.36250000	3	7.4207894e-02	-3.1356226e-01	1.0683464e-03
0.36300000	3	7.4051103e-02	-3.1360253e-01	1.0688163e-03
0.36350000	3	7.3894291e-02	-3.1364473e-01	1.0673447e-03
0.36400000	3	7.3737459e-02	-3.1368553e-01	1.0688227e-03
0.36450000	3	7.3580606e-02	-3.1372652e-01	1.0683461e-03
0.36500000	3	7.3423732e-02	-3.1376874e-01	1.0675038e-03
0.36550000	3	7.3266837e-02	-3.1381024e-01	1.0683204e-03
0.36600000	3	7.3109922e-02	-3.1385124e-01	1.0685104e-03
0.36650000	3	7.2952986e-02	-3.1389056e-01	1.0695916e-03
0.36700000	3	7.2796031e-02	-3.1392969e-01	1.0693351e-03
0.36750000	3	7.2639057e-02	-3.1396748e-01	1.0702461e-03
0.36800000	3	7.2482064e-02	-3.1400564e-01	1.0696684e-03
0.36850000	3	7.2325052e-02	-3.1404324e-01	1.0701507e-03
0.36900000	3	7.2168020e-02	-3.1408287e-01	1.0685557e-03
0.36950000	3	7.2010970e-02	-3.1412036e-01	1.0705892e-03
0.37000000	3	7.1853899e-02	-3.1416035e-01	1.0682710e-03
0.37050000	3	7.1696808e-02	-3.1420296e-01	1.0669862e-03
0.37100000	3	7.1539697e-02	-3.1424226e-01	1.0699972e-03
0.37150000	3	7.1382567e-02	-3.1427911e-01	1.0709673e-03
0.37200000	3	7.1225418e-02	-3.1431660e-01	1.0699155e-03
0.37250000	3	7.1068250e-02	-3.1435392e-01	1.0701993e-03
0.37300000	3	7.0911064e-02	-3.1439042e-01	1.0707403e-03
0.37350000	3	7.0753860e-02	-3.1442799e-01	1.0697775e-03
0.37400000	3	7.0596637e-02	-3.1446428e-01	1.0709561e-03
0.37450000	3	7.0439395e-02	-3.1450243e-01	1.0693141e-03
0.37500000	3	7.0282133e-02	-3.1454266e-01	1.0682543e-03
0.37550000	3	7.0124852e-02	-3.1458165e-01	1.0696496e-03
0.37600000	3	6.9967552e-02	-3.1462021e-01	1.0696637e-03
0.37650000	3	6.9810233e-02	-3.1465645e-01	1.0712281e-03
0.37700000	3	6.9652896e-02	-3.1469150e-01	1.0715302e-03
0.37750000	3	6.9495542e-02	-3.1472705e-01	1.0708827e-03
0.37800000	3	6.9338169e-02	-3.1476361e-01	1.0702784e-03
0.37850000	3	6.9180778e-02	-3.1479911e-01	1.0712783e-03
0.37900000	3	6.9023369e-02	-3.1483616e-01	1.0699137e-03
0.37950000	3	6.8865943e-02	-3.1487089e-01	1.0719604e-03
0.38000000	3	6.8708498e-02	-3.1490893e-01	1.0690200e-03
0.38050000	3	6.8551033e-02	-3.1494876e-01	1.0685171e-03
0.38100000	3	6.8393549e-02	-3.1498637e-01	1.0705479e-03
0.38150000	3	6.8236048e-02	-3.1502074e-01	1.0723590e-03
0.38200000	3	6.8078529e-02	-3.1505514e-01	1.0715443e-03
0.38250000	3	6.7920993e-02	-3.1508925e-01	1.0717703e-03
0.38300000	3	6.7763440e-02	-3.1512266e-01	1.0721918e-03
0.38350000	3	6.7605870e-02	-3.1515821e-01	1.0704956e-03
0.38400000	3	6.7448282e-02	-3.1519290e-01	1.0716211e-03
0.38450000	3	6.7290676e-02	-3.1522928e-01	1.0702030e-03
0.38500000	3	6.7133052e-02	-3.1526680e-01	1.0697834e-03
0.38550000	3	6.6975409e-02	-3.1530382e-01	1.0704114e-03
0.38600000	3	6.6817750e-02	-3.1533571e-01	1.0740027e-03
0.38650000	3	6.6660074e-02	-3.1536929e-01	1.0715494e-03
0.38700000	3	6.6502381e-02	-3.1540238e-01	1.0723057e-03
0.38750000	3	6.6344671e-02	-3.1543536e-01	1.0722695e-03
0.38800000	3	6.6186945e-02	-3.1546941e-01	1.0714600e-03
0.38850000	3	6.6029202e-02	-3.1550172e-01	1.0729901e-03
0.38900000	3	6.5871442e-02	-3.1553745e-01	1.0700987e-03
0.38950000	3	6.5713665e-02	-3.1557326e-01	1.0708560e-03
0.39000000	3	6.5555869e-02	-3.1560908e-01	1.0708777e-03
0.39050000	3	6.5398055e-02	-3.1564758e-01	1.0689415e-03
0.39100000	3	6.5240223e-02	-3.1568167e-01	1.0727719e-03
0.39150000	3	6.5082374e-02	-3.1571455e-01	1.0725715e-03
0.39200000	3	6.4924509e-02	-3.1574631e-01	1.0731032e-03
0.39250000	3	6.4766627e-02	-3.1577994e-01	1.0714793e-03
0.39300000	3	6.4608729e-02	-3.1581157e-01	1.0733725e-03
0.39350000	3	6.4450815e-02	-3.1584567e-01	1.0711090e-03
0.39400000	3	6.4292884e-02	-3.1587716e-01	1.0735881e-03
0.39450000	3	6.4134937e-02	-3.1591014e-01	1.0718774e-03
0.39500000	3	6.3976973e-02	-3.1594574e-01	1.0703558e-03
0.39550000	3	6.3818992e-02	-3.1597839e-01	1.0731066e-03
0.39600000	3	6.3660996e-02	-3.1600920e-01	1.0737381e-03
0.39650000	3	6.3502983e-02	-3.1603993e-01	1.0733405e-03
0.39700000	3	6.3344955e-02	-3.1607267e-01	1.0718738e-03
0.39750000	3	6.3186911e-02	-3.1610382e-01	1.0735036e-03
0.39800000	3	6.3028850e-02	-3.1613778e-01	1.0710967e-03
0.39850000	3	6.2870774e-02	-3.1616944e-01	1.0734332e-03
0.39900000	3	6.2712681e-02	-3.1620258e-01	1.0717994e-03
0.39950000	3	6.2554571e-02	-3.1623746e-01	1.0709083e-03
0.40000000	3	6.2396444e-02	-3.1626862e-01	1.0740145e-03
0.40050000	3	6.2238303e-02	-3.1629773e-01	1.0745950e-03
0.40100000	3	6.2080147e-02	-3.1632738e-01	1.0737173e-03
0.40150000	3	6.1921975e-02	-3.1635777e-01	1.0733138e-03
0.40200000	3	6.1763789e-02	-3.1638729e-01	1.0741146e-03
0.40250000	3	6.1605587e-02	-3.1641930e-01	1.0721110e-03
0.40300000	3	6.1447370e-02	-3.1644926e-01	1.0741823e-03
0.40350000	3	6.1289137e-02	-3.1648144e-01	1.0720869e-03
0.40400000	3	6.1130888e-02	-3.1651503e-01	1.0716136e-03
0.40450000	3	6.0972623e-02	-3.1654583e-01	1.0739586e-03
0.40500000	3	6.0814343e-02	-3.1657473e-01	1.0746622e-03
0.40550000	3	6.0656048e-02	-3.1660450e-01	1.0735796e-03
0.40600000	3	6.0497739e-02	-3.1663444e-01	1.0736655e-03
0.40650000	3	6.0339415e-02	-3.1666252e-01	1.0750437e-03
0.40700000	3	6.0181075e-02	-3.1669336e-01	1.0725966e-03
0.40750000	3	6.0022722e-02	-3.1672251e-01	1.0744952e-03
0.40800000	3	5.9864352e-02	-3.1675384e-01	1.0725038e-03
0.40850000	3	5.9705967e-02	-3.1678586e-01	1.0725431e-03
0.40900000	3	5.9547566e-02	-3.1681773e-01	1.0728201e-03
0.40950000	3	5.9389149e-02	-3.1684957e-01	1.0728006e-03
0.41000000	3	5.9230718e-02	-3.1687833e-01	1.0750081e-03
0.41050000	3	5.9072272e-02	-3.1690668e-01	1.0745664e-03
0.41100000	3	5.8913812e-02	-3.1693373e-01	1.0754085e-03
0.41150000	3	5.8755338e-02	-3.1696226e-01	1.0740242e-03
0.41200000	3	5.8596849e-02	-3.1699060e-01	1.0745227e-03
0.41250000	3	5.8438346e-02	-3.1702070e-01	1.0732026e-03
0.41300000	3	5.8279828e-02	-3.1705194e-01	1.0728138e-03
0.41350000	3	5.8121294e-02	-3.1708342e-01	1.0729082e-03
0.41400000	3	5.7962744e-02	-3.1711570e-01	1.0723806e-03
0.41450000	3	5.7804179e-02	-3.1714476e-01	1.0749007e-03
0.41500000	3	5.7645600e-02	-3.1717259e-01	1.0750158e-03
0.41550000	3	5.7487007e-02	-3.1719971e-01	1.0752242e-03
0.41600000	3	5.7328400e-02	-3.1722798e-01	1.0742335e-03
0.41650000	3	5.7169780e-02	-3.1725519e-01	1.0752700e-03
0.41700000	3	5.7011145e-02	-3.1728367e-01	1.0741016e-03
0.41750000	3	5.6852495e-02	-3.1731393e-01	1.0731260e-03
0.41800000	3	5.6693831e-02	-3.1734374e-01	1.0738789e-03
0.41850000	3	5.6535152e-02	-3.1737333e-01	1.0739251e-03
0.41900000	3	5.6376458e-02	-3.1740010e-01	1.0759033e-03
0.41950000	3	5.6217752e-02	-3.1742661e-01	1.0754136e-03
0.42000000	3	5.6059032e-02	-3.1745294e-01	1.0754849e-03
0.42050000	3	5.5900299e-02	-3.1747963e-01	1.0751775e-03
0.42100000	3	5.5741552e-02	-3.1750646e-01	1.0751517e-03
0.42150000	3	5.5582793e-02	-3.1753265e-01	1.0756653e-03
0.42200000	3	5.5424019e-02	-3.1756084e-01	1.0740631e-03
0.42250000	3	5.5265231e-02	-3.1759043e-01	1.0735359e-03
0.42300000	3	5.5106428e-02	-3.1762030e-01	1.0736735e-03
0.42350000	3	5.4947611e-02	-3.1764767e-01	1.0755438e-03
0.42400000	3	5.4788781e-02	-3.1767378e-01	1.0758438e-03
0.42450000	3	5.4629938e-02	-3.1769909e-01	1.0761216e-03
0.42500000	3	5.4471082e-02	-3.1772554e-01	1.0751063e-03
0.42550000	3	5.4312213e-02	-3.1775105e-01	1.0760512e-03
0.42600000	3	5.4153330e-02	-3.1777847e-01	1.0744617e-03
0.42650000	3	5.3994433e-02	-3.1780813e-01	1.0733016e-03
0.42700000	3	5.3835522e-02	-3.1783686e-01	1.0745113e-03
0.42750000	3	5.3676597e-02	-3.1786519e-01	1.0745734e-03
0.42800000	3	5.3517658e-02	-3.1789175e-01	1.0757456e-03
0.42850000	3	5.3358706e-02	-3.1791622e-01	1.0768183e-03
0.42900000	3	5.3199742e-02	-3.1794123e-01	1.0759390e-03
0.42950000	3	5.3040765e-02	-3.1796592e-01	1.0763031e-03
0.43000000	3	5.2881776e-02	-3.1799015e-01	1.0765498e-03
0.43050000	3	5.2722774e-02	-3.1801677e-01	1.0747290e-03
0.43100000	3	5.2563759e-02	-3.1804338e-01	1.0753041e-03
0.43150000	3	5.2404730e-02	-3.1806997e-01	1.0753218e-03
0.43200000	3	5.2245689e-02	-3.1809488e-01	1.0765097e-03
0.43250000	3	5.2086635e-02	-3.1812066e-01	1.0754862e-03
0.43300000	3	5.1927569e-02	-3.1814488e-01	1.0768136e-03
0.43350000	3	5.1768491e-02	-3.1816837e-01	1.0769658e-03
0.43400000	3	5.1609400e-02	-3.1819327e-01	1.0757782e-03
0.43450000	3	5.1450298e-02	-3.1821671e-01	1.0771637e-03
0.43500000	3	5.1291183e-02	-3.1824187e-01	1.0755860e-03
0.43550000	3	5.1132055e-02	-3.1827116e-01	1.0730180e-03
0.43600000	3	5.0972912e-02	-3.1829904e-01	1.0750344e-03
0.43650000	3	5.0813757e-02	-3.1832391e-01	1.0768506e-03
0.43700000	3	5.0654589e-02	-3.1834858e-01	1.0762768e-03
0.43750000	3	5.0495409e-02	-3.1837226e-01	1.0769338e-03
0.43800000	3	5.0336217e-02	-3.1839550e-01	1.0770180e-03
0.43850000	3	5.0177013e-02	-3.1842048e-01	1.0756611e-03
0.43900000	3	5.0017797e-02	-3.1844351e-01	1.0774792e-03
0.43950000	3	4.9858569e-02	-3.1846848e-01	1.0756193e-03
0.44000000	3	4.9699327e-02	-3.1849657e-01	1.0738523e-03
0.44050000	3	4.9540072e-02	-3.1852461e-01	1.0746229e-03
0.44100000	3	4.9380803e-02	-3.1854944e-01	1.0769188e-03
0.44150000	3	4.9221523e-02	-3.1857289e-01	1.0771445e-03
0.44200000	3	4.9062231e-02	-3.1859600e-01	1.0770549e-03
0.44250000	3	4.8902927e-02	-3.1861804e-01	1.0777430e-03
0.44300000	3	4.8743613e-02	-3.1864138e-01	1.0765560e-03
0.44350000	3	4.8584286e-02	-3.1866537e-01	1.0764089e-03
0.44400000	3	4.8424947e-02	-3.1869094e-01	1.0754129e-03
0.44450000	3	4.8265595e-02	-3.1871668e-01	1.0756812e-03
0.44500000	3	4.8106230e-02	-3.1874242e-01	1.0757173e-03
0.44550000	3	4.7946854e-02	-3.1876347e-01	1.0790840e-03
0.44600000	3	4.7787467e-02	-3.1878539e-01	1.0773456e-03
0.44650000	3	4.7628068e-02	-3.1880946e-01	1.0759982e-03
0.44700000	3	4.7468658e-02	-3.1883008e-01	1.0790002e-03
0.44750000	3	4.7309237e-02	-3.1885357e-01	1.0761102e-03
0.44800000	3	4.7149804e-02	-3.1887809e-01	1.0760489e-03
0.44850000	3	4.6990358e-02	-3.1890310e-01	1.0759448e-03
0.44900000	3	4.6830900e-02	-3.1892884e-01	1.0755475e-03
0.44950000	3	4.6671430e-02	-3.1895462e-01	1.0756819e-03
0.45000000	3	4.6511947e-02	-3.1897567e-01	1.0790969e-03
0.45050000	3	4.6352454e-02	-3.1899760e-01	1.0773290e-03
0.45100000	3	4.6192950e-02	-3.1901955e-01	1.0775281e-03
0.45150000	3	4.6033435e-02	-3.1904040e-01	1.0783165e-03
0.45200000	3	4.5873909e-02	-3.1906402e-01	1.0760722e-03
0.45250000	3	4.5714371e-02	-3.1908746e-01	1.0768517e-03
0.45300000	3	4.5554821e-02	-3.1911182e-01	1.0761600e-03
0.45350000	3	4.5395259e-02	-3.1913689e-01	1.0758704e-03
0.45400000	3	4.5235684e-02	-3.1916114e-01	1.0766202e-03
0.45450000	3	4.5076099e-02	-3.1918138e-01	1.0793150e-03
0.45500000	3	4.4916503e-02	-3.1920283e-01	1.0774799e-03
0.45550000	3	4.4756896e-02	-3.1922375e-01	1.0781533e-03
0.45600000	3	4.4597279e-02	-3.1924457e-01	1.0780931e-03
0.45650000	3	4.4437651e-02	-3.1926805e-01	1.0761620e-03
0.45700000	3	4.4278010e-02	-3.1929320e-01	1.0755956e-03
0.45750000	3	4.4118357e-02	-3.1931876e-01	1.0756984e-03
0.45800000	3	4.3958691e-02	-3.1934372e-01	1.0762322e-03
0.45850000	3	4.3799015e-02	-3.1936395e-01	1.0794913e-03
0.45900000	3	4.3639328e-02	-3.1938579e-01	1.0771982e-03
0.45950000	3	4.3479630e-02	-3.1940430e-01	1.0799777e-03
0.46000000	3	4.3319922e-02	-3.1942674e-01	1.0763573e-03
0.46050000	3	4.3160204e-02	-3.1944560e-01	1.0798690e-03
0.46100000	3	4.3000476e-02	-3.1946792e-01	1.0765310e-03
0.46150000	3	4.2840736e-02	-3.1949236e-01	1.0758215e-03
0.46200000	3	4.2680984e-02	-3.1951288e-01	1.0791574e-03
0.46250000	3	4.2521223e-02	-3.1953321e-01	1.0783543e-03
0.46300000	3	4.2361452e-02	-3.1955321e-01	1.0785448e-03
0.46350000	3	4.2201670e-02	-3.1957312e-01	1.0785312e-03
0.46400000	3	4.2041879e-02	-3.1959244e-01	1.0789415e-03
0.46450000	3	4.1882077e-02	-3.1961435e-01	1.0769181e-03
0.46500000	3	4.1722265e-02	-3.1963393e-01	1.0792315e-03
0.46550000	3	4.1562442e-02	-3.1965589e-01	1.0769669e-03
0.46600000	3	4.1402608e-02	-3.1968068e-01	1.0754934e-03
0.46650000	3	4.1242762e-02	-3.1970382e-01	1.0773585e-03
0.46700000	3	4.1082905e-02	-3.1972260e-01	1.0800920e-03
0.46750000	3	4.0923039e-02	-3.1974204e-01	1.0785810e-03
0.46800000	3	4.0763163e-02	-3.1976188e-01	1.0784445e-03
0.46850000	3	4.0603278e-02	-3.1977970e-01	1.0800004e-03
0.46900000	3	4.0443382e-02	-3.1980185e-01	1.0763979e-03
0.46950000	3	4.0283476e-02	-3.1982308e-01	1.0780963e-03
0.47000000	3	4.0123559e-02	-3.1984506e-01	1.0773332e-03
0.47050000	3	3.9963630e-02	-3.1986882e-01	1.0762346e-03
0.47100000	3	3.9803692e-02	-3.1988759e-01	1.0802611e-03
0.47150000	3	3.9643743e-02	-3.1990731e-01	1.0783693e-03
0.47200000	3	3.9483785e-02	-3.1992466e-01	1.0803049e-03
0.47250000	3	3.9323818e-02	-3.1994487e-01	1.0776796e-03
0.47300000	3	3.9163841e-02	-3.1996207e-01	1.0805376e-03
0.47350000	3	3.9003854e-02	-3.1998369e-01	1.0766230e-03
0.47400000	3	3.8843857e-02	-3.2000628e-01	1.0769907e-03
0.47450000	3	3.8683848e-02	-3.2002951e-01	1.0767610e-03
0.47500000	3	3.8523829e-02	-3.2004676e-01	1.0812366e-03
0.47550000	3	3.8363801e-02	-3.2006603e-01	1.0783313e-03
0.47600000	3	3.8203764e-02	-3.2008272e-01	1.0806708e-03
0.47650000	3	3.8043718e-02	-3.2010038e-01	1.0793622e-03
0.47700000	3	3.7883663e-02	-3.2012001e-01	1.0781663e-03
0.47750000	3	3.7723598e-02	-3.2014013e-01	1.0782965e-03
0.47800000	3	3.7563523e-02	-3.2015992e-01	1.0786426e-03
0.47850000	3	3.7403437e-02	-3.2018323e-01	1.0760345e-03
0.47900000	3	3.7243341e-02	-3.2020093e-01	1.0809293e-03
0.47950000	3	3.7083236e-02	-3.2021923e-01	1.0791395e-03
0.48000000	3	3.6923122e-02	-3.2023583e-01	1.0805061e-03
0.48050000	3	3.6762999e-02	-3.2025541e-01	1.0779503e-03
0.48100000	3	3.6602868e-02	-3.2027223e-01	1.0806567e-03
0.48150000	3	3.6442726e-02	-3.2029284e-01	1.0772652e-03
0.48200000	3	3.6282575e-02	-3.2031089e-01	1.0800148e-03
0.48250000	3	3.6122414e-02	-3.2033304e-01	1.0764517e-03
0.48300000	3	3.5962242e-02	-3.2035628e-01	1.0766521e-03
0.48350000	3	3.5802059e-02	-3.2037475e-01	1.0803423e-03
0.48400000	3	3.5641867e-02	-3.2039346e-01	1.0790307e-03
0.48450000	3	3.5481667e-02	-3.2040874e-01	1.0815595e-03
0.48500000	3	3.5321458e-02	-3.2042715e-01	1.0784721e-03
0.48550000	3	3.5161241e-02	-3.2044262e-01	1.0813532e-03
0.48600000	3	3.5001014e-02	-3.2046165e-01	1.0780739e-03
0.48650000	3	3.4840778e-02	-3.2048284e-01	1.0773753e-03
0.48700000	3	3.4680532e-02	-3.2050016e-01	1.0806807e-03
0.48750000	3	3.4520278e-02	-3.2051630e-01	1.0806071e-03
0.48800000	3	3.4360016e-02	-3.2053364e-01	1.0794518e-03
0.48850000	3	3.4199745e-02	-3.2054933e-01	1.0809295e-03
0.48900000	3	3.4039467e-02	-3.2056525e-01	1.0803717e-03
0.48950000	3	3.3879179e-02	-3.2058443e-01	1.0780804e-03
0.49000000	3	3.3718883e-02	-3.2060124e-01	1.0805643e-03
0.49050000	3	3.3558576e-02	-3.2062255e-01	1.0767622e-03
0.49100000	3	3.3398259e-02	-3.2064520e-01	1.0768657e-03
0.49150000	3	3.3237933e-02	-3.2066325e-01	1.0805131e-03
0.49200000	3	3.3077597e-02	-3.2067972e-01	1.0805378e-03
0.49250000	3	3.2917254e-02	-3.2069479e-01	1.0811666e-03
0.49300000	3	3.2756902e-02	-3.2071194e-01	1.0793391e-03
0.49350000	3	3.2596542e-02	-3.2072628e-01	1.0818692e-03
0.49400000	3	3.2436174e-02	-3.2074512e-01	1.0779410e-03
0.49450000	3	3.2275797e-02	-3.2076502e-01	1.0782552e-03
0.49500000	3	3.2115410e-02	-3.2078202e-01	1.0806093e-03
0.49550000	3	3.1955015e-02	-3.2079711e-01	1.0812804e-03
0.49600000	3	3.1794613e-02	-3.2081264e-01	1.0805018e-03
0.49650000	3	3.1634203e-02	-3.2082840e-01	1.0804508e-03
0.49700000	3	3.1473785e-02	-3.2084399e-01	1.0806177e-03
0.49750000	3	3.1313358e-02	-3.2086256e-01	1.0784426e-03
0.49800000	3	3.1152923e-02	-3.2087721e-01	1.0819810e-03
0.49850000	3	3.0992480e-02	-3.2089584e-01	1.0781730e-03
0.49900000	3	3.0832026e-02	-3.2091642e-01	1.0777197e-03
0.49950000	3	3.0671564e-02	-3.2093312e-01	1.0809824e-03
0.50000000	3	3.0511094e-02	-3.2094843e-01	1.0810457e-03
0.50050000	3	3.0350616e-02	-3.2096303e-01	1.0812332e-03
0.50100000	3	3.0190131e-02	-3.2097805e-01	1.0807586e-03
0.50150000	3	3.0029638e-02	-3.2099254e-01	1.0812371e-03
0.50200000	3	2.9869137e-02	-3.2101020e-01	1.0788247e-03
0.50250000	3	2.9708627e-02	-3.2102926e-01	1.0785816e-03
0.50300000	3	2.9548108e-02	-3.2104754e-01	1.0794843e-03
0.50350000	3	2.9387581e-02	-3.2106167e-01	1.0822838e-03
0.50400000	3	2.9227047e-02	-3.2107626e-01	1.0809542e-03
0.50450000	3	2.9066505e-02	-3.2109042e-01	1.0813749e-03
0.50500000	3	2.8905956e-02	-3.2110462e-01	1.0812392e-03
0.50550000	3	2.8745400e-02	-3.2112200e-01	1.0789613e-03
0.50600000	3	2.8584835e-02	-3.2113554e-01	1.0824989e-03
0.50650000	3	2.8424263e-02	-3.2115221e-01	1.0793107e-03
0.50700000	3	2.8263682e-02	-3.2117150e-01	1.0781810e-03
0.50750000	3	2.8103093e-02	-3.2118692e-01	1.0816044e-03
0.50800000	3	2.7942496e-02	-3.2120126e-01	1.0814446e-03
0.50850000	3	2.7781892e-02	-3.2121517e-01	1.0814897e-03
0.50900000	3	2.7621281e-02	-3.2122889e-01	1.0815278e-03
0.50950000	3	2.7460663e-02	-3.2124292e-01	1.0812589e-03
0.51000000	3	2.7300037e-02	-3.2125832e-01	1.0803414e-03
0.51050000	3	2.7139404e-02	-3.2127627e-01	1.0788459e-03
0.51100000	3	2.6978761e-02	-3.2129281e-01	1.0804620e-03
0.51150000	3	2.6818110e-02	-3.2131120e-01	1.0787937e-03
0.51200000	3	2.6657451e-02	-3.2132520e-01	1.0824030e-03
0.51250000	3	2.6496786e-02	-3.2133754e-01	1.0825366e-03
0.51300000	3	2.6336114e-02	-3.2135047e-01	1.0817217e-03
0.51350000	3	2.6175435e-02	-3.2136502e-01	1.0806962e-03
0.51400000	3	2.6014749e-02	-3.2137785e-01	1.0823274e-03
0.51450000	3	2.5854056e-02	-3.2139537e-01	1.0785354e-03
0.51500000	3	2.5693353e-02	-3.2141459e-01	1.0784272e-03
0.51550000	3	2.5532642e-02	-3.2142945e-01	1.0819902e-03
0.51600000	3	2.5371924e-02	-3.2144363e-01	1.0814290e-03
0.51650000	3	2.5211199e-02	-3.2145593e-01	1.0826190e-03
0.51700000	3	2.5050468e-02	-3.2146914e-01	1.0815119e-03
0.51750000	3	2.4889731e-02	-3.2148124e-01	1.0825343e-03
0.51800000	3	2.4728986e-02	-3.2149699e-01	1.0796312e-03
0.51850000	3	2.4568234e-02	-3.2151087e-01	1.0818665e-03
0.51900000	3	2.4407474e-02	-3.2152758e-01	1.0793602e-03
0.51950000	3	2.4246707e-02	-3.2154219e-01	1.0815605e-03
0.52000000	3	2.4085933e-02	-3.2155450e-01	1.0827256e-03
0.52050000	3	2.3925153e-02	-3.2156691e-01	1.0820800e-03
0.52100000	3	2.3764366e-02	-3.2157825e-01	1.0828914e-03
0.52150000	3	2.3603573e-02	-3.2159351e-01	1.0798069e-03
0.52200000	3	2.3442773e-02	-3.2160646e-01	1.0823978e-03
0.52250000	3	2.3281967e-02	-3.2161979e-01	1.0815792e-03
0.52300000	3	2.3121152e-02	-3.2163810e-01	1.0780802e-03
0.52350000	3	2.2960330e-02	-3.2165154e-01	1.0827848e-03
0.52400000	3	2.2799501e-02	-3.2166333e-01	1.0828090e-03
0.52450000	3	2.2638667e-02	-3.2167437e-01	1.0829524e-03
0.52500000	3	2.2477826e-02	-3.2168716e-01	1.0815075e-03
0.52550000	3	2.2316980e-02	-3.2169883e-01	1.0827459e-03
0.52600000	3	2.2156127e-02	-3.2171213e-01	1.0812935e-03
0.52650000	3	2.1995267e-02	-3.2172678e-01	1.0807076e-03
0.52700000	3	2.1834400e-02	-3.2174077e-01	1.0815126e-03
0.52750000	3	2.1673526e-02	-3.2175521e-01	1.0810278e-03
0.52800000	3	2.1512646e-02	-3.2176797e-01	1.0823427e-03
0.52850000	3	2.1351759e-02	-3.2177954e-01	1.0828011e-03
0.52900000	3	2.1190867e-02	-3.2178957e-01	1.0836264e-03
0.52950000	3	2.1029969e-02	-3.2180149e-01	1.0818876e-03
0.53000000	3	2.0869066e-02	-3.2181250e-01	1.0830124e-03
0.53050000	3	2.0708156e-02	-3.2182446e-01	1.0820942e-03
0.53100000	3	2.0547240e-02	-3.2184026e-01	1.0795624e-03
0.53150000	3	2.0386317e-02	-3.2185156e-01	1.0837273e-03
0.53200000	3	2.0225389e-02	-3.2186193e-01	1.0833100e-03
0.53250000	3	2.0064456e-02	-3.2187093e-01	1.0840767e-03
0.53300000	3	1.9903518e-02	-3.2188018e-01	1.0835775e-03
0.53350000	3	1.9742575e-02	-3.2189074e-01	1.0826851e-03
0.53400000	3	1.9581627e-02	-3.2190295e-01	1.0818105e-03
0.53450000	3	1.9420671e-02	-3.2191708e-01	1.0808178e-03
0.53500000	3	1.9259710e-02	-3.2193001e-01	1.0821618e-03
0.53550000	3	1.9098741e-02	-3.2194330e-01	1.0816051e-03
0.53600000	3	1.8937767e-02	-3.2195413e-01	1.0834516e-03
0.53650000	3	1.8776788e-02	-3.2196407e-01	1.0835087e-03
0.53700000	3	1.8615804e-02	-3.2197134e-01	1.0852227e-03
0.53750000	3	1.8454816e-02	-3.2198154e-01	1.0824595e-03
0.53800000	3	1.8293823e-02	-3.2199121e-01	1.0835565e-03
0.53850000	3	1.8132824e-02	-3.2200141e-01	1.0830533e-03
0.53900000	3	1.7971821e-02	-3.2201150e-01	1.0832583e-03
0.53950000	3	1.7810813e-02	-3.2202131e-01	1.0834392e-03
0.54000000	3	1.7649800e-02	-3.2203020e-01	1.0840216e-03
0.54050000	3	1.7488784e-02	-3.2203687e-01	1.0853905e-03
0.54100000	3	1.7327763e-02	-3.2204518e-01	1.0837014e-03
0.54150000	3	1.7166738e-02	-3.2205502e-01	1.0829758e-03
0.54200000	3	1.7005708e-02	-3.2206474e-01	1.0834234e-03
0.54250000	3	1.6844673e-02	-3.2207573e-01	1.0824904e-03
0.54300000	3	1.6683633e-02	-3.2208487e-01	1.0841232e-03
0.54350000	3	1.6522588e-02	-3.2209492e-01	1.0830303e-03
0.54400000	3	1.6361539e-02	-3.2210208e-01	1.0853178e-03
0.54450000	3	1.6200486e-02	-3.2210893e-01	1.0848519e-03
0.54500000	3	1.6039431e-02	-3.2211301e-01	1.0867772e-03
0.54550000	3	1.5878372e-02	-3.2212082e-01	1.0834221e-03
0.54600000	3	1.5717309e-02	-3.2213001e-01	1.0833217e-03
0.54650000	3	1.5556242e-02	-3.2213984e-01	1.0831949e-03
0.54700000	3	1.5395170e-02	-3.2214651e-01	1.0856231e-03
0.54750000	3	1.5234095e-02	-3.2215333e-01	1.0847620e-03
0.54800000	3	1.5073018e-02	-3.2215736e-01	1.0867970e-03
0.54850000	3	1.4911938e-02	-3.2216181e-01	1.0858338e-03
0.54900000	3	1.4750856e-02	-3.2216804e-01	1.0846452e-03
0.54950000	3	1.4589771e-02	-3.2217225e-01	1.0865333e-03
0.55000000	3	1.4428683e-02	-3.2217909e-01	1.0841597e-03
0.55050000	3	1.4267591e-02	-3.2218823e-01	1.0831411e-03
0.55100000	3	1.4106495e-02	-3.2219444e-01	1.0857859e-03
0.55150000	3	1.3945398e-02	-3.2219718e-01	1.0875827e-03
0.55200000	3	1.3784299e-02	-3.2219943e-01	1.0871082e-03
0.55250000	3	1.3623198e-02	-3.2220224e-01	1.0865816e-03
0.55300000	3	1.3462097e-02	-3.2220317e-01	1.0880838e-03
0.55350000	3	1.3300994e-02	-3.2220839e-01	1.0845305e-03
0.55400000	3	1.3139889e-02	-3.2221163e-01	1.0869948e-03
0.55450000	3	1.2978781e-02	-3.2221765e-01	1.0845053e-03
0.55500000	3	1.2817673e-02	-3.2221673e-01	1.0901823e-03
0.55550000	3	1.2656565e-02	-3.2221688e-01	1.0877362e-03
0.55600000	3	1.2495457e-02	-3.2221562e-01	1.0890179e-03
0.55650000	3	1.2334349e-02	-3.2221433e-01	1.0887018e-03
0.55700000	3	1.2173242e-02	-3.2221412e-01	1.0879069e-03
0.55750000	3	1.2012136e-02	-3.2221100e-01	1.0902755e-03
0.55800000	3	1.1851030e-02	-3.2221156e-01	1.0869171e-03
0.55850000	3	1.1689924e-02	-3.2221340e-01	1.0868758e-03
0.55900000	3	1.1528818e-02	-3.2221139e-01	1.0899607e-03
0.55950000	3	1.1367713e-02	-3.2220739e-01	1.0904783e-03
0.56000000	3	1.1206612e-02	-3.2220135e-01	1.0914686e-03
0.56050000	3	1.1045512e-02	-3.2219639e-01	1.0901944e-03
0.56100000	3	1.0884416e-02	-3.2218898e-01	1.0922227e-03
0.56150000	3	1.0723322e-02	-3.2218482e-01	1.0892968e-03
0.56200000	3	1.0562231e-02	-3.2218147e-01	1.0894885e-03
0.56250000	3	1.0401141e-02	-3.2217685e-01	1.0905970e-03
0.56300000	3	1.0240055e-02	-3.2216772e-01	1.0935455e-03
0.56350000	3	1.0078974e-02	-3.2215838e-01	1.0925965e-03
0.56400000	3	9.9178979e-03	-3.2214694e-01	1.0940751e-03
0.56450000	3	9.7568278e-03	-3.2213419e-01	1.0945050e-03
0.56500000	3	9.5957634e-03	-3.2212310e-01	1.0929945e-03
0.56550000	3	9.4347052e-03	-3.2211001e-01	1.0948464e-03
0.56600000	3	9.2736535e-03	-3.2209698e-01	1.0943073e-03
0.56650000	3	9.1126085e-03	-3.2208321e-01	1.0948664e-03
0.56700000	3	8.9515717e-03	-3.2206560e-01	1.0974569e-03
0.56750000	3	8.7905441e-03	-3.2204581e-01	1.0980964e-03
0.56800000	3	8.6295269e-03	-3.2202392e-01	1.0990889e-03
0.56850000	3	8.4685208e-03	-3.2200135e-01	1.0990749e-03
0.56900000	3	8.3075262e-03	-3.2197762e-01	1.0997337e-03
0.56950000	3	8.1465436e-03	-3.2195317e-01	1.0999770e-03
0.57000000	3	7.9855732e-03	-3.2192855e-01	1.0999404e-03
0.57050000	3	7.8246158e-03	-3.2190180e-01	1.1014139e-03
0.57100000	3	7.6636735e-03	-3.2186951e-01	1.1049042e-03
0.57150000	3	7.5027479e-03	-3.2183451e-01	1.1055290e-03
0.57200000	3	7.3418403e-03	-3.2179722e-01	1.1065262e-03
0.57250000	3	7.1809520e-03	-3.2175715e-01	1.1079717e-03
0.57300000	3	7.0200836e-03	-3.2171706e-01	1.1073238e-03
0.57350000	3	6.8592361e-03	-3.2167414e-01	1.1093573e-03
0.57400000	3	6.6984107e-03	-3.2162854e-01	1.1106123e-03
0.57450000	3	6.5376091e-03	-3.2157956e-01	1.1123958e-03
0.57500000	3	6.3768335e-03	-3.2152512e-01	1.1155200e-03
0.57550000	3	6.2160866e-03	-3.2146508e-01	1.1182413e-03
0.57600000	3	6.0553712e-03	-3.2139939e-01	1.1209629e-03
0.57650000	3	5.8946890e-03	-3.2133100e-01	1.1215436e-03
0.57700000	3	5.7340423e-03	-3.2125787e-01	1.1243136e-03
0.57750000	3	5.5734334e-03	-3.2118002e-01	1.1265615e-03
0.57800000	3	5.4128643e-03	-3.2109856e-01	1.1280334e-03
0.57850000	3	5.2523388e-03	-3.2100748e-01	1.1341054e-03
0.57900000	3	5.0918610e-03	-3.2090777e-01	1.1380043e-03
0.57950000	3	4.9314353e-03	-3.2079917e-01	1.1423333e-03
0.58000000	3	4.7710658e-03	-3.2068279e-01	1.1458037e-03
0.58050000	3	4.6107569e-03	-3.2055721e-01	1.1505621e-03
0.58100000	3	4.4505128e-03	-3.2042367e-01	1.1540862e-03
0.58150000	3	4.2903388e-03	-3.2027752e-01	1.1612516e-03
0.58200000	3	4.1302406e-03	-3.2012075e-01	1.1658771e-03
0.58250000	3	3.9702243e-03	-3.1995074e-01	1.1728567e-03
0.58300000	3	3.8102978e-03	-3.1976318e-01	1.1823125e-03
0.58350000	3	3.6504694e-03	-3.1955872e-01	1.1902578e-03
0.58400000	3	3.4907492e-03	-3.1933230e-01	1.2020218e-03
0.58450000	3	3.3311473e-03	-3.1908543e-01	1.2114632e-03
0.58500000	3	3.1716758e-03	-3.1881257e-01	1.2252841e-03
0.58550000	3	3.0123467e-03	-3.1851587e-01	1.2362068e-03
0.58600000	3	2.8531740e-03	-3.1818881e-01	1.2523491e-03
0.58650000	3	2.6941742e-03	-3.1782670e-01	1.2702946e-03
0.58700000	3	2.5353662e-03	-3.1742425e-01	1.2909346e-03
0.58750000	3	2.3767721e-03	-3.1697431e-01	1.3154345e-03
0.58800000	3	2.2184171e-03	-3.1647082e-01	1.3426008e-03
0.58850000	3	2.0603311e-03	-3.1590307e-01	1.3760045e-03
0.58900000	3	1.9025457e-03	-3.1527019e-01	1.4074739e-03
0.58950000	3	1.7451015e-03	-3.1454729e-01	1.4566529e-03
0.59000000	3	1.5880435e-03	-3.1372970e-01	1.5032191e-03
0.59050000	3	1.4314286e-03	-3.1278683e-01	1.5706970e-03
0.59100000	3	1.2753239e-03	-3.1169908e-01	1.6449405e-03
0.59150000	3	1.1198126e-03	-3.1042943e-01	1.7411360e-03
0.59200000	3	9.6500247e-04	-3.0891888e-01	1.8709331e-03
0.59250000	3	8.1103011e-04	-3.0710700e-01	2.0300685e-03
0.59300000	3	6.5837582e-04	-3.0399049e-01	2.8970434e-03
0.59350000	3	5.0728450e-04	-3.0061969e-01	2.7670453e-03
0.59400000	3	3.5832636e-04	-2.9578310e-01	3.7613277e-03
0.59450000	2	2.1361539e-04	-2.8517476e-01	7.5651055e-03
0.59500000	1	1.3360147e-04	-9.5330789e-02	-5.3630461e-02
0.59550000	3	1.4211099e-04	1.0554248e-01	-5.4462537e-02
0.59600000	2	1.9963973e-04	1.6407673e-01	-5.6624000e-03
0.59650000	2	2.7819079e-04	1.7812440e-01	-2.8457088e-03
0.59700000	2	3.6393994e-04	1.7869641e-01	-1.8714263e-03
0.59750000	2	4.5093989e-04	1.7525071e-01	-1.5300271e-03
0.59800000	2	5.3682008e-04	1.7064065e-01	-1.4041211e-03
0.59850000	2	6.2073753e-04	1.6587215e-01	-1.2387543e-03
0.59900000	2	7.0246128e-04	1.6125380e-01	-1.0926280e-03
0.59950000	2	7.8198842e-04	1.5685770e-01	-9.6864423e-04
0.60000000	2	8.5937584e-04	1.5263511e-01	-8.9706513e-04
0.60050000	2	9.3470568e-04	1.4860211e-01	-8.0220273e-04
0.60100000	2	1.0080475e-03	1.4469558e-01	-7.5664625e-04
0.60150000	1	1.0794699e-03	1.4092531e-01	-6.8889610e-04
0.60200000	1	1.1490376e-03	1.3728092e-01	-6.3096466e-04
0.60250000	1	1.2168042e-03	1.3373199e-01	-5.9244523e-04
0.60300000	1	1.2828095e-03	1.3024935e-01	-5.6763507e-04
0.60350000	1	1.3470880e-03	1.2683033e-01	-5.3772419e-04
0.60400000	1	1.4096718e-03	1.2347278e-01	-5.0875147e-04
0.60450000	1	1.4705911e-03	1.2017397e-01	-4.8119929e-04
0.60500000	1	1.5298715e-03	1.1692218e-01	-4.6145744e-04
0.60550000	1	1.5875332e-03	1.1370459e-01	-4.4811721e-04
0.60600000	1	1.6435923e-03	1.1051556e-01	-4.3576401e-04
0.60650000	1	1.6980658e-03	1.0736126e-01	-4.1761944e-04
0.60700000	1	1.7509704e-03	1.0424036e-01	-4.0189780e-04
0.60750000	1	1.8023227e-03	1.0115243e-01	-3.8618486e-04
0.60800000	1	1.8521351e-03	9.8084683e-02	-3.7956353e-04
0.60850000	1	1.9004162e-03	9.5030925e-02	-3.7433336e-04
0.60900000	1	1.9471733e-03	9.1990210e-02	-3.6830074e-04
0.60950000	1	1.9924155e-03	8.8969473e-02	-3.5704793e-04
0.61000000	1	2.0361542e-03	8.5974142e-02	-3.4355073e-04
0.61050000	1	2.0784005e-03	8.2999850e-02	-3.3450082e-04
0.61100000	1	2.1191617e-03	8.0037442e-02	-3.3099438e-04
0.61150000	1	2.1584439e-03	7.7085559e-02	-3.2626899e-04
0.61200000	1	2.1962516e-03	7.4140579e-02	-3.2382467e-04
0.61250000	1	2.2325899e-03	7.1207472e-02	-3.1693027e-04
0.61300000	1	2.2674668e-03	6.8292232e-02	-3.0691576e-04
0.61350000	1	2.3008927e-03	6.5400968e-02	-2.9394149e-04
0.61400000	1	2.3328765e-03	6.2525268e-02	-2.8849054e-04
0.61450000	1	2.3634283e-03	5.9671814e-02	-2.7620882e-04
0.61500000	1	2.3925544e-03	5.6826350e-02	-2.7579533e-04
0.61550000	1	2.4202605e-03	5.3992094e-02	-2.6964300e-04
0.61600000	1	2.4465539e-03	5.1174377e-02	-2.6042533e-04
0.61650000	1	2.4714424e-03	4.8371810e-02	-2.5348723e-04
0.61700000	1	2.4949352e-03	4.5590110e-02	-2.4209945e-04
0.61750000	1	2.5170431e-03	4.2830739e-02	-2.3103068e-04
0.61800000	1	2.5377774e-03	4.0095192e-02	-2.1923721e-04
0.61850000	1	2.5571491e-03	3.7380792e-02	-2.0972911e-04
0.61900000	1	2.5751706e-03	3.4692767e-02	-1.9581487e-04
0.61950000	1	2.5918535e-03	3.2027066e-02	-1.8607234e-04
0.62000000	1	2.6072086e-03	2.9382462e-02	-1.7624031e-04
0.62050000	1	2.6212471e-03	2.6760394e-02	-1.6507784e-04
0.62100000	1	2.6339819e-03	2.4165826e-02	-1.5068694e-04
0.62150000	1	2.6454261e-03	2.1597985e-02	-1.3804413e-04
0.62200000	1	2.6555924e-03	1.9054361e-02	-1.2702270e-04
0.62250000	1	2.6644935e-03	1.6537193e-02	-1.1378618e-04
0.62300000	1	2.6721423e-03	1.4045258e-02	-1.0196901e-04
0.62350000	1	2.6785519e-03	1.1579988e-02	-8.8826532e-05
0.62400000	1	2.6837357e-03	9.1418433e-03	-7.5695653e-05
0.62450000	1	2.6877074e-03	6.7312992e-03	-6.2323246e-05
0.62500000	1	2.6904807e-03	4.3481069e-03	-4.9254595e-05
0.62550000	1	2.6920693e-03	1.9926108e-03	-3.5878169e-05
0.62600000	1	2.6924839e-03	-3.4481134e-04	-2.9522952e-05
0.62650000	1	2.6917365e-03	-2.6567242e-03	-1.5483847e-05
0.62700000	1	2.6898406e-03	-4.9403554e-03	-1.2438297e-06
0.62750000	1	2.6868099e-03	-7.1963024e-03	1.1900769e-05
0.62800000	1	2.6826583e-03	-9.4239747e-03	2.5613813e-05
0.62850000	1	2.6773998e-03	-1.1623788e-02	3.8885634e-05
0.62900000	1	2.6710483e-03	-1.3796298e-02	5.1857966e-05
0.62950000	1	2.6636163e-03	-1.5944319e-02	6.2936700e-05
0.63000000	1	2.6551159e-03	-1.8069078e-02	7.3807156e-05
0.63050000	1	2.6455596e-03	-2.0168499e-02	8.6467293e-05
0.63100000	1	2.6349604e-03	-2.2241574e-02	9.9354402e-05
0.63150000	1	2.6233299e-03	-2.4292194e-02	1.0919883e-04
0.63200000	1	2.6106806e-03	-2.6317409e-02	1.2210055e-04
0.63250000	1	2.5970242e-03	-2.8319656e-02	1.3253917e-04
0.63300000	1	2.5823728e-03	-3.0298038e-02	1.4420892e-04
0.63350000	1	2.5667378e-03	-3.2253486e-02	1.5499497e-04
0.63400000	1	2.5501321e-03	-3.4182069e-02	1.6883254e-04
0.63450000	1	2.5325677e-03	-3.6087493e-02	1.7906014e-04
0.63500000	1	2.5140566e-03	-3.7968990e-02	1.9071930e-04
0.63550000	1	2.4946106e-03	-3.9826715e-02	2.0209296e-04
0.63600000	1	2.4742421e-03	-4.1659653e-02	2.1423327e-04
0.63650000	1	2.4529629e-03	-4.3469191e-02	2.2513261e-04
0.63700000	1	2.4307836e-03	-4.5258511e-02	2.3407354e-04
0.63750000	1	2.4077142e-03	-4.7028900e-02	2.4285109e-04
0.63800000	1	2.3837643e-03	-4.8780435e-02	2.5188165e-04
0.63850000	1	2.3589435e-03	-5.0512545e-02	2.6134338e-04
0.63900000	1	2.3332615e-03	-5.2225107e-02	2.7075561e-04
0.63950000	1	2.3067286e-03	-5.3916817e-02	2.8107294e-04
0.64000000	1	2.2793542e-03	-5.5590075e-02	2.8935475e-04
0.64050000	1	2.2511485e-03	-5.7243067e-02	2.9951688e-04
0.64100000	1	2.2221223e-03	-5.8872638e-02	3.1151577e-04
0.64150000	1	2.1922865e-03	-6.0481271e-02	3.2097045e-04
0.64200000	1	2.1616506e-03	-6.2071960e-02	3.2886492e-04
0.64250000	1	2.1302230e-03	-6.3646830e-02	3.3594709e-04
0.64300000	1	2.0980122e-03	-6.5205006e-02	3.4417115e-04
0.64350000	1	2.0650272e-03	-6.6744064e-02	3.5392877e-04
0.64400000	1	2.0312769e-03	-6.8265930e-02	3.6171792e-04
0.64450000	1	1.9967697e-03	-6.9771212e-02	3.6953314e-04
0.64500000	1	1.9615148e-03	-7.1257505e-02	3.7922484e-04
0.64550000	1	1.9255215e-03	-7.2725166e-02	3.8808150e-04
0.64600000	1	1.8887988e-03	-7.4174578e-02	3.9674965e-04
0.64650000	1	1.8513555e-03	-7.5607389e-02	4.0432252e-04
0.64700000	1	1.8131992e-03	-7.7025501e-02	4.1092069e-04
0.64750000	1	1.7743385e-03	-7.8425745e-02	4.2025840e-04
0.64800000	1	1.7347816e-03	-7.9810210e-02	4.2733055e-04
0.64850000	1	1.6945370e-03	-8.1176945e-02	4.3630946e-04
0.64900000	1	1.6536139e-03	-8.2524627e-02	4.4577260e-04
0.64950000	1	1.6120212e-03	-8.3854921e-02	4.5371800e-04
0.65000000	1	1.5697682e-03	-8.5166314e-02	4.6315712e-04
0.65050000	1	1.5268633e-03	-8.6461758e-02	4.7010761e-04
0.65100000	1	1.4833153e-03	-8.7738953e-02	4.7942096e-04
0.65150000	1	1.4391335e-03	-8.8997484e-02	4.8847863e-04
0.65200000	1	1.3943267e-03	-9.0238643e-02	4.9650884e-04
0.65250000	1	1.3489053e-03	-9.1457458e-02	5.0842876e-04
0.65300000	1	1.3028793e-03	-9.2656567e-02	5.1725065e-04
0.65350000	1	1.2562582e-03	-9.3837152e-02	5.2585988e-04
0.65400000	1	1.2090523e-03	-9.4996631e-02	5.3661070e-04
0.65450000	1	1.1612725e-03	-9.6133539e-02	5.4779672e-04
0.65500000	1	1.1129293e-03	-9.7249694e-02	5.5731893e-04
0.65550000	1	1.0640353e-03	-9.8338819e-02	5.7179916e-04
0.65600000	1	1.0146037e-03	-9.9400838e-02	5.8482776e-04
0.65650000	1	9.6464739e-04	-1.0043737e-01	5.9667365e-04
0.65700000	1	9.1418017e-04	-1.0144533e-01	6.1112574e-04
0.65750000	1	8.6321771e-04	-1.0242015e-01	6.2813018e-04
0.65800000	1	8.1177635e-04	-1.0336162e-01	6.4419207e-04
0.65850000	1	7.5987440e-04	-1.0426448e-01	6.6397841e-04
0.65900000	1	7.0753121e-04	-1.0512763e-01	6.8329840e-04
0.65950000	1	6.5476859e-04	-1.0594466e-01	7.0697682e-04
0.66000000	1	6.0161135e-04	-1.0670910e-01	7.3377114e-04
0.66050000	1	5.4808771e-04	-1.0741370e-01	7.6422144e-04
0.66100000	1	4.9422987e-04	-1.0804987e-01	7.9914336e-04
0.66150000	1	4.4007667e-04	-1.0860179e-01	8.4338393e-04
0.66200000	1	3.8567333e-04	-1.0905679e-01	8.9294101e-04
0.66250000	1	3.3112101e-04	-1.0925363e-01	1.0555517e-03
0.66300000	1	2.7654692e-04	-1.0916993e-01	1.1955801e-03
0.66350000	1	2.2221216e-04	-1.0843019e-01	1.6005857e-03
0.66400000	1	1.8108324e-04	-6.9052020e-02	-1.0434564e-02
0.66450000	1	1.6991530e-04	7.6251147e-03	-2.0438250e-02
0.66500000	1	1.8562894e-04	5.8308852e-02	-1.0241631e-02
0.66550000	1	2.1481830e-04	7.1854430e-02	-1.3231384e-03
0.66600000	1	2.4907191e-04	7.3571467e-02	-9.2654161e-04
0.66650000	1	2.8438011e-04	7.1670993e-02	-6.9229789e-04
0.66700000	1	3.1908082e-04	6.8793945e-02	-5.2724430e-04
0.66750000	1	3.5256011e-04	6.5737141e-02	-4.2229558e-04
0.66800000	1	3.8463391e-04	6.2742086e-02	-3.3469703e-04
0.66850000	1	4.1527627e-04	5.9853289e-02	-2.7301376e-04
0.66900000	1	4.4451443e-04	5.7072083e-02	-2.2105113e-04
0.66950000	1	4.7238894e-04	5.4385369e-02	-1.7884070e-04
0.67000000	1	4.9893947e-04	5.1777099e-02	-1.4503965e-04
0.67050000	1	5.2420444e-04	4.9244343e-02	-1.0949698e-04
0.67100000	1	5.4821816e-04	4.6776195e-02	-8.1103621e-05
0.67150000	1	5.7101022e-04	4.4362452e-02	-5.7438837e-05
0.67200000	1	5.9260651e-04	4.1996796e-02	-3.5873597e-05
0.67250000	1	6.1303182e-04	3.9679629e-02	-1.2503495e-05
0.67300000	1	6.3230885e-04	3.7405764e-02	7.0359674e-06
0.67350000	1	6.5045854e-04	3.5172026e-02	2.5534968e-05
0.67400000	1	6.6750044e-04	3.2976033e-02	4.3079768e-05
0.67450000	1	6.8345237e-04	3.0813850e-02	5.8364280e-05
0.67500000	1	6.9833087e-04	2.8683566e-02	7.3215972e-05
0.67550000	1	7.1215148e-04	2.6583338e-02	8.7200630e-05
0.67600000	1	7.2492868e-04	2.4510977e-02	1.0005134e-04
0.67650000	1	7.3667606e-04	2.2464929e-02	1.1230774e-04
0.67700000	1	7.4740659e-04	2.0444209e-02	1.2422903e-04
0.67750000	1	7.5713259e-04	1.8447436e-02	1.3539110e-04
0.67800000	1	7.6586573e-04	1.6473422e-02	1.4603070e-04
0.67850000	1	7.7361711e-04	1.4520995e-02	1.5611070e-04
0.67900000	1	7.8039749e-04	1.2589742e-02	1.6617503e-04
0.67950000	1	7.8621719e-04	1.0678721e-02	1.7565941e-04
0.68000000	1	7.9108654e-04	8.7883617e-03	1.8568044e-04
0.68050000	1	7.9501573e-04	6.9181997e-03	1.9526326e-04
0.68100000	1	7.9801468e-04	5.0676301e-03	2.0452226e-04
0.68150000	1	8.0009289e-04	3.2356799e-03	2.1322582e-04
0.68200000	1	8.0125984e-04	1.4226407e-03	2.2237285e-04
0.68250000	1	8.0152385e-04	-3.7492778e-04	2.2897293e-04
0.68300000	1	8.0089268e-04	-2.1575236e-03	2.3604010e-04
0.68350000	1	7.9937516e-04	-3.9213881e-03	2.4593300e-04
0.68400000	1	7.9697973e-04	-5.6688087e-03	2.5327691e-04
0.68450000	1	7.9371513e-04	-7.3983559e-03	2.6219896e-04
0.68500000	1	7.8959023e-04	-9.1101225e-03	2.7071125e-04
0.68550000	1	7.8461416e-04	-1.0803293e-02	2.7984427e-04
0.68600000	1	7.7879542e-04	-1.2480146e-02	2.8712887e-04
0.68650000	1	7.7214256e-04	-1.4139820e-02	2.9558196e-04
0.68700000	1	7.6466413e-04	-1.5782414e-02	3.0375688e-04
0.68750000	1	7.5636866e-04	-1.7408000e-02	3.1190218e-04
0.68800000	1	7.4726457e-04	-1.9016787e-02	3.1991592e-04
0.68850000	1	7.3736033e-04	-2.0608600e-02	3.2810456e-04
0.68900000	1	7.2666473e-04	-2.2182564e-02	3.3688280e-04
0.68950000	1	7.1518650e-04	-2.3739083e-02	3.4515869e-04
0.69000000	1	7.0293440e-04	-2.5278047e-02	3.5361147e-04
0.69050000	1	6.8991701e-04	-2.6800066e-02	3.6159772e-04
0.69100000	1	6.7614259e-04	-2.8305872e-02	3.6920512e-04
0.69150000	1	6.6161920e-04	-2.9795729e-02	3.7679653e-04
0.69200000	1	6.4635552e-04	-3.1267641e-02	3.8588952e-04
0.69250000	1	6.3036049e-04	-3.2721418e-02	3.9463957e-04
0.69300000	1	6.1364308e-04	-3.4157190e-02	4.0324979e-04
0.69350000	1	5.9621287e-04	-3.5573187e-02	4.1316726e-04
0.69400000	1	5.7807985e-04	-3.6968865e-02	4.2305058e-04
0.69450000	1	5.5925422e-04	-3.8343844e-02	4.3307660e-04
0.69500000	1	5.3974665e-04	-3.9697089e-02	4.4375744e-04
0.69550000	1	5.1956828e-04	-4.1027523e-02	4.5496536e-04
0.69600000	1	4.9873066e-04	-4.2334457e-02	4.6640985e-04
0.69650000	1	4.7724586e-04	-4.3616783e-02	4.7848426e-04
0.69700000	1	4.5512659e-04	-4.4873004e-02	4.9137412e-04
0.69750000	1	4.3238616e-04	-4.6102038e-02	5.0468326e-04
0.69800000	1	4.0903860e-04	-4.7302228e-02	5.1892489e-04
0.69850000	1	3.8509929e-04	-4.8470359e-02	5.3508606e-04
0.69900000	1	3.6058508e-04	-4.9603313e-02	5.5271939e-04
0.69950000	1	3.3551380e-04	-5.0699645e-02	5.7063309e-04
0.70000000	1	3.0990694e-04	-5.1749303e-02	5.9545014e-04


==> data/CutFEM/Rubber22-iso-RotSym_hmax0.002inner4bottom1dtinv2000BDF2_dist0.0002gc12.txt <==
time	K_tilde	height	vel_ball	drag_y
0.00003846	1	1.4612030e-01	-4.1494725e-05	3.8441939e-03
0.00007692	1	1.4612030e-01	-8.8080490e-05	2.8363125e-03
0.00011538	1	1.4612029e-01	-1.2730967e-04	4.2907306e-03
0.00015385	1	1.4612028e-01	-1.7301005e-04	3.0109702e-03
0.00019231	1	1.4612028e-01	-2.1213108e-04	4.3120935e-03
0.00023077	1	1.4612027e-01	-2.5778693e-04	3.0197547e-03
0.00026923	1	1.4612025e-01	-2.9685661e-04	4.3222211e-03
0.00030769	1	1.4612024e-01	-3.4245967e-04	3.0301706e-03
0.00034615	1	1.4612023e-01	-3.8148559e-04	4.3308539e-03
0.00038462	1	1.4612021e-01	-4.2703956e-04	3.0398588e-03
0.00042308	1	1.4612019e-01	-4.6602455e-04	4.3389271e-03
0.00046154	1	1.4612017e-01	-5.1153211e-04	3.0490154e-03
0.00050000	1	1.4612015e-01	-5.5047829e-04	4.3465826e-03
0.00100000	1	1.4611974e-01	-1.0984310e-03	3.7322445e-03
0.00150000	1	1.4611905e-01	-1.6428793e-03	3.7928594e-03
0.00200000	1	1.4611809e-01	-2.1849084e-03	3.8213413e-03
0.00250000	1	1.4611686e-01	-2.7247836e-03	3.8520150e-03
0.00300000	1	1.4611537e-01	-3.2627052e-03	3.8801445e-03
0.00350000	1	1.4611360e-01	-3.7988258e-03	3.9063165e-03
0.00400000	1	1.4611157e-01	-4.3332574e-03	3.9311026e-03
0.00450000	1	1.4610927e-01	-4.8661154e-03	3.9541040e-03
0.00500000	1	1.4610670e-01	-5.3974859e-03	3.9760278e-03
0.00550000	1	1.4610387e-01	-5.9274337e-03	3.9971254e-03
0.00600000	1	1.4610078e-01	-6.4560343e-03	4.0169988e-03
0.00650000	1	1.4609742e-01	-6.9833480e-03	4.0360730e-03
0.00700000	1	1.4609380e-01	-7.5094265e-03	4.0544237e-03
0.00750000	1	1.4608991e-01	-8.0343164e-03	4.0721088e-03
0.00800000	1	1.4608576e-01	-8.5580341e-03	4.0897766e-03
0.00850000	1	1.4608135e-01	-9.0806534e-03	4.1058822e-03
0.00900000	1	1.4607668e-01	-9.6022049e-03	4.1218575e-03
0.00950000	1	1.4607175e-01	-1.0122717e-02	4.1374218e-03
0.01000000	1	1.4606656e-01	-1.0642222e-02	4.1524521e-03
0.01050000	1	1.4606111e-01	-1.1160747e-02	4.1671054e-03
0.01100000	1	1.4605540e-01	-1.1678322e-02	4.1813279e-03
0.01150000	1	1.4604943e-01	-1.2194969e-02	4.1952192e-03
0.01200000	1	1.4604320e-01	-1.2710709e-02	4.2088327e-03
0.01250000	1	1.4603672e-01	-1.3225535e-02	4.2226402e-03
0.01300000	1	1.4602998e-01	-1.3739519e-02	4.2348792e-03
0.01350000	1	1.4602298e-01	-1.4252674e-02	4.2473566e-03
0.01400000	1	1.4601573e-01	-1.4765037e-02	4.2590989e-03
0.01450000	1	1.4600822e-01	-1.5276584e-02	4.2716740e-03
0.01500000	1	1.4600045e-01	-1.5787307e-02	4.2842124e-03
0.01550000	1	1.4599243e-01	-1.6297237e-02	4.2960385e-03
0.01600000	1	1.4598415e-01	-1.6806392e-02	4.3076543e-03
0.01650000	1	1.4597562e-01	-1.7314789e-02	4.3190220e-03
0.01700000	1	1.4596684e-01	-1.7822440e-02	4.3302680e-03
0.01750000	1	1.4595780e-01	-1.8329330e-02	4.3419102e-03
0.01800000	1	1.4594851e-01	-1.8835500e-02	4.3525494e-03
0.01850000	1	1.4593897e-01	-1.9340950e-02	4.3634613e-03
0.01900000	1	1.4592917e-01	-1.9845706e-02	4.3737829e-03
0.01950000	1	1.4591912e-01	-2.0349769e-02	4.3843213e-03
0.02000000	1	1.4590882e-01	-2.0853138e-02	4.3948570e-03
0.02050000	1	1.4589827e-01	-2.1355834e-02	4.4048930e-03
0.02100000	1	1.4588747e-01	-2.1857878e-02	4.4146280e-03
0.02150000	1	1.4587641e-01	-2.2359250e-02	4.4250050e-03
0.02200000	1	1.4586511e-01	-2.2860005e-02	4.4339369e-03
0.02250000	1	1.4585355e-01	-2.3360121e-02	4.4438008e-03
0.02300000	1	1.4584175e-01	-2.3859642e-02	4.4524870e-03
0.02350000	1	1.4582969e-01	-2.4358540e-02	4.4621708e-03
0.02400000	1	1.4581739e-01	-2.4856791e-02	4.4721534e-03
0.02450000	1	1.4580484e-01	-2.5354354e-02	4.4829392e-03
0.02500000	1	1.4579203e-01	-2.5851364e-02	4.4902623e-03
0.02550000	1	1.4577898e-01	-2.6347800e-02	4.4991641e-03
0.02600000	1	1.4576569e-01	-2.6843694e-02	4.5071549e-03
0.02650000	1	1.4575214e-01	-2.7339037e-02	4.5155591e-03
0.02700000	1	1.4573835e-01	-2.7833847e-02	4.5235099e-03
0.02750000	1	1.4572431e-01	-2.8328089e-02	4.5324250e-03
0.02800000	1	1.4571002e-01	-2.8821780e-02	4.5406359e-03
0.02850000	1	1.4569549e-01	-2.9314968e-02	4.5479147e-03
0.02900000	1	1.4568071e-01	-2.9807597e-02	4.5568047e-03
0.02950000	1	1.4566568e-01	-3.0299652e-02	4.5656561e-03
0.03000000	1	1.4565041e-01	-3.0790896e-02	4.5800936e-03
0.03050000	1	1.4563489e-01	-3.1281841e-02	4.5807282e-03
0.03100000	1	1.4561912e-01	-3.1772266e-02	4.5903293e-03
0.03150000	1	1.4560312e-01	-3.2262192e-02	4.5977228e-03
0.03200000	1	1.4558686e-01	-3.2751586e-02	4.6060370e-03
0.03250000	1	1.4557036e-01	-3.3240460e-02	4.6138623e-03
0.03300000	1	1.4555362e-01	-3.3728847e-02	4.6209803e-03
0.03350000	1	1.4553664e-01	-3.4216770e-02	4.6278504e-03
0.03400000	1	1.4551941e-01	-3.4704196e-02	4.6356496e-03
0.03450000	1	1.4550193e-01	-3.5191153e-02	4.6425698e-03
0.03500000	1	1.4548421e-01	-3.5677631e-02	4.6498926e-03
0.03550000	1	1.4546625e-01	-3.6163615e-02	4.6574959e-03
0.03600000	1	1.4544805e-01	-3.6649072e-02	4.6657633e-03
0.03650000	1	1.4542961e-01	-3.7133981e-02	4.6742389e-03
0.03700000	1	1.4541092e-01	-3.7618368e-02	4.6819507e-03
0.03750000	1	1.4539199e-01	-3.8102318e-02	4.6879592e-03
0.03800000	1	1.4537282e-01	-3.8585796e-02	4.6953693e-03
0.03850000	1	1.4535340e-01	-3.9068845e-02	4.7015496e-03
0.03900000	1	1.4533375e-01	-3.9551383e-02	4.7099364e-03
0.03950000	1	1.4531385e-01	-4.0033424e-02	4.7173597e-03
0.04000000	1	1.4529371e-01	-4.0514850e-02	4.7276143e-03
0.04050000	1	1.4527334e-01	-4.0995909e-02	4.7312752e-03
0.04100000	1	1.4525272e-01	-4.1476548e-02	4.7380598e-03
0.04150000	1	1.4523186e-01	-4.1956725e-02	4.7454007e-03
0.04200000	1	1.4521076e-01	-4.2436468e-02	4.7517671e-03
0.04250000	1	1.4518942e-01	-4.2915802e-02	4.7577667e-03
0.04300000	1	1.4516785e-01	-4.3394703e-02	4.7645507e-03
0.04350000	1	1.4514603e-01	-4.3873234e-02	4.7696677e-03
0.04400000	1	1.4512397e-01	-4.4351353e-02	4.7762381e-03
0.04450000	1	1.4510168e-01	-4.4829027e-02	4.7832645e-03
0.04500000	1	1.4507914e-01	-4.5306259e-02	4.7899118e-03
0.04550000	1	1.4505637e-01	-4.5783047e-02	4.7966990e-03
0.04600000	1	1.4503336e-01	-4.6259433e-02	4.8024740e-03
0.04650000	1	1.4501011e-01	-4.6735393e-02	4.8090941e-03
0.04700000	1	1.4498663e-01	-4.7210905e-02	4.8160870e-03
0.04750000	1	1.4496290e-01	-4.7686010e-02	4.8219578e-03
0.04800000	1	1.4493894e-01	-4.8160681e-02	4.8287335e-03
0.04850000	1	1.4491474e-01	-4.8634942e-02	4.8347736e-03
0.04900000	1	1.4489031e-01	-4.9108809e-02	4.8406246e-03
0.04950000	1	1.4486563e-01	-4.9582283e-02	4.8466050e-03
0.05000000	1	1.4484072e-01	-5.0055238e-02	4.8554143e-03
0.05050000	1	1.4481558e-01	-5.0527764e-02	4.8612611e-03
0.05100000	1	1.4479020e-01	-5.0999801e-02	4.8691042e-03
0.05150000	1	1.4476458e-01	-5.1471405e-02	4.8752770e-03
0.05200000	1	1.4473872e-01	-5.1942708e-02	4.8788437e-03
0.05250000	1	1.4471264e-01	-5.2413738e-02	4.8827687e-03
0.05300000	1	1.4468631e-01	-5.2884337e-02	4.8905256e-03
0.05350000	1	1.4465975e-01	-5.3354576e-02	4.8954070e-03
0.05400000	1	1.4463296e-01	-5.3824435e-02	4.9013697e-03
0.05450000	1	1.4460593e-01	-5.4293875e-02	4.9080011e-03
0.05500000	1	1.4457866e-01	-5.4762984e-02	4.9123566e-03
0.05550000	1	1.4455116e-01	-5.5231712e-02	4.9185419e-03
0.05600000	1	1.4452343e-01	-5.5700055e-02	4.9243918e-03
0.05650000	1	1.4449546e-01	-5.6167987e-02	4.9308165e-03
0.05700000	1	1.4446726e-01	-5.6635474e-02	4.9378516e-03
0.05750000	1	1.4443883e-01	-5.7102556e-02	4.9436883e-03
0.05800000	1	1.4441016e-01	-5.7569213e-02	4.9502711e-03
0.05850000	1	1.4438126e-01	-5.8035549e-02	4.9543895e-03
0.05900000	1	1.4435213e-01	-5.8501516e-02	4.9603216e-03
0.05950000	1	1.4432276e-01	-5.8966998e-02	4.9685673e-03
0.06000000	1	1.4429316e-01	-5.9432103e-02	4.9734697e-03
0.06050000	1	1.4426333e-01	-5.9896752e-02	4.9809941e-03
0.06100000	1	1.4423326e-01	-6.0361129e-02	4.9837396e-03
0.06150000	1	1.4420297e-01	-6.0825138e-02	4.9900302e-03
0.06200000	1	1.4417244e-01	-6.1288833e-02	4.9944048e-03
0.06250000	1	1.4414168e-01	-6.1752173e-02	5.0000760e-03
0.06300000	1	1.4411069e-01	-6.2215171e-02	5.0052001e-03
0.06350000	1	1.4407946e-01	-6.2677843e-02	5.0099955e-03
0.06400000	1	1.4404801e-01	-6.3140202e-02	5.0146570e-03
0.06450000	1	1.4401632e-01	-6.3602198e-02	5.0205572e-03
0.06500000	1	1.4398441e-01	-6.4063815e-02	5.0264168e-03
0.06550000	1	1.4395226e-01	-6.4525020e-02	5.0329427e-03
0.06600000	1	1.4391988e-01	-6.4985814e-02	5.0391304e-03
0.06650000	1	1.4388727e-01	-6.5446257e-02	5.0440310e-03
0.06700000	1	1.4385444e-01	-6.5906273e-02	5.0510971e-03
0.06750000	1	1.4382137e-01	-6.6365902e-02	5.0566520e-03
0.06800000	1	1.4378807e-01	-6.6825173e-02	5.0618649e-03
0.06850000	1	1.4375454e-01	-6.7283998e-02	5.0693029e-03
0.06900000	1	1.4372079e-01	-6.7742576e-02	5.0715275e-03
0.06950000	1	1.4368680e-01	-6.8200842e-02	5.0767794e-03
0.07000000	1	1.4365259e-01	-6.8658782e-02	5.0818180e-03
0.07050000	1	1.4361814e-01	-6.9116353e-02	5.0877499e-03
0.07100000	1	1.4358347e-01	-6.9573572e-02	5.0929548e-03
0.07150000	1	1.4354857e-01	-7.0030457e-02	5.0978940e-03
0.07200000	1	1.4351344e-01	-7.0487046e-02	5.1020866e-03
0.07250000	1	1.4347808e-01	-7.0943285e-02	5.1078141e-03
0.07300000	1	1.4344250e-01	-7.1399177e-02	5.1130723e-03
0.07350000	1	1.4340668e-01	-7.1854736e-02	5.1179902e-03
0.07400000	1	1.4337064e-01	-7.2309874e-02	5.1250824e-03
0.07450000	1	1.4333437e-01	-7.2764583e-02	5.1316214e-03
0.07500000	1	1.4329788e-01	-7.3218858e-02	5.1382601e-03
0.07550000	1	1.4326115e-01	-7.3672776e-02	5.1431033e-03
0.07600000	1	1.4322420e-01	-7.4126374e-02	5.1476651e-03
0.07650000	1	1.4318703e-01	-7.4579757e-02	5.1501211e-03
0.07700000	1	1.4314962e-01	-7.5032776e-02	5.1568078e-03
0.07750000	1	1.4311199e-01	-7.5485529e-02	5.1601888e-03
0.07800000	1	1.4307414e-01	-7.5937934e-02	5.1660956e-03
0.07850000	1	1.4303606e-01	-7.6389981e-02	5.1716141e-03
0.07900000	1	1.4299775e-01	-7.6841638e-02	5.1777593e-03
0.07950000	1	1.4295922e-01	-7.7292941e-02	5.1828713e-03
0.08000000	1	1.4292046e-01	-7.7743980e-02	5.1862031e-03
0.08050000	1	1.4288147e-01	-7.8194587e-02	5.1940063e-03
0.08100000	1	1.4284226e-01	-7.8644858e-02	5.1984010e-03
0.08150000	1	1.4280283e-01	-7.9094710e-02	5.2053747e-03
0.08200000	1	1.4276317e-01	-7.9544240e-02	5.2095388e-03
0.08250000	1	1.4272328e-01	-7.9993345e-02	5.2167501e-03
0.08300000	1	1.4268317e-01	-8.0442217e-02	5.2188591e-03
0.08350000	1	1.4264284e-01	-8.0890791e-02	5.2238380e-03
0.08400000	1	1.4260228e-01	-8.1339073e-02	5.2282407e-03
0.08450000	1	1.4256150e-01	-8.1787037e-02	5.2332748e-03
0.08500000	1	1.4252050e-01	-8.2234620e-02	5.2395133e-03
0.08550000	1	1.4247927e-01	-8.2681828e-02	5.2451903e-03
0.08600000	1	1.4243781e-01	-8.3128710e-02	5.2497407e-03
0.08650000	1	1.4239614e-01	-8.3575262e-02	5.2547878e-03
0.08700000	1	1.4235424e-01	-8.4021423e-02	5.2611742e-03
0.08750000	1	1.4231212e-01	-8.4467261e-02	5.2655710e-03
0.08800000	1	1.4226977e-01	-8.4912671e-02	5.2728525e-03
0.08850000	1	1.4222721e-01	-8.5357612e-02	5.2802833e-03
0.08900000	1	1.4218442e-01	-8.5802375e-02	5.2807787e-03
0.08950000	1	1.4214140e-01	-8.6246825e-02	5.2865596e-03
0.09000000	1	1.4209817e-01	-8.6691029e-02	5.2897731e-03
0.09050000	1	1.4205471e-01	-8.7134883e-02	5.2958787e-03
0.09100000	1	1.4201103e-01	-8.7578399e-02	5.3009184e-03
0.09150000	1	1.4196713e-01	-8.8021549e-02	5.3066857e-03
0.09200000	1	1.4192301e-01	-8.8464356e-02	5.3117050e-03
0.09250000	1	1.4187867e-01	-8.8906746e-02	5.3186205e-03
0.09300000	1	1.4183411e-01	-8.9348800e-02	5.3230861e-03
0.09350000	1	1.4178932e-01	-8.9790493e-02	5.3287391e-03
0.09400000	1	1.4174432e-01	-9.0231845e-02	5.3337872e-03
0.09450000	1	1.4169909e-01	-9.0672760e-02	5.3411385e-03
0.09500000	1	1.4165364e-01	-9.1113420e-02	5.3436320e-03
0.09550000	1	1.4160798e-01	-9.1553830e-02	5.3473860e-03
0.09600000	1	1.4156209e-01	-9.1993943e-02	5.3522467e-03
0.09650000	1	1.4151598e-01	-9.2433708e-02	5.3579198e-03
0.09700000	1	1.4146966e-01	-9.2873081e-02	5.3642032e-03
0.09750000	1	1.4142311e-01	-9.3312118e-02	5.3688732e-03
0.09800000	1	1.4137634e-01	-9.3750735e-02	5.3758756e-03
0.09850000	1	1.4132936e-01	-9.4189020e-02	5.3802607e-03
0.09900000	1	1.4128215e-01	-9.4626971e-02	5.3853339e-03
0.09950000	1	1.4123473e-01	-9.5064516e-02	5.3920321e-03
0.10000000	1	1.4118709e-01	-9.5501649e-02	5.3983473e-03
0.10050000	1	1.4113923e-01	-9.5938534e-02	5.4008780e-03
0.10100000	1	1.4109115e-01	-9.6375172e-02	5.4046025e-03
0.10150000	1	1.4104286e-01	-9.6811445e-02	5.4110374e-03
0.10200000	1	1.4099434e-01	-9.7247344e-02	5.4167627e-03
0.10250000	1	1.4094561e-01	-9.7682926e-02	5.4211758e-03
0.10300000	1	1.4089666e-01	-9.8118132e-02	5.4273122e-03
0.10350000	1	1.4084749e-01	-9.8552935e-02	5.4336236e-03
0.10400000	1	1.4079811e-01	-9.8987443e-02	5.4373017e-03
0.10450000	1	1.4074850e-01	-9.9421538e-02	5.4444395e-03
0.10500000	1	1.4069868e-01	-9.9855228e-02	5.4505499e-03
0.10550000	1	1.4064865e-01	-1.0028861e-01	5.4543682e-03
0.10600000	1	1.4059840e-01	-1.0072176e-01	5.4575939e-03
0.10650000	1	1.4054793e-01	-1.0115456e-01	5.4634736e-03
0.10700000	1	1.4049724e-01	-1.0158696e-01	5.4702856e-03
0.10750000	1	1.4044634e-01	-1.0201903e-01	5.4743746e-03
0.10800000	1	1.4039522e-01	-1.0245076e-01	5.4799615e-03
0.10850000	1	1.4034389e-01	-1.0288206e-01	5.4868113e-03
0.10900000	1	1.4029234e-01	-1.0331298e-01	5.4923868e-03
0.10950000	1	1.4024058e-01	-1.0374353e-01	5.4979869e-03
0.11000000	1	1.4018860e-01	-1.0417368e-01	5.5042195e-03
0.11050000	1	1.4013640e-01	-1.0460351e-01	5.5085129e-03
0.11100000	1	1.4008399e-01	-1.0503307e-01	5.5122190e-03
0.11150000	1	1.4003137e-01	-1.0546229e-01	5.5177640e-03
0.11200000	1	1.3997853e-01	-1.0589115e-01	5.5234690e-03
0.11250000	1	1.3992548e-01	-1.0631967e-01	5.5286519e-03
0.11300000	1	1.3987221e-01	-1.0674778e-01	5.5352271e-03
0.11350000	1	1.3981873e-01	-1.0717549e-01	5.5411994e-03
0.11400000	1	1.3976504e-01	-1.0760290e-01	5.5451710e-03
0.11450000	1	1.3971113e-01	-1.0802991e-01	5.5518374e-03
0.11500000	1	1.3965701e-01	-1.0845644e-01	5.5596464e-03
0.11550000	1	1.3960267e-01	-1.0888274e-01	5.5615019e-03
0.11600000	1	1.3954812e-01	-1.0930871e-01	5.5670918e-03
0.11650000	1	1.3949336e-01	-1.0973427e-01	5.5738434e-03
0.11700000	1	1.3943839e-01	-1.1015949e-01	5.5785484e-03
0.11750000	1	1.3938320e-01	-1.1058432e-01	5.5849555e-03
0.11800000	1	1.3932781e-01	-1.1100881e-01	5.5897375e-03
0.11850000	1	1.3927220e-01	-1.1143293e-01	5.5953440e-03
0.11900000	1	1.3921637e-01	-1.1185663e-01	5.6022998e-03
0.11950000	1	1.3916034e-01	-1.1227983e-01	5.6104082e-03
0.12000000	1	1.3910409e-01	-1.1270285e-01	5.6107634e-03
0.12050000	1	1.3904764e-01	-1.1312553e-01	5.6171757e-03
0.12100000	1	1.3899097e-01	-1.1354779e-01	5.6240603e-03
0.12150000	1	1.3893409e-01	-1.1396968e-01	5.6294848e-03
0.12200000	1	1.3887700e-01	-1.1439116e-01	5.6357288e-03
0.12250000	1	1.3881970e-01	-1.1481230e-01	5.6406886e-03
0.12300000	1	1.3876219e-01	-1.1523306e-01	5.6463381e-03
0.12350000	1	1.3870447e-01	-1.1565338e-01	5.6538226e-03
0.12400000	1	1.3864653e-01	-1.1607321e-01	5.6615068e-03
0.12450000	1	1.3858839e-01	-1.1649286e-01	5.6618509e-03
0.12500000	1	1.3853004e-01	-1.1691217e-01	5.6683203e-03
0.12550000	1	1.3847148e-01	-1.1733104e-01	5.6756630e-03
0.12600000	1	1.3841271e-01	-1.1774946e-01	5.6826404e-03
0.12650000	1	1.3835373e-01	-1.1816752e-01	5.6874324e-03
0.12700000	1	1.3829454e-01	-1.1858523e-01	5.6925516e-03
0.12750000	1	1.3823515e-01	-1.1900257e-01	5.6984519e-03
0.12800000	1	1.3817554e-01	-1.1941947e-01	5.7054612e-03
0.12850000	1	1.3811573e-01	-1.1983593e-01	5.7123500e-03
0.12900000	1	1.3805570e-01	-1.2025210e-01	5.7154983e-03
0.12950000	1	1.3799547e-01	-1.2066788e-01	5.7223476e-03
0.13000000	1	1.3793504e-01	-1.2108327e-01	5.7281346e-03
0.13050000	1	1.3787439e-01	-1.2149816e-01	5.7364143e-03
0.13100000	1	1.3781354e-01	-1.2191273e-01	5.7402050e-03
0.13150000	1	1.3775248e-01	-1.2232692e-01	5.7462314e-03
0.13200000	1	1.3769121e-01	-1.2274068e-01	5.7530100e-03
0.13250000	1	1.3762974e-01	-1.2315400e-01	5.7600298e-03
0.13300000	1	1.3756806e-01	-1.2356704e-01	5.7630408e-03
0.13350000	1	1.3750617e-01	-1.2397967e-01	5.7701888e-03
0.13400000	1	1.3744408e-01	-1.2439188e-01	5.7766132e-03
0.13450000	1	1.3738178e-01	-1.2480357e-01	5.7851500e-03
0.13500000	1	1.3731928e-01	-1.2521495e-01	5.7884625e-03
0.13550000	1	1.3725657e-01	-1.2562595e-01	5.7946042e-03
0.13600000	1	1.3719365e-01	-1.2603656e-01	5.8006969e-03
0.13650000	1	1.3713053e-01	-1.2644670e-01	5.8084369e-03
0.13700000	1	1.3706720e-01	-1.2685650e-01	5.8124957e-03
0.13750000	1	1.3700367e-01	-1.2726591e-01	5.8190120e-03
0.13800000	1	1.3693994e-01	-1.2767488e-01	5.8258028e-03
0.13850000	1	1.3687600e-01	-1.2808335e-01	5.8341877e-03
0.13900000	1	1.3681185e-01	-1.2849148e-01	5.8378246e-03
0.13950000	1	1.3674751e-01	-1.2889922e-01	5.8443064e-03
0.14000000	1	1.3668296e-01	-1.2930660e-01	5.8493391e-03
0.14050000	1	1.3661820e-01	-1.2971344e-01	5.8590385e-03
0.14100000	1	1.3655324e-01	-1.3011996e-01	5.8621761e-03
0.14150000	1	1.3648808e-01	-1.3052608e-01	5.8688865e-03
0.14200000	1	1.3642272e-01	-1.3093177e-01	5.8758522e-03
0.14250000	1	1.3635715e-01	-1.3133693e-01	5.8842389e-03
0.14300000	1	1.3629138e-01	-1.3174171e-01	5.8892398e-03
0.14350000	1	1.3622541e-01	-1.3214610e-01	5.8950024e-03
0.14400000	1	1.3615923e-01	-1.3255006e-01	5.9018676e-03
0.14450000	1	1.3609286e-01	-1.3295357e-01	5.9088840e-03
0.14500000	1	1.3602628e-01	-1.3335674e-01	5.9131504e-03
0.14550000	1	1.3595950e-01	-1.3375951e-01	5.9197009e-03
0.14600000	1	1.3589252e-01	-1.3416179e-01	5.9279863e-03
0.14650000	1	1.3582534e-01	-1.3456361e-01	5.9343556e-03
0.14700000	1	1.3575796e-01	-1.3496505e-01	5.9399355e-03
0.14750000	1	1.3569037e-01	-1.3536607e-01	5.9464253e-03
0.14800000	1	1.3562259e-01	-1.3576660e-01	5.9544387e-03
0.14850000	1	1.3555461e-01	-1.3616668e-01	5.9608973e-03
0.14900000	1	1.3548643e-01	-1.3656644e-01	5.9648349e-03
0.14950000	1	1.3541804e-01	-1.3696570e-01	5.9735422e-03
0.15000000	1	1.3534946e-01	-1.3736445e-01	5.9816533e-03
0.15050000	1	1.3528068e-01	-1.3776280e-01	5.9869302e-03
0.15100000	1	1.3521170e-01	-1.3816070e-01	5.9939485e-03
0.15150000	1	1.3514252e-01	-1.3855816e-01	6.0006286e-03
0.15200000	1	1.3507314e-01	-1.3895517e-01	6.0075122e-03
0.15250000	1	1.3500356e-01	-1.3935180e-01	6.0127908e-03
0.15300000	1	1.3493379e-01	-1.3974802e-01	6.0189918e-03
0.15350000	1	1.3486381e-01	-1.4014370e-01	6.0285658e-03
0.15400000	1	1.3479364e-01	-1.4053891e-01	6.0348160e-03
0.15450000	1	1.3472328e-01	-1.4093372e-01	6.0407387e-03
0.15500000	1	1.3465271e-01	-1.4132807e-01	6.0477684e-03
0.15550000	1	1.3458195e-01	-1.4172199e-01	6.0543736e-03
0.15600000	1	1.3451099e-01	-1.4211548e-01	6.0607904e-03
0.15650000	1	1.3443983e-01	-1.4250853e-01	6.0675036e-03
0.15700000	1	1.3436848e-01	-1.4290106e-01	6.0759009e-03
0.15750000	1	1.3429693e-01	-1.4329309e-01	6.0835020e-03
0.15800000	1	1.3422519e-01	-1.4368473e-01	6.0886811e-03
0.15850000	1	1.3415325e-01	-1.4407591e-01	6.0960131e-03
0.15900000	1	1.3408111e-01	-1.4446664e-01	6.1028328e-03
0.15950000	1	1.3400878e-01	-1.4485694e-01	6.1092540e-03
0.16000000	1	1.3393626e-01	-1.4524679e-01	6.1160157e-03
0.16050000	1	1.3386353e-01	-1.4563609e-01	6.1253404e-03
0.16100000	1	1.3379062e-01	-1.4602490e-01	6.1321861e-03
0.16150000	1	1.3371751e-01	-1.4641331e-01	6.1377434e-03
0.16200000	1	1.3364421e-01	-1.4680123e-01	6.1457735e-03
0.16250000	1	1.3357071e-01	-1.4718870e-01	6.1523169e-03
0.16300000	1	1.3349702e-01	-1.4757571e-01	6.1592361e-03
0.16350000	1	1.3342313e-01	-1.4796228e-01	6.1658802e-03
0.16400000	1	1.3334906e-01	-1.4834830e-01	6.1750722e-03
0.16450000	1	1.3327479e-01	-1.4873384e-01	6.1817604e-03
0.16500000	1	1.3320032e-01	-1.4911896e-01	6.1878413e-03
0.16550000	1	1.3312567e-01	-1.4950359e-01	6.1956705e-03
0.16600000	1	1.3305082e-01	-1.4988773e-01	6.2029453e-03
0.16650000	1	1.3297578e-01	-1.5027144e-01	6.2094495e-03
0.16700000	1	1.3290055e-01	-1.5065468e-01	6.2164918e-03
0.16750000	1	1.3282512e-01	-1.5103737e-01	6.2257073e-03
0.16800000	1	1.3274951e-01	-1.5141958e-01	6.2322864e-03
0.16850000	1	1.3267371e-01	-1.5180132e-01	6.2393638e-03
0.16900000	1	1.3259771e-01	-1.5218256e-01	6.2470644e-03
0.16950000	1	1.3252152e-01	-1.5256325e-01	6.2560918e-03
0.17000000	1	1.3244515e-01	-1.5294354e-01	6.2608736e-03
0.17050000	1	1.3236858e-01	-1.5332337e-01	6.2681991e-03
0.17100000	1	1.3229182e-01	-1.5370265e-01	6.2775225e-03
0.17150000	1	1.3221488e-01	-1.5408145e-01	6.2840030e-03
0.17200000	1	1.3213774e-01	-1.5445973e-01	6.2921521e-03
0.17250000	1	1.3206042e-01	-1.5483752e-01	6.2996386e-03
0.17300000	1	1.3198290e-01	-1.5521481e-01	6.3071569e-03
0.17350000	1	1.3190520e-01	-1.5559174e-01	6.3115808e-03
0.17400000	1	1.3182731e-01	-1.5596806e-01	6.3226330e-03
0.17450000	1	1.3174924e-01	-1.5634387e-01	6.3295746e-03
0.17500000	1	1.3167097e-01	-1.5671925e-01	6.3356525e-03
0.17550000	1	1.3159252e-01	-1.5709411e-01	6.3442024e-03
0.17600000	1	1.3151388e-01	-1.5746842e-01	6.3527421e-03
0.17650000	1	1.3143505e-01	-1.5784231e-01	6.3583174e-03
0.17700000	1	1.3135603e-01	-1.5821568e-01	6.3666997e-03
0.17750000	1	1.3127683e-01	-1.5858848e-01	6.3757538e-03
0.17800000	1	1.3119745e-01	-1.5896080e-01	6.3823667e-03
0.17850000	1	1.3111787e-01	-1.5933259e-01	6.3910643e-03
0.17900000	1	1.3103811e-01	-1.5970385e-01	6.3988038e-03
0.17950000	1	1.3095817e-01	-1.6007462e-01	6.4060300e-03
0.18000000	1	1.3087804e-01	-1.6044500e-01	6.4111018e-03
0.18050000	1	1.3079772e-01	-1.6081475e-01	6.4225964e-03
0.18100000	1	1.3071722e-01	-1.6118398e-01	6.4295043e-03
0.18150000	1	1.3063654e-01	-1.6155277e-01	6.4357207e-03
0.18200000	1	1.3055567e-01	-1.6192102e-01	6.4447335e-03
0.18250000	1	1.3047462e-01	-1.6228867e-01	6.4542832e-03
0.18300000	1	1.3039338e-01	-1.6265591e-01	6.4589143e-03
0.18350000	1	1.3031196e-01	-1.6302258e-01	6.4688930e-03
0.18400000	1	1.3023036e-01	-1.6338873e-01	6.4762957e-03
0.18450000	1	1.3014858e-01	-1.6375442e-01	6.4829019e-03
0.18500000	1	1.3006661e-01	-1.6411955e-01	6.4919971e-03
0.18550000	1	1.2998446e-01	-1.6448417e-01	6.4997310e-03
0.18600000	1	1.2990212e-01	-1.6484833e-01	6.5060714e-03
0.18650000	1	1.2981961e-01	-1.6521187e-01	6.5165297e-03
0.18700000	1	1.2973691e-01	-1.6557490e-01	6.5237067e-03
0.18750000	1	1.2965403e-01	-1.6593744e-01	6.5308596e-03
0.18800000	1	1.2957097e-01	-1.6629940e-01	6.5404342e-03
0.18850000	2	1.2948773e-01	-1.6666053e-01	6.5549862e-03
0.18900000	2	1.2940431e-01	-1.6702107e-01	6.5618716e-03
0.18950000	2	1.2932071e-01	-1.6738109e-01	6.5696289e-03
0.19000000	2	1.2923693e-01	-1.6774066e-01	6.5754580e-03
0.19050000	2	1.2915297e-01	-1.6809984e-01	6.5811630e-03
0.19100000	2	1.2906883e-01	-1.6845849e-01	6.5904458e-03
0.19150000	2	1.2898451e-01	-1.6881660e-01	6.5982671e-03
0.19200000	2	1.2890002e-01	-1.6917423e-01	6.6055692e-03
0.19250000	2	1.2881534e-01	-1.6953127e-01	6.6150536e-03
0.19300000	2	1.2873049e-01	-1.6988784e-01	6.6213264e-03
0.19350000	2	1.2864545e-01	-1.7024395e-01	6.6283293e-03
0.19400000	2	1.2856024e-01	-1.7059953e-01	6.6368254e-03
0.19450000	2	1.2847485e-01	-1.7095460e-01	6.6444071e-03
0.19500000	2	1.2838929e-01	-1.7130916e-01	6.6520886e-03
0.19550000	2	1.2830354e-01	-1.7166311e-01	6.6621663e-03
0.19600000	2	1.2821763e-01	-1.7201657e-01	6.6687851e-03
0.19650000	2	1.2813153e-01	-1.7236957e-01	6.6754916e-03
0.19700000	2	1.2804526e-01	-1.7272199e-01	6.6851445e-03
0.19750000	2	1.2795881e-01	-1.7307394e-01	6.6914115e-03
0.19800000	2	1.2787218e-01	-1.7342537e-01	6.6998778e-03
0.19850000	2	1.2778538e-01	-1.7377617e-01	6.7100786e-03
0.19900000	2	1.2769841e-01	-1.7412639e-01	6.7186099e-03
0.19950000	2	1.2761126e-01	-1.7447612e-01	6.7253288e-03
0.20000000	2	1.2752393e-01	-1.7482527e-01	6.7346068e-03
0.20050000	2	1.2743643e-01	-1.7517398e-01	6.7405716e-03
0.20100000	2	1.2734876e-01	-1.7552221e-01	6.7480498e-03
0.20150000	2	1.2726091e-01	-1.7586976e-01	6.7597525e-03
0.20200000	2	1.2717289e-01	-1.7621674e-01	6.7675646e-03
0.20250000	2	1.2708469e-01	-1.7656318e-01	6.7757657e-03
0.20300000	2	1.2699632e-01	-1.7690913e-01	6.7825262e-03
0.20350000	2	1.2690778e-01	-1.7725445e-01	6.7933139e-03
0.20400000	2	1.2681907e-01	-1.7759931e-01	6.7991027e-03
0.20450000	2	1.2673018e-01	-1.7794348e-01	6.8110950e-03
0.20500000	2	1.2664113e-01	-1.7828706e-01	6.8193651e-03
0.20550000	2	1.2655190e-01	-1.7863016e-01	6.8259453e-03
0.20600000	2	1.2646250e-01	-1.7897279e-01	6.8329819e-03
0.20650000	2	1.2637292e-01	-1.7931490e-01	6.8411244e-03
0.20700000	2	1.2628318e-01	-1.7965651e-01	6.8486441e-03
0.20750000	2	1.2619327e-01	-1.7999739e-01	6.8612761e-03
0.20800000	2	1.2610319e-01	-1.8033770e-01	6.8689504e-03
0.20850000	2	1.2601293e-01	-1.8067746e-01	6.8771436e-03
0.20900000	2	1.2592251e-01	-1.8101665e-01	6.8857485e-03
0.20950000	2	1.2583191e-01	-1.8135549e-01	6.8895138e-03
0.21000000	2	1.2574115e-01	-1.8169369e-01	6.9013825e-03
0.21050000	2	1.2565022e-01	-1.8203125e-01	6.9113107e-03
0.21100000	2	1.2555912e-01	-1.8236815e-01	6.9212203e-03
0.21150000	2	1.2546785e-01	-1.8270456e-01	6.9273747e-03
0.21200000	2	1.2537642e-01	-1.8304049e-01	6.9347385e-03
0.21250000	2	1.2528481e-01	-1.8337595e-01	6.9417407e-03
0.21300000	2	1.2519304e-01	-1.8371065e-01	6.9553703e-03
0.21350000	2	1.2510110e-01	-1.8404473e-01	6.9637665e-03
0.21400000	2	1.2500900e-01	-1.8437828e-01	6.9712707e-03
0.21450000	2	1.2491673e-01	-1.8471125e-01	6.9802303e-03
0.21500000	2	1.2482429e-01	-1.8504382e-01	6.9850695e-03
0.21550000	2	1.2473168e-01	-1.8537575e-01	6.9966819e-03
0.21600000	2	1.2463891e-01	-1.8570696e-01	7.0078789e-03
0.21650000	2	1.2454597e-01	-1.8603753e-01	7.0173559e-03
0.21700000	2	1.2445287e-01	-1.8636769e-01	7.0217028e-03
0.21750000	2	1.2435961e-01	-1.8669746e-01	7.0274015e-03
0.21800000	2	1.2426618e-01	-1.8702670e-01	7.0365340e-03
0.21850000	2	1.2417258e-01	-1.8735523e-01	7.0487350e-03
0.21900000	2	1.2407882e-01	-1.8768310e-01	7.0582707e-03
0.21950000	2	1.2398490e-01	-1.8801041e-01	7.0662109e-03
0.22000000	2	1.2389081e-01	-1.8833707e-01	7.0766365e-03
0.22050000	2	1.2379656e-01	-1.8866338e-01	7.0794465e-03
0.22100000	2	1.2370215e-01	-1.8898909e-01	7.0907100e-03
0.22150000	2	1.2360757e-01	-1.8931410e-01	7.1021302e-03
0.22200000	2	1.2351283e-01	-1.8963834e-01	7.1142226e-03
0.22250000	2	1.2341793e-01	-1.8996213e-01	7.1186857e-03
0.22300000	2	1.2332287e-01	-1.9028546e-01	7.1257612e-03
0.22350000	2	1.2322765e-01	-1.9060834e-01	7.1324070e-03
0.22400000	2	1.2313226e-01	-1.9093041e-01	7.1475697e-03
0.22450000	2	1.2303672e-01	-1.9125183e-01	7.1559598e-03
0.22500000	2	1.2294101e-01	-1.9157289e-01	7.1594816e-03
0.22550000	2	1.2284515e-01	-1.9189334e-01	7.1706380e-03
0.22600000	2	1.2274912e-01	-1.9221331e-01	7.1766415e-03
0.22650000	2	1.2265293e-01	-1.9253265e-01	7.1876799e-03
0.22700000	2	1.2255659e-01	-1.9285127e-01	7.1990233e-03
0.22750000	2	1.2246008e-01	-1.9316925e-01	7.2083002e-03
0.22800000	2	1.2236342e-01	-1.9348663e-01	7.2171106e-03
0.22850000	2	1.2226660e-01	-1.9380375e-01	7.2184051e-03
0.22900000	2	1.2216962e-01	-1.9412024e-01	7.2306334e-03
0.22950000	2	1.2207248e-01	-1.9443604e-01	7.2418520e-03
0.23000000	2	1.2197518e-01	-1.9475106e-01	7.2541629e-03
0.23050000	2	1.2187773e-01	-1.9506562e-01	7.2588570e-03
0.23100000	2	1.2178011e-01	-1.9537975e-01	7.2649872e-03
0.23150000	2	1.2168235e-01	-1.9569349e-01	7.2707723e-03
0.23200000	2	1.2158442e-01	-1.9600628e-01	7.2892323e-03
0.23250000	2	1.2148634e-01	-1.9631836e-01	7.2983244e-03
0.23300000	2	1.2138810e-01	-1.9662995e-01	7.3039709e-03
0.23350000	2	1.2128971e-01	-1.9694107e-01	7.3111751e-03
0.23400000	2	1.2119116e-01	-1.9725175e-01	7.3173879e-03
0.23450000	2	1.2109246e-01	-1.9756182e-01	7.3281725e-03
0.23500000	2	1.2099360e-01	-1.9787105e-01	7.3425993e-03
0.23550000	2	1.2089459e-01	-1.9817972e-01	7.3488786e-03
0.23600000	2	1.2079542e-01	-1.9848781e-01	7.3577610e-03
0.23650000	2	1.2069610e-01	-1.9879548e-01	7.3631253e-03
0.23700000	2	1.2059663e-01	-1.9910255e-01	7.3734608e-03
0.23750000	2	1.2049700e-01	-1.9940879e-01	7.3879280e-03
0.23800000	2	1.2039722e-01	-1.9971446e-01	7.3943255e-03
0.23850000	2	1.2029728e-01	-2.0001951e-01	7.4044041e-03
0.23900000	2	1.2019720e-01	-2.0032423e-01	7.4070471e-03
0.23950000	2	1.2009696e-01	-2.0062844e-01	7.4162357e-03
0.24000000	2	1.1999657e-01	-2.0093175e-01	7.4328810e-03
0.24050000	2	1.1989603e-01	-2.0123450e-01	7.4387930e-03
0.24100000	2	1.1979534e-01	-2.0153656e-01	7.4502124e-03
0.24150000	2	1.1969449e-01	-2.0183842e-01	7.4494667e-03
0.24200000	2	1.1959350e-01	-2.0213975e-01	7.4602428e-03
0.24250000	2	1.1949235e-01	-2.0244018e-01	7.4764007e-03
0.24300000	2	1.1939106e-01	-2.0273986e-01	7.4868920e-03
0.24350000	2	1.1928961e-01	-2.0303887e-01	7.4961316e-03
0.24400000	2	1.1918802e-01	-2.0333778e-01	7.4937479e-03
0.24450000	2	1.1908628e-01	-2.0363615e-01	7.5049152e-03
0.24500000	2	1.1898438e-01	-2.0393362e-01	7.5215399e-03
0.24550000	2	1.1888234e-01	-2.0423049e-01	7.5283182e-03
0.24600000	2	1.1878015e-01	-2.0452664e-01	7.5400997e-03
0.24650000	2	1.1867782e-01	-2.0482258e-01	7.5394998e-03
0.24700000	2	1.1857533e-01	-2.0511796e-01	7.5505030e-03
0.24750000	2	1.1847270e-01	-2.0541242e-01	7.5673088e-03
0.24800000	2	1.1836992e-01	-2.0570624e-01	7.5749762e-03
0.24850000	2	1.1826699e-01	-2.0599935e-01	7.5860887e-03
0.24900000	2	1.1816392e-01	-2.0629234e-01	7.5835134e-03
0.24950000	2	1.1806070e-01	-2.0658478e-01	7.5951711e-03
0.25000000	2	1.1795734e-01	-2.0687626e-01	7.6129214e-03
0.25050000	2	1.1785382e-01	-2.0716714e-01	7.6190120e-03
0.25100000	2	1.1775017e-01	-2.0745730e-01	7.6311813e-03
0.25150000	2	1.1764637e-01	-2.0774727e-01	7.6297118e-03
0.25200000	2	1.1754242e-01	-2.0803668e-01	7.6413365e-03
0.25250000	2	1.1743833e-01	-2.0832510e-01	7.6593609e-03
0.25300000	2	1.1733410e-01	-2.0861294e-01	7.6652060e-03
0.25350000	2	1.1722972e-01	-2.0890015e-01	7.6751610e-03
0.25400000	2	1.1712520e-01	-2.0918716e-01	7.6749714e-03
0.25450000	2	1.1702053e-01	-2.0947357e-01	7.6869021e-03
0.25500000	2	1.1691572e-01	-2.0975906e-01	7.7035134e-03
0.25550000	2	1.1681077e-01	-2.1004389e-01	7.7114648e-03
0.25600000	2	1.1670568e-01	-2.1032814e-01	7.7195160e-03
0.25650000	2	1.1660044e-01	-2.1061212e-01	7.7215482e-03
0.25700000	2	1.1649507e-01	-2.1089553e-01	7.7323380e-03
0.25750000	2	1.1638955e-01	-2.1117797e-01	7.7499092e-03
0.25800000	2	1.1628389e-01	-2.1145979e-01	7.7569310e-03
0.25850000	2	1.1617809e-01	-2.1174107e-01	7.7644054e-03
0.25900000	2	1.1607215e-01	-2.1202205e-01	7.7672337e-03
0.25950000	2	1.1596607e-01	-2.1230244e-01	7.7783073e-03
0.26000000	2	1.1585985e-01	-2.1258195e-01	7.7936672e-03
0.26050000	2	1.1575349e-01	-2.1286078e-01	7.8029084e-03
0.26100000	2	1.1564699e-01	-2.1313911e-01	7.8087376e-03
0.26150000	2	1.1554035e-01	-2.1341723e-01	7.8098334e-03
0.26200000	2	1.1543357e-01	-2.1369453e-01	7.8270979e-03
0.26250000	2	1.1532665e-01	-2.1397092e-01	7.8415025e-03
0.26300000	2	1.1521960e-01	-2.1424678e-01	7.8467773e-03
0.26350000	2	1.1511241e-01	-2.1452243e-01	7.8474050e-03
0.26400000	2	1.1500508e-01	-2.1479758e-01	7.8574486e-03
0.26450000	2	1.1489761e-01	-2.1507196e-01	7.8708610e-03
0.26500000	2	1.1479001e-01	-2.1534564e-01	7.8808269e-03
0.26550000	2	1.1468226e-01	-2.1561850e-01	7.8945347e-03
0.26600000	2	1.1457439e-01	-2.1589112e-01	7.8936660e-03
0.26650000	2	1.1446637e-01	-2.1616324e-01	7.9032665e-03
0.26700000	2	1.1435822e-01	-2.1643441e-01	7.9209100e-03
0.26750000	2	1.1424994e-01	-2.1670488e-01	7.9296585e-03
0.26800000	2	1.1414152e-01	-2.1697485e-01	7.9359311e-03
0.26850000	2	1.1403297e-01	-2.1724456e-01	7.9378180e-03
0.26900000	2	1.1392428e-01	-2.1751365e-01	7.9501083e-03
0.26950000	2	1.1381545e-01	-2.1778181e-01	7.9664235e-03
0.27000000	2	1.1370649e-01	-2.1804924e-01	7.9761612e-03
0.27050000	2	1.1359740e-01	-2.1831632e-01	7.9785272e-03
0.27100000	2	1.1348818e-01	-2.1858302e-01	7.9844225e-03
0.27150000	2	1.1337882e-01	-2.1884904e-01	7.9971371e-03
0.27200000	2	1.1326933e-01	-2.1911433e-01	8.0085676e-03
0.27250000	2	1.1315971e-01	-2.1937886e-01	8.0203276e-03
0.27300000	2	1.1304995e-01	-2.1964320e-01	8.0189663e-03
0.27350000	2	1.1294006e-01	-2.1990705e-01	8.0284945e-03
0.27400000	2	1.1283004e-01	-2.2017009e-01	8.0432329e-03
0.27450000	2	1.1271989e-01	-2.2043242e-01	8.0534491e-03
0.27500000	2	1.1260961e-01	-2.2069402e-01	8.0645374e-03
0.27550000	2	1.1249920e-01	-2.2095532e-01	8.0657598e-03
0.27600000	2	1.1238866e-01	-2.2121604e-01	8.0769086e-03
0.27650000	2	1.1227798e-01	-2.2147583e-01	8.0935119e-03
0.27700000	2	1.1216718e-01	-2.2173497e-01	8.1011585e-03
0.27750000	2	1.1205625e-01	-2.2199397e-01	8.0996594e-03
0.27800000	2	1.1194519e-01	-2.2225236e-01	8.1123122e-03
0.27850000	2	1.1183400e-01	-2.2251007e-01	8.1230973e-03
0.27900000	2	1.1172268e-01	-2.2276704e-01	8.1349176e-03
0.27950000	2	1.1161123e-01	-2.2302314e-01	8.1492636e-03
0.28000000	2	1.1149965e-01	-2.2327911e-01	8.1453177e-03
0.28050000	2	1.1138795e-01	-2.2353457e-01	8.1559764e-03
0.28100000	2	1.1127612e-01	-2.2378905e-01	8.1747515e-03
0.28150000	2	1.1116416e-01	-2.2404290e-01	8.1813511e-03
0.28200000	2	1.1105208e-01	-2.2429639e-01	8.1848403e-03
0.28250000	2	1.1093987e-01	-2.2454964e-01	8.1874464e-03
0.28300000	2	1.1082753e-01	-2.2480218e-01	8.2019316e-03
0.28350000	2	1.1071506e-01	-2.2505392e-01	8.2148369e-03
0.28400000	2	1.1060248e-01	-2.2530473e-01	8.2296166e-03
0.28450000	2	1.1048976e-01	-2.2555536e-01	8.2269945e-03
0.28500000	2	1.1037692e-01	-2.2580550e-01	8.2366220e-03
0.28550000	2	1.1026396e-01	-2.2605485e-01	8.2508859e-03
0.28600000	2	1.1015087e-01	-2.2630355e-01	8.2598958e-03
0.28650000	2	1.1003765e-01	-2.2655160e-01	8.2694111e-03
0.28700000	2	1.0992431e-01	-2.2679943e-01	8.2697437e-03
0.28750000	2	1.0981085e-01	-2.2704645e-01	8.2864727e-03
0.28800000	2	1.0969727e-01	-2.2729279e-01	8.2957007e-03
0.28850000	2	1.0958356e-01	-2.2753832e-01	8.3090827e-03
0.28900000	2	1.0946973e-01	-2.2778372e-01	8.3059315e-03
0.28950000	2	1.0935578e-01	-2.2802859e-01	8.3170051e-03
0.29000000	2	1.0924170e-01	-2.2827310e-01	8.3206356e-03
0.29050000	2	1.0912750e-01	-2.2851649e-01	8.3435091e-03
0.29100000	2	1.0901319e-01	-2.2875881e-01	8.3598053e-03
0.29150000	2	1.0889875e-01	-2.2900145e-01	8.3443795e-03
0.29200000	2	1.0878418e-01	-2.2924364e-01	8.3565579e-03
0.29250000	2	1.0866950e-01	-2.2948468e-01	8.3794783e-03
0.29300000	2	1.0855470e-01	-2.2972490e-01	8.3892693e-03
0.29350000	2	1.0843978e-01	-2.2996500e-01	8.3860845e-03
0.29400000	2	1.0832474e-01	-2.3020456e-01	8.3971722e-03
0.29450000	2	1.0820957e-01	-2.3044335e-01	8.4106499e-03
0.29500000	2	1.0809429e-01	-2.3068145e-01	8.4204571e-03
0.29550000	2	1.0797889e-01	-2.3091919e-01	8.4235447e-03
0.29600000	2	1.0786337e-01	-2.3115656e-01	8.4293296e-03
0.29650000	2	1.0774774e-01	-2.3139319e-01	8.4432069e-03
0.29700000	2	1.0763198e-01	-2.3162901e-01	8.4559718e-03
0.29750000	2	1.0751611e-01	-2.3186402e-01	8.4683631e-03
0.29800000	2	1.0740012e-01	-2.3209876e-01	8.4683574e-03
0.29850000	2	1.0728401e-01	-2.3233304e-01	8.4769918e-03
0.29900000	2	1.0716778e-01	-2.3256674e-01	8.4863159e-03
0.29950000	2	1.0705144e-01	-2.3279981e-01	8.4965381e-03
0.30000000	2	1.0693498e-01	-2.3303264e-01	8.4969797e-03
0.30050000	2	1.0681841e-01	-2.3326492e-01	8.5080046e-03
0.30100000	2	1.0670172e-01	-2.3349634e-01	8.5231135e-03
0.30150000	2	1.0658491e-01	-2.3372702e-01	8.5334774e-03
0.30200000	2	1.0646799e-01	-2.3395696e-01	8.5447666e-03
0.30250000	2	1.0635096e-01	-2.3418669e-01	8.5441167e-03
0.30300000	2	1.0623381e-01	-2.3441574e-01	8.5577034e-03
0.30350000	2	1.0611654e-01	-2.3464410e-01	8.5683000e-03
0.30400000	2	1.0599916e-01	-2.3487159e-01	8.5830371e-03
0.30450000	2	1.0588167e-01	-2.3509895e-01	8.5793375e-03
0.30500000	2	1.0576406e-01	-2.3532580e-01	8.5898645e-03
0.30550000	2	1.0564634e-01	-2.3555216e-01	8.5972418e-03
0.30600000	2	1.0552851e-01	-2.3577773e-01	8.6115267e-03
0.30650000	2	1.0541057e-01	-2.3600310e-01	8.6099730e-03
0.30700000	2	1.0529251e-01	-2.3622787e-01	8.6221251e-03
0.30750000	2	1.0517434e-01	-2.3645184e-01	8.6359289e-03
0.30800000	2	1.0505606e-01	-2.3667506e-01	8.6467678e-03
0.30850000	2	1.0493767e-01	-2.3689768e-01	8.6548737e-03
0.30900000	2	1.0481916e-01	-2.3711992e-01	8.6589520e-03
0.30950000	2	1.0470055e-01	-2.3734155e-01	8.6697595e-03
0.31000000	2	1.0458182e-01	-2.3756260e-01	8.6786499e-03
0.31050000	2	1.0446298e-01	-2.3778288e-01	8.6914437e-03
0.31100000	2	1.0434404e-01	-2.3800306e-01	8.6881296e-03
0.31150000	2	1.0422498e-01	-2.3822261e-01	8.7015685e-03
0.31200000	2	1.0410581e-01	-2.3844157e-01	8.7103427e-03
0.31250000	2	1.0398654e-01	-2.3865985e-01	8.7212999e-03
0.31300000	2	1.0386715e-01	-2.3887787e-01	8.7219872e-03
0.31350000	2	1.0374766e-01	-2.3909527e-01	8.7342603e-03
0.31400000	2	1.0362806e-01	-2.3931207e-01	8.7430345e-03
0.31450000	2	1.0350835e-01	-2.3952806e-01	8.7570308e-03
0.31500000	2	1.0338853e-01	-2.3974338e-01	8.7662617e-03
0.31550000	2	1.0326861e-01	-2.3995846e-01	8.7663163e-03
0.31600000	2	1.0314857e-01	-2.4017299e-01	8.7773291e-03
0.31650000	2	1.0302843e-01	-2.4038674e-01	8.7907914e-03
0.31700000	2	1.0290819e-01	-2.4059988e-01	8.7987293e-03
0.31750000	2	1.0278783e-01	-2.4081256e-01	8.8045747e-03
0.31800000	2	1.0266738e-01	-2.4102466e-01	8.8143135e-03
0.31850000	2	1.0254681e-01	-2.4123641e-01	8.8179350e-03
0.31900000	2	1.0242614e-01	-2.4144738e-01	8.8329852e-03
0.31950000	2	1.0230536e-01	-2.4165809e-01	8.8329506e-03
0.32000000	2	1.0218448e-01	-2.4186823e-01	8.8438312e-03
0.32050000	2	1.0206349e-01	-2.4207791e-01	8.8503001e-03
0.32100000	2	1.0194240e-01	-2.4228683e-01	8.8638687e-03
0.32150000	2	1.0182121e-01	-2.4249545e-01	8.8649609e-03
0.32200000	2	1.0169991e-01	-2.4270343e-01	8.8773673e-03
0.32250000	2	1.0157851e-01	-2.4291082e-01	8.8859326e-03
0.32300000	2	1.0145700e-01	-2.4311751e-01	8.8972411e-03
0.32350000	2	1.0133539e-01	-2.4332364e-01	8.9047093e-03
0.32400000	2	1.0121367e-01	-2.4352943e-01	8.9083013e-03
0.32450000	2	1.0109186e-01	-2.4373462e-01	8.9194587e-03
0.32500000	2	1.0096994e-01	-2.4393902e-01	8.9327017e-03
0.32550000	2	1.0084792e-01	-2.4414282e-01	8.9404442e-03
0.32600000	2	1.0072580e-01	-2.4434626e-01	8.9440319e-03
0.32650000	2	1.0060357e-01	-2.4454907e-01	8.9557275e-03
0.32700000	2	1.0048125e-01	-2.4475150e-01	8.9596108e-03
0.32750000	2	1.0035882e-01	-2.4495308e-01	8.9759593e-03
0.32800000	2	1.0023630e-01	-2.4515442e-01	8.9748640e-03
0.32850000	2	1.0011367e-01	-2.4535517e-01	8.9868317e-03
0.32900000	2	9.9990941e-02	-2.4555539e-01	8.9940899e-03
0.32950000	2	9.9868114e-02	-2.4575503e-01	9.0034320e-03
0.33000000	2	9.9745186e-02	-2.4595440e-01	9.0051818e-03
0.33050000	2	9.9622159e-02	-2.4615325e-01	9.0150779e-03
0.33100000	2	9.9499033e-02	-2.4635160e-01	9.0223742e-03
0.33150000	2	9.9375808e-02	-2.4654932e-01	9.0328570e-03
0.33200000	2	9.9252484e-02	-2.4674666e-01	9.0367798e-03
0.33250000	2	9.9129062e-02	-2.4694337e-01	9.0483941e-03
0.33300000	2	9.9005541e-02	-2.4713951e-01	9.0563975e-03
0.33350000	2	9.8881923e-02	-2.4733493e-01	9.0684943e-03
0.33400000	2	9.8758206e-02	-2.4753022e-01	9.0660056e-03
0.33450000	2	9.8634393e-02	-2.4772482e-01	9.0806840e-03
0.33500000	2	9.8510482e-02	-2.4791903e-01	9.0845373e-03
0.33550000	2	9.8386474e-02	-2.4811246e-01	9.0990963e-03
0.33600000	2	9.8262370e-02	-2.4830551e-01	9.1018486e-03
0.33650000	2	9.8138169e-02	-2.4849792e-01	9.1137079e-03
0.33700000	2	9.8013872e-02	-2.4868992e-01	9.1179177e-03
0.33750000	2	9.7889479e-02	-2.4888095e-01	9.1374109e-03
0.33800000	2	9.7764991e-02	-2.4907201e-01	9.1290838e-03
0.33850000	2	9.7640408e-02	-2.4926250e-01	9.1421982e-03
0.33900000	2	9.7515729e-02	-2.4945252e-01	9.1486099e-03
0.33950000	2	9.7390955e-02	-2.4964188e-01	9.1599077e-03
0.34000000	2	9.7266087e-02	-2.4983071e-01	9.1671219e-03
0.34050000	2	9.7141125e-02	-2.5001932e-01	9.1682346e-03
0.34100000	2	9.7016068e-02	-2.5020722e-01	9.1825160e-03
0.34150000	2	9.6890918e-02	-2.5039458e-01	9.1893486e-03
0.34200000	2	9.6765674e-02	-2.5058131e-01	9.1999343e-03
0.34250000	2	9.6640337e-02	-2.5076758e-01	9.2053349e-03
0.34300000	2	9.6514907e-02	-2.5095326e-01	9.2153971e-03
0.34350000	2	9.6389384e-02	-2.5113857e-01	9.2191147e-03
0.34400000	2	9.6263768e-02	-2.5132319e-01	9.2324704e-03
0.34450000	2	9.6138061e-02	-2.5150749e-01	9.2340023e-03
0.34500000	2	9.6012261e-02	-2.5169120e-01	9.2454357e-03
0.34550000	2	9.5886370e-02	-2.5187462e-01	9.2473637e-03
0.34600000	2	9.5760387e-02	-2.5205740e-01	9.2596559e-03
0.34650000	2	9.5634313e-02	-2.5223982e-01	9.2631771e-03
0.34700000	2	9.5508147e-02	-2.5242168e-01	9.2730826e-03
0.34750000	2	9.5381891e-02	-2.5260319e-01	9.2767188e-03
0.34800000	2	9.5255544e-02	-2.5278393e-01	9.2916863e-03
0.34850000	2	9.5129107e-02	-2.5296441e-01	9.2918630e-03
0.34900000	2	9.5002580e-02	-2.5314436e-01	9.3017565e-03
0.34950000	2	9.4875963e-02	-2.5332384e-01	9.3086884e-03
0.35000000	2	9.4749257e-02	-2.5350266e-01	9.3198753e-03
0.35050000	2	9.4622461e-02	-2.5368120e-01	9.3214959e-03
0.35100000	2	9.4495576e-02	-2.5385921e-01	9.3313123e-03
0.35150000	2	9.4368602e-02	-2.5403674e-01	9.3380327e-03
0.35200000	2	9.4241539e-02	-2.5421364e-01	9.3490971e-03
0.35250000	2	9.4114388e-02	-2.5439024e-01	9.3509057e-03
0.35300000	2	9.3987149e-02	-2.5456634e-01	9.3601577e-03
0.35350000	2	9.3859822e-02	-2.5474197e-01	9.3668786e-03
0.35400000	2	9.3732408e-02	-2.5491699e-01	9.3772999e-03
0.35450000	2	9.3604906e-02	-2.5509167e-01	9.3804112e-03
0.35500000	2	9.3477316e-02	-2.5526583e-01	9.3896923e-03
0.35550000	2	9.3349640e-02	-2.5543956e-01	9.3955137e-03
0.35600000	2	9.3221877e-02	-2.5561267e-01	9.4063584e-03
0.35650000	2	9.3094027e-02	-2.5578545e-01	9.4089594e-03
0.35700000	2	9.2966092e-02	-2.5595774e-01	9.4180180e-03
0.35750000	2	9.2838070e-02	-2.5612958e-01	9.4243417e-03
0.35800000	2	9.2709962e-02	-2.5630083e-01	9.4343348e-03
0.35850000	2	9.2581769e-02	-2.5647173e-01	9.4377761e-03
0.35900000	2	9.2453491e-02	-2.5664213e-01	9.4466092e-03
0.35950000	2	9.2325127e-02	-2.5681211e-01	9.4522626e-03
0.36000000	2	9.2196679e-02	-2.5698148e-01	9.4630741e-03
0.36050000	2	9.2068146e-02	-2.5715053e-01	9.4656890e-03
0.36100000	2	9.1939529e-02	-2.5731909e-01	9.4746011e-03
0.36150000	2	9.1810827e-02	-2.5748722e-01	9.4803347e-03
0.36200000	2	9.1682042e-02	-2.5765475e-01	9.4909506e-03
0.36250000	2	9.1553173e-02	-2.5782194e-01	9.4939368e-03
0.36300000	2	9.1424220e-02	-2.5798869e-01	9.5015914e-03
0.36350000	2	9.1295184e-02	-2.5815500e-01	9.5082923e-03
0.36400000	2	9.1166065e-02	-2.5832067e-01	9.5192823e-03
0.36450000	2	9.1036864e-02	-2.5848608e-01	9.5205819e-03
0.36500000	2	9.0907580e-02	-2.5865103e-01	9.5290015e-03
0.36550000	2	9.0778213e-02	-2.5881551e-01	9.5360840e-03
0.36600000	2	9.0648764e-02	-2.5897947e-01	9.5444991e-03
0.36650000	2	9.0519234e-02	-2.5914305e-01	9.5491157e-03
0.36700000	2	9.0389621e-02	-2.5930633e-01	9.5532890e-03
0.36750000	2	9.0259928e-02	-2.5946929e-01	9.5581235e-03
0.36800000	2	9.0130152e-02	-2.5963148e-01	9.5730579e-03
0.36850000	2	9.0000296e-02	-2.5979339e-01	9.5737780e-03
0.36900000	2	8.9870359e-02	-2.5995501e-01	9.5782000e-03
0.36950000	2	8.9740341e-02	-2.6011636e-01	9.5822989e-03
0.37000000	2	8.9610243e-02	-2.6027688e-01	9.5990874e-03
0.37050000	2	8.9480065e-02	-2.6043703e-01	9.6011036e-03
0.37100000	2	8.9349806e-02	-2.6059685e-01	9.6058046e-03
0.37150000	2	8.9219468e-02	-2.6075641e-01	9.6092873e-03
0.37200000	2	8.9089050e-02	-2.6091538e-01	9.6206616e-03
0.37250000	2	8.8958553e-02	-2.6107413e-01	9.6211929e-03
0.37300000	2	8.8827976e-02	-2.6123239e-01	9.6309200e-03
0.37350000	2	8.8697321e-02	-2.6139014e-01	9.6385016e-03
0.37400000	2	8.8566586e-02	-2.6154738e-01	9.6464877e-03
0.37450000	2	8.8435774e-02	-2.6170439e-01	9.6477346e-03
0.37500000	2	8.8304882e-02	-2.6186080e-01	9.6595313e-03
0.37550000	2	8.8173913e-02	-2.6201684e-01	9.6636697e-03
0.37600000	2	8.8042866e-02	-2.6217249e-01	9.6695588e-03
0.37650000	2	8.7911741e-02	-2.6232769e-01	9.6769092e-03
0.37700000	2	8.7780538e-02	-2.6248232e-01	9.6864253e-03
0.37750000	2	8.7649259e-02	-2.6263659e-01	9.6901647e-03
0.37800000	2	8.7517902e-02	-2.6279069e-01	9.6916607e-03
0.37850000	2	8.7386468e-02	-2.6294420e-01	9.7035123e-03
0.37900000	2	8.7254958e-02	-2.6309727e-01	9.7089882e-03
0.37950000	2	8.7123371e-02	-2.6324991e-01	9.7157019e-03
0.38000000	2	8.6991708e-02	-2.6340247e-01	9.7140711e-03
0.38050000	2	8.6859969e-02	-2.6355420e-01	9.7325603e-03
0.38100000	2	8.6728154e-02	-2.6370554e-01	9.7349213e-03
0.38150000	2	8.6596264e-02	-2.6385651e-01	9.7405924e-03
0.38200000	2	8.6464298e-02	-2.6400723e-01	9.7431145e-03
0.38250000	2	8.6332257e-02	-2.6415738e-01	9.7546743e-03
0.38300000	2	8.6200141e-02	-2.6430724e-01	9.7566344e-03
0.38350000	2	8.6067950e-02	-2.6445659e-01	9.7660691e-03
0.38400000	2	8.5935684e-02	-2.6460567e-01	9.7684040e-03
0.38450000	2	8.5803344e-02	-2.6475425e-01	9.7776539e-03
0.38500000	2	8.5670930e-02	-2.6490253e-01	9.7809385e-03
0.38550000	2	8.5538442e-02	-2.6505026e-01	9.7908642e-03
0.38600000	2	8.5405880e-02	-2.6519765e-01	9.7947025e-03
0.38650000	2	8.5273244e-02	-2.6534467e-01	9.8002395e-03
0.38700000	2	8.5140535e-02	-2.6549146e-01	9.8029607e-03
0.38750000	2	8.5007753e-02	-2.6563783e-01	9.8105660e-03
0.38800000	2	8.4874898e-02	-2.6578384e-01	9.8157324e-03
0.38850000	2	8.4741969e-02	-2.6592967e-01	9.8170650e-03
0.38900000	2	8.4608968e-02	-2.6607518e-01	9.8230843e-03
0.38950000	2	8.4475894e-02	-2.6622015e-01	9.8325894e-03
0.39000000	2	8.4342748e-02	-2.6636484e-01	9.8349713e-03
0.39050000	2	8.4209530e-02	-2.6650899e-01	9.8451905e-03
0.39100000	2	8.4076239e-02	-2.6665283e-01	9.8480451e-03
0.39150000	2	8.3942877e-02	-2.6679636e-01	9.8529672e-03
0.39200000	2	8.3809443e-02	-2.6693935e-01	9.8627006e-03
0.39250000	2	8.3675938e-02	-2.6708190e-01	9.8685420e-03
0.39300000	2	8.3542362e-02	-2.6722407e-01	9.8741360e-03
0.39350000	2	8.3408714e-02	-2.6736619e-01	9.8722165e-03
0.39400000	2	8.3274996e-02	-2.6750756e-01	9.8889500e-03
0.39450000	2	8.3141207e-02	-2.6764854e-01	9.8921151e-03
0.39500000	2	8.3007347e-02	-2.6778920e-01	9.8963561e-03
0.39550000	2	8.2873418e-02	-2.6792958e-01	9.9005016e-03
0.39600000	2	8.2739418e-02	-2.6806958e-01	9.9068683e-03
0.39650000	2	8.2605348e-02	-2.6820930e-01	9.9105295e-03
0.39700000	2	8.2471209e-02	-2.6834853e-01	9.9193410e-03
0.39750000	2	8.2337000e-02	-2.6848742e-01	9.9235673e-03
0.39800000	2	8.2202722e-02	-2.6862593e-01	9.9293891e-03
0.39850000	2	8.2068374e-02	-2.6876432e-01	9.9294478e-03
0.39900000	2	8.1933958e-02	-2.6890246e-01	9.9341315e-03
0.39950000	2	8.1799472e-02	-2.6904024e-01	9.9405437e-03
0.40000000	2	8.1664918e-02	-2.6917763e-01	9.9465702e-03
0.40050000	2	8.1530294e-02	-2.6931475e-01	9.9499250e-03
0.40100000	2	8.1395603e-02	-2.6945151e-01	9.9557639e-03
0.40150000	2	8.1260843e-02	-2.6958770e-01	9.9663443e-03
0.40200000	2	8.1126015e-02	-2.6972365e-01	9.9673199e-03
0.40250000	2	8.0991120e-02	-2.6985918e-01	9.9750742e-03
0.40300000	2	8.0856156e-02	-2.6999470e-01	9.9720118e-03
0.40350000	2	8.0721125e-02	-2.7012959e-01	9.9864786e-03
0.40400000	2	8.0586027e-02	-2.7026378e-01	9.9976942e-03
0.40450000	2	8.0450862e-02	-2.7039816e-01	9.9881421e-03
0.40500000	2	8.0315629e-02	-2.7053208e-01	9.9996748e-03
0.40550000	2	8.0180330e-02	-2.7066530e-01	1.0012674e-02
0.40600000	2	8.0044964e-02	-2.7079873e-01	1.0001956e-02
0.40650000	2	7.9909531e-02	-2.7093152e-01	1.0018439e-02
0.40700000	2	7.9774033e-02	-2.7106375e-01	1.0026579e-02
0.40750000	2	7.9638468e-02	-2.7119591e-01	1.0023760e-02
0.40800000	2	7.9502837e-02	-2.7132805e-01	1.0024064e-02
0.40850000	2	7.9367140e-02	-2.7146004e-01	1.0026501e-02
0.40900000	2	7.9231377e-02	-2.7159125e-01	1.0043807e-02
0.40950000	2	7.9095549e-02	-2.7172215e-01	1.0044948e-02
0.41000000	2	7.8959655e-02	-2.7185282e-01	1.0047594e-02
0.41050000	2	7.8823696e-02	-2.7198335e-01	1.0049196e-02
0.41100000	2	7.8687672e-02	-2.7211326e-01	1.0062170e-02
0.41150000	2	7.8551583e-02	-2.7224286e-01	1.0064565e-02
0.41200000	2	7.8415429e-02	-2.7237203e-01	1.0072048e-02
0.41250000	2	7.8279211e-02	-2.7250110e-01	1.0070951e-02
0.41300000	2	7.8142928e-02	-2.7262965e-01	1.0082048e-02
0.41350000	2	7.8006581e-02	-2.7275802e-01	1.0082289e-02
0.41400000	2	7.7870170e-02	-2.7288599e-01	1.0089873e-02
0.41450000	2	7.7733696e-02	-2.7301359e-01	1.0095509e-02
0.41500000	2	7.7597157e-02	-2.7314087e-01	1.0099883e-02
0.41550000	2	7.7460555e-02	-2.7326818e-01	1.0096503e-02
0.41600000	2	7.7323889e-02	-2.7339526e-01	1.0102251e-02
0.41650000	2	7.7187160e-02	-2.7352202e-01	1.0107900e-02
0.41700000	2	7.7050367e-02	-2.7364824e-01	1.0117705e-02
0.41750000	2	7.6913511e-02	-2.7377427e-01	1.0117880e-02
0.41800000	2	7.6776593e-02	-2.7390025e-01	1.0117622e-02
0.41850000	2	7.6639611e-02	-2.7402559e-01	1.0131762e-02
0.41900000	2	7.6502567e-02	-2.7415071e-01	1.0131949e-02
0.41950000	2	7.6365461e-02	-2.7427549e-01	1.0138139e-02
0.42000000	2	7.6228292e-02	-2.7440001e-01	1.0141358e-02
0.42050000	2	7.6091061e-02	-2.7452403e-01	1.0150890e-02
0.42100000	2	7.5953768e-02	-2.7464790e-01	1.0150364e-02
0.42150000	2	7.5816413e-02	-2.7477144e-01	1.0156627e-02
0.42200000	2	7.5678997e-02	-2.7489461e-01	1.0162745e-02
0.42250000	2	7.5541519e-02	-2.7501747e-01	1.0166958e-02
0.42300000	2	7.5403979e-02	-2.7514041e-01	1.0162849e-02
0.42350000	2	7.5266379e-02	-2.7526305e-01	1.0170179e-02
0.42400000	2	7.5128716e-02	-2.7538528e-01	1.0177289e-02
0.42450000	2	7.4990993e-02	-2.7550707e-01	1.0184076e-02
0.42500000	2	7.4853210e-02	-2.7562857e-01	1.0187540e-02
0.42550000	2	7.4715365e-02	-2.7575005e-01	1.0185590e-02
0.42600000	2	7.4577460e-02	-2.7587107e-01	1.0196064e-02
0.42650000	2	7.4439494e-02	-2.7599190e-01	1.0196888e-02
0.42700000	2	7.4301468e-02	-2.7611242e-01	1.0202524e-02
0.42750000	2	7.4163382e-02	-2.7623255e-01	1.0208915e-02
0.42800000	2	7.4025236e-02	-2.7635225e-01	1.0215734e-02
0.42850000	2	7.3887030e-02	-2.7647199e-01	1.0211665e-02
0.42900000	2	7.3748764e-02	-2.7659154e-01	1.0216367e-02
0.42950000	2	7.3610438e-02	-2.7671079e-01	1.0221433e-02
0.43000000	2	7.3472053e-02	-2.7682958e-01	1.0229938e-02
0.43050000	2	7.3333609e-02	-2.7694827e-01	1.0228723e-02
0.43100000	2	7.3195105e-02	-2.7706686e-01	1.0230174e-02
0.43150000	2	7.3056542e-02	-2.7718473e-01	1.0245749e-02
0.43200000	2	7.2917920e-02	-2.7730246e-01	1.0243415e-02
0.43250000	2	7.2779240e-02	-2.7741986e-01	1.0250080e-02
0.43300000	2	7.2640501e-02	-2.7753698e-01	1.0253746e-02
0.43350000	2	7.2501703e-02	-2.7765366e-01	1.0261757e-02
0.43400000	2	7.2362847e-02	-2.7777042e-01	1.0256532e-02
0.43450000	2	7.2223933e-02	-2.7788691e-01	1.0263241e-02
0.43500000	2	7.2084960e-02	-2.7800279e-01	1.0275087e-02
0.43550000	2	7.1945930e-02	-2.7811851e-01	1.0274344e-02
0.43600000	2	7.1806842e-02	-2.7823417e-01	1.0274249e-02
0.43650000	2	7.1667696e-02	-2.7834986e-01	1.0273004e-02
0.43700000	2	7.1528492e-02	-2.7846483e-01	1.0289956e-02
0.43750000	2	7.1389231e-02	-2.7857971e-01	1.0286404e-02
0.43800000	2	7.1249913e-02	-2.7869423e-01	1.0293725e-02
0.43850000	2	7.1110537e-02	-2.7880847e-01	1.0297552e-02
0.43900000	2	7.0971104e-02	-2.7892236e-01	1.0303337e-02
0.43950000	2	7.0831615e-02	-2.7903630e-01	1.0299752e-02
0.44000000	2	7.0692068e-02	-2.7915002e-01	1.0304778e-02
0.44050000	2	7.0552465e-02	-2.7926325e-01	1.0314481e-02
0.44100000	2	7.0412805e-02	-2.7937625e-01	1.0315947e-02
0.44150000	2	7.0273089e-02	-2.7948918e-01	1.0315800e-02
0.44200000	2	7.0133316e-02	-2.7960214e-01	1.0314677e-02
0.44250000	2	6.9993487e-02	-2.7971428e-01	1.0333519e-02
0.44300000	2	6.9853602e-02	-2.7982634e-01	1.0328988e-02
0.44350000	2	6.9713660e-02	-2.7993817e-01	1.0333764e-02
0.44400000	2	6.9573664e-02	-2.8004972e-01	1.0338407e-02
0.44450000	2	6.9433611e-02	-2.8016088e-01	1.0344994e-02
0.44500000	2	6.9293503e-02	-2.8027206e-01	1.0341649e-02
0.44550000	2	6.9153339e-02	-2.8038311e-01	1.0344843e-02
0.44600000	2	6.9013120e-02	-2.8049358e-01	1.0357017e-02
0.44650000	2	6.8872845e-02	-2.8060377e-01	1.0358858e-02
0.44700000	2	6.8732516e-02	-2.8071393e-01	1.0357620e-02
0.44750000	2	6.8592132e-02	-2.8082420e-01	1.0354799e-02
0.44800000	2	6.8451692e-02	-2.8093373e-01	1.0372471e-02
0.44850000	2	6.8311198e-02	-2.8104320e-01	1.0368237e-02
0.44900000	2	6.8170649e-02	-2.8115245e-01	1.0372767e-02
0.44950000	2	6.8030046e-02	-2.8126132e-01	1.0379927e-02
0.45000000	2	6.7889388e-02	-2.8136967e-01	1.0388573e-02
0.45050000	2	6.7748676e-02	-2.8147819e-01	1.0380915e-02
0.45100000	2	6.7607910e-02	-2.8158670e-01	1.0382405e-02
0.45150000	2	6.7467089e-02	-2.8169482e-01	1.0391355e-02
0.45200000	2	6.7326215e-02	-2.8180257e-01	1.0396641e-02
0.45250000	2	6.7185287e-02	-2.8191014e-01	1.0397976e-02
0.45300000	2	6.7044305e-02	-2.8201771e-01	1.0396641e-02
0.45350000	2	6.6903269e-02	-2.8212474e-01	1.0408861e-02
0.45400000	2	6.6762180e-02	-2.8223173e-01	1.0405758e-02
0.45450000	2	6.6621038e-02	-2.8233840e-01	1.0412658e-02
0.45500000	2	6.6479842e-02	-2.8244473e-01	1.0417972e-02
0.45550000	2	6.6338593e-02	-2.8255068e-01	1.0423992e-02
0.45600000	2	6.6197291e-02	-2.8265683e-01	1.0416719e-02
0.45650000	2	6.6055936e-02	-2.8276308e-01	1.0415833e-02
0.45700000	2	6.5914529e-02	-2.8286834e-01	1.0439343e-02
0.45750000	2	6.5773068e-02	-2.8297358e-01	1.0431961e-02
0.45800000	2	6.5631555e-02	-2.8307859e-01	1.0437237e-02
0.45850000	2	6.5489990e-02	-2.8318343e-01	1.0439351e-02
0.45900000	2	6.5348372e-02	-2.8328790e-01	1.0446354e-02
0.45950000	2	6.5206702e-02	-2.8339251e-01	1.0440528e-02
0.46000000	2	6.5064979e-02	-2.8349681e-01	1.0448622e-02
0.46050000	2	6.4923205e-02	-2.8360068e-01	1.0455959e-02
0.46100000	2	6.4781379e-02	-2.8370432e-01	1.0458039e-02
0.46150000	2	6.4639501e-02	-2.8380786e-01	1.0458569e-02
0.46200000	2	6.4497571e-02	-2.8391156e-01	1.0453934e-02
0.46250000	2	6.4355589e-02	-2.8401466e-01	1.0469048e-02
0.46300000	2	6.4213556e-02	-2.8411790e-01	1.0461337e-02
0.46350000	2	6.4071472e-02	-2.8422072e-01	1.0471938e-02
0.46400000	2	6.3929336e-02	-2.8432310e-01	1.0478646e-02
0.46450000	2	6.3787149e-02	-2.8442498e-01	1.0486783e-02
0.46500000	2	6.3644911e-02	-2.8452708e-01	1.0477910e-02
0.46550000	2	6.3502622e-02	-2.8462931e-01	1.0476624e-02
0.46600000	2	6.3360282e-02	-2.8473089e-01	1.0492373e-02
0.46650000	2	6.3217891e-02	-2.8483242e-01	1.0488618e-02
0.46700000	2	6.3075449e-02	-2.8493380e-01	1.0491809e-02
0.46750000	2	6.2932957e-02	-2.8503493e-01	1.0496106e-02
0.46800000	2	6.2790415e-02	-2.8513558e-01	1.0505427e-02
0.46850000	2	6.2647822e-02	-2.8523640e-01	1.0497514e-02
0.46900000	2	6.2505178e-02	-2.8533703e-01	1.0503444e-02
0.46950000	2	6.2362485e-02	-2.8543741e-01	1.0507711e-02
0.47000000	2	6.2219741e-02	-2.8553744e-01	1.0513626e-02
0.47050000	2	6.2076947e-02	-2.8563737e-01	1.0513313e-02
0.47100000	2	6.1934104e-02	-2.8573727e-01	1.0513248e-02
0.47150000	2	6.1791210e-02	-2.8583654e-01	1.0527303e-02
0.47200000	2	6.1648267e-02	-2.8593595e-01	1.0519390e-02
0.47250000	2	6.1505274e-02	-2.8603497e-01	1.0529345e-02
0.47300000	2	6.1362232e-02	-2.8613363e-01	1.0534458e-02
0.47350000	2	6.1219141e-02	-2.8623211e-01	1.0535975e-02
0.47400000	2	6.1076000e-02	-2.8633070e-01	1.0532052e-02
0.47450000	2	6.0932810e-02	-2.8642946e-01	1.0528890e-02
0.47500000	2	6.0789571e-02	-2.8652738e-01	1.0549392e-02
0.47550000	2	6.0646283e-02	-2.8662526e-01	1.0543926e-02
0.47600000	2	6.0502946e-02	-2.8672291e-01	1.0548965e-02
0.47650000	2	6.0359560e-02	-2.8682022e-01	1.0554865e-02
0.47700000	2	6.0216126e-02	-2.8691717e-01	1.0560578e-02
0.47750000	2	6.0072643e-02	-2.8701423e-01	1.0555199e-02
0.47800000	2	5.9929111e-02	-2.8711159e-01	1.0549163e-02
0.47850000	2	5.9785532e-02	-2.8720811e-01	1.0570802e-02
0.47900000	2	5.9641903e-02	-2.8730455e-01	1.0565962e-02
0.47950000	2	5.9498227e-02	-2.8740092e-01	1.0567105e-02
0.48000000	2	5.9354503e-02	-2.8749709e-01	1.0571252e-02
0.48050000	2	5.9210730e-02	-2.8759281e-01	1.0579649e-02
0.48100000	2	5.9066910e-02	-2.8768875e-01	1.0571622e-02
0.48150000	2	5.8923041e-02	-2.8778444e-01	1.0578590e-02
0.48200000	2	5.8779125e-02	-2.8787971e-01	1.0586433e-02
0.48250000	2	5.8635162e-02	-2.8797483e-01	1.0586778e-02
0.48300000	2	5.8491151e-02	-2.8806985e-01	1.0587738e-02
0.48350000	2	5.8347092e-02	-2.8816486e-01	1.0587378e-02
0.48400000	2	5.8202986e-02	-2.8825929e-01	1.0600330e-02
0.48450000	2	5.8058833e-02	-2.8835388e-01	1.0592287e-02
0.48500000	2	5.7914632e-02	-2.8844816e-01	1.0600702e-02
0.48550000	2	5.7770385e-02	-2.8854200e-01	1.0608283e-02
0.48600000	2	5.7626090e-02	-2.8863567e-01	1.0608869e-02
0.48650000	2	5.7481749e-02	-2.8872936e-01	1.0606969e-02
0.48700000	2	5.7337361e-02	-2.8882318e-01	1.0604332e-02
0.48750000	2	5.7192926e-02	-2.8891638e-01	1.0619296e-02
0.48800000	2	5.7048445e-02	-2.8900973e-01	1.0611294e-02
0.48850000	2	5.6903916e-02	-2.8910280e-01	1.0618704e-02
0.48900000	2	5.6759342e-02	-2.8919544e-01	1.0626567e-02
0.48950000	2	5.6614721e-02	-2.8928775e-01	1.0630577e-02
0.49000000	2	5.6470054e-02	-2.8938031e-01	1.0622590e-02
0.49050000	2	5.6325341e-02	-2.8947319e-01	1.0616884e-02
0.49100000	2	5.6180581e-02	-2.8956534e-01	1.0636323e-02
0.49150000	2	5.6035775e-02	-2.8965751e-01	1.0630040e-02
0.49200000	2	5.5890924e-02	-2.8974938e-01	1.0637113e-02
0.49250000	2	5.5746026e-02	-2.8984080e-01	1.0645074e-02
0.49300000	2	5.5601083e-02	-2.8993183e-01	1.0650590e-02
0.49350000	2	5.5456094e-02	-2.9002305e-01	1.0643253e-02
0.49400000	2	5.5311060e-02	-2.9011467e-01	1.0635737e-02
0.49450000	2	5.5165980e-02	-2.9020548e-01	1.0656985e-02
0.49500000	2	5.5020855e-02	-2.9029626e-01	1.0651484e-02
0.49550000	2	5.4875684e-02	-2.9038683e-01	1.0656340e-02
0.49600000	2	5.4730468e-02	-2.9047703e-01	1.0662999e-02
0.49650000	2	5.4585207e-02	-2.9056682e-01	1.0669348e-02
0.49700000	2	5.4439901e-02	-2.9065690e-01	1.0659838e-02
0.49750000	2	5.4294550e-02	-2.9074694e-01	1.0663080e-02
0.49800000	2	5.4149154e-02	-2.9083643e-01	1.0674983e-02
0.49850000	2	5.4003714e-02	-2.9092604e-01	1.0668239e-02
0.49900000	2	5.3858228e-02	-2.9101539e-01	1.0675174e-02
0.49950000	2	5.3712698e-02	-2.9110441e-01	1.0680440e-02
0.50000000	2	5.3567124e-02	-2.9119294e-01	1.0689230e-02
0.50050000	2	5.3421505e-02	-2.9128186e-01	1.0676696e-02
0.50100000	2	5.3275842e-02	-2.9137069e-01	1.0681605e-02
0.50150000	2	5.3130135e-02	-2.9145902e-01	1.0692335e-02
0.50200000	2	5.2984383e-02	-2.9154760e-01	1.0682987e-02
0.50250000	2	5.2838587e-02	-2.9163591e-01	1.0690716e-02
0.50300000	2	5.2692747e-02	-2.9172388e-01	1.0696739e-02
0.50350000	2	5.2546864e-02	-2.9181128e-01	1.0706867e-02
0.50400000	2	5.2400936e-02	-2.9189895e-01	1.0696576e-02
0.50450000	2	5.2254965e-02	-2.9198668e-01	1.0697238e-02
0.50500000	2	5.2108950e-02	-2.9207378e-01	1.0711931e-02
0.50550000	2	5.1962891e-02	-2.9216105e-01	1.0703227e-02
0.50600000	2	5.1816789e-02	-2.9224820e-01	1.0707411e-02
0.50650000	2	5.1670643e-02	-2.9233498e-01	1.0714938e-02
0.50700000	2	5.1524454e-02	-2.9242125e-01	1.0723582e-02
0.50750000	2	5.1378222e-02	-2.9250773e-01	1.0715085e-02
0.50800000	2	5.1231946e-02	-2.9259409e-01	1.0719173e-02
0.50850000	2	5.1085628e-02	-2.9268013e-01	1.0725972e-02
0.50900000	2	5.0939266e-02	-2.9276625e-01	1.0721214e-02
0.50950000	2	5.0792861e-02	-2.9285224e-01	1.0725197e-02
0.51000000	2	5.0646414e-02	-2.9293786e-01	1.0732432e-02
0.51050000	2	5.0499924e-02	-2.9302298e-01	1.0741002e-02
0.51100000	2	5.0353391e-02	-2.9310836e-01	1.0731281e-02
0.51150000	2	5.0206815e-02	-2.9319361e-01	1.0736310e-02
0.51200000	2	5.0060197e-02	-2.9327850e-01	1.0743490e-02
0.51250000	2	4.9913537e-02	-2.9336346e-01	1.0738980e-02
0.51300000	2	4.9766834e-02	-2.9344832e-01	1.0741990e-02
0.51350000	2	4.9620089e-02	-2.9353275e-01	1.0751037e-02
0.51400000	2	4.9473301e-02	-2.9361667e-01	1.0759342e-02
0.51450000	2	4.9326472e-02	-2.9370083e-01	1.0750031e-02
0.51500000	2	4.9179601e-02	-2.9378495e-01	1.0752547e-02
0.51550000	2	4.9032687e-02	-2.9386871e-01	1.0760729e-02
0.51600000	2	4.8885732e-02	-2.9395252e-01	1.0756756e-02
0.51650000	2	4.8738735e-02	-2.9403618e-01	1.0760457e-02
0.51700000	2	4.8591696e-02	-2.9411942e-01	1.0769031e-02
0.51750000	2	4.8444616e-02	-2.9420226e-01	1.0774788e-02
0.51800000	2	4.8297494e-02	-2.9428537e-01	1.0765853e-02
0.51850000	2	4.8150330e-02	-2.9436872e-01	1.0762035e-02
0.51900000	2	4.8003125e-02	-2.9445137e-01	1.0780293e-02
0.51950000	2	4.7855879e-02	-2.9453406e-01	1.0773583e-02
0.52000000	2	4.7708591e-02	-2.9461649e-01	1.0780245e-02
0.52050000	2	4.7561262e-02	-2.9469850e-01	1.0787462e-02
0.52100000	2	4.7413893e-02	-2.9478018e-01	1.0792044e-02
0.52150000	2	4.7266482e-02	-2.9486209e-01	1.0784218e-02
0.52200000	2	4.7119031e-02	-2.9494423e-01	1.0780693e-02
0.52250000	2	4.6971538e-02	-2.9502560e-01	1.0799864e-02
0.52300000	2	4.6824005e-02	-2.9510712e-01	1.0790726e-02
0.52350000	2	4.6676431e-02	-2.9518834e-01	1.0798702e-02
0.52400000	2	4.6528817e-02	-2.9526923e-01	1.0804124e-02
0.52450000	2	4.6381162e-02	-2.9534987e-01	1.0806990e-02
0.52500000	2	4.6233467e-02	-2.9543075e-01	1.0799846e-02
0.52550000	2	4.6085731e-02	-2.9551159e-01	1.0802425e-02
0.52600000	2	4.5937956e-02	-2.9559174e-01	1.0817758e-02
0.52650000	2	4.5790140e-02	-2.9567204e-01	1.0809301e-02
0.52700000	2	4.5642284e-02	-2.9575220e-01	1.0813749e-02
0.52750000	2	4.5494388e-02	-2.9583198e-01	1.0821100e-02
0.52800000	2	4.5346452e-02	-2.9591153e-01	1.0823328e-02
0.52850000	2	4.5198476e-02	-2.9599119e-01	1.0819350e-02
0.52900000	2	4.5050461e-02	-2.9607080e-01	1.0821339e-02
0.52950000	2	4.4902405e-02	-2.9614984e-01	1.0833661e-02
0.53000000	2	4.4754311e-02	-2.9622909e-01	1.0824726e-02
0.53050000	2	4.4606176e-02	-2.9630809e-01	1.0832210e-02
0.53100000	2	4.4458003e-02	-2.9638689e-01	1.0834387e-02
0.53150000	2	4.4309790e-02	-2.9646545e-01	1.0838723e-02
0.53200000	2	4.4161537e-02	-2.9654407e-01	1.0835400e-02
0.53250000	2	4.4013246e-02	-2.9662255e-01	1.0839022e-02
0.53300000	2	4.3864915e-02	-2.9670054e-01	1.0849410e-02
0.53350000	2	4.3716545e-02	-2.9677872e-01	1.0840992e-02
0.53400000	2	4.3568136e-02	-2.9685676e-01	1.0845732e-02
0.53450000	2	4.3419688e-02	-2.9693475e-01	1.0845888e-02
0.53500000	2	4.3271202e-02	-2.9701256e-01	1.0849674e-02
0.53550000	2	4.3122676e-02	-2.9709030e-01	1.0849790e-02
0.53600000	2	4.2974111e-02	-2.9716762e-01	1.0858709e-02
0.53650000	2	4.2825508e-02	-2.9724443e-01	1.0867355e-02
0.53700000	2	4.2676867e-02	-2.9732148e-01	1.0858207e-02
0.53750000	2	4.2528187e-02	-2.9739852e-01	1.0859846e-02
0.53800000	2	4.2379469e-02	-2.9747519e-01	1.0868412e-02
0.53850000	2	4.2230712e-02	-2.9755199e-01	1.0862642e-02
0.53900000	2	4.2081917e-02	-2.9762852e-01	1.0869654e-02
0.53950000	2	4.1933083e-02	-2.9770467e-01	1.0876447e-02
0.54000000	2	4.1784212e-02	-2.9778054e-01	1.0879812e-02
0.54050000	2	4.1635303e-02	-2.9785668e-01	1.0871406e-02
0.54100000	2	4.1486355e-02	-2.9793298e-01	1.0870075e-02
0.54150000	2	4.1337370e-02	-2.9800846e-01	1.0889712e-02
0.54200000	2	4.1188347e-02	-2.9808407e-01	1.0880845e-02
0.54250000	2	4.1039286e-02	-2.9815929e-01	1.0890344e-02
0.54300000	2	4.0890188e-02	-2.9823429e-01	1.0892683e-02
0.54350000	2	4.0741052e-02	-2.9830905e-01	1.0896316e-02
0.54400000	2	4.0591879e-02	-2.9838392e-01	1.0891997e-02
0.54450000	2	4.0442668e-02	-2.9845871e-01	1.0894495e-02
0.54500000	2	4.0293420e-02	-2.9853295e-01	1.0906635e-02
0.54550000	2	4.0144135e-02	-2.9860737e-01	1.0898208e-02
0.54600000	2	3.9994813e-02	-2.9868169e-01	1.0902072e-02
0.54650000	2	3.9845453e-02	-2.9875584e-01	1.0904917e-02
0.54700000	2	3.9696057e-02	-2.9882984e-01	1.0907107e-02
0.54750000	2	3.9546624e-02	-2.9890378e-01	1.0907539e-02
0.54800000	2	3.9397153e-02	-2.9897737e-01	1.0914848e-02
0.54850000	2	3.9247646e-02	-2.9905044e-01	1.0923968e-02
0.54900000	2	3.9098103e-02	-2.9912373e-01	1.0915160e-02
0.54950000	2	3.8948523e-02	-2.9919705e-01	1.0916079e-02
0.55000000	2	3.8798906e-02	-2.9926984e-01	1.0928493e-02
0.55050000	2	3.8649253e-02	-2.9934284e-01	1.0919499e-02
0.55100000	2	3.8499563e-02	-2.9941562e-01	1.0926335e-02
0.55150000	2	3.8349837e-02	-2.9948801e-01	1.0933327e-02
0.55200000	2	3.8200075e-02	-2.9956013e-01	1.0936480e-02
0.55250000	2	3.8050277e-02	-2.9963247e-01	1.0929776e-02
0.55300000	2	3.7900443e-02	-2.9970492e-01	1.0928557e-02
0.55350000	2	3.7750573e-02	-2.9977667e-01	1.0945359e-02
0.55400000	2	3.7600666e-02	-2.9984848e-01	1.0938895e-02
0.55450000	2	3.7450724e-02	-2.9992003e-01	1.0945114e-02
0.55500000	2	3.7300746e-02	-2.9999141e-01	1.0947142e-02
0.55550000	2	3.7150733e-02	-3.0006248e-01	1.0952796e-02
0.55600000	2	3.7000684e-02	-3.0013352e-01	1.0951268e-02
0.55650000	2	3.6850599e-02	-3.0020438e-01	1.0954868e-02
0.55700000	2	3.6700480e-02	-3.0027476e-01	1.0964776e-02
0.55750000	2	3.6550325e-02	-3.0034542e-01	1.0954517e-02
0.55800000	2	3.6400134e-02	-3.0041591e-01	1.0960565e-02
0.55850000	2	3.6249909e-02	-3.0048604e-01	1.0967560e-02
0.55900000	2	3.6099648e-02	-3.0055625e-01	1.0962803e-02
0.55950000	2	3.5949353e-02	-3.0062635e-01	1.0966126e-02
0.56000000	2	3.5799022e-02	-3.0069599e-01	1.0975580e-02
0.56050000	2	3.5648657e-02	-3.0076537e-01	1.0978244e-02
0.56100000	2	3.5498257e-02	-3.0083495e-01	1.0971547e-02
0.56150000	2	3.5347822e-02	-3.0090469e-01	1.0969380e-02
0.56200000	2	3.5197352e-02	-3.0097363e-01	1.0988907e-02
0.56250000	2	3.5046848e-02	-3.0104266e-01	1.0980710e-02
0.56300000	2	3.4896310e-02	-3.0111148e-01	1.0986438e-02
0.56350000	2	3.4745737e-02	-3.0118007e-01	1.0989796e-02
0.56400000	2	3.4595130e-02	-3.0124846e-01	1.0992677e-02
0.56450000	2	3.4444488e-02	-3.0131682e-01	1.0991821e-02
0.56500000	2	3.4293813e-02	-3.0138491e-01	1.0997714e-02
0.56550000	2	3.4143104e-02	-3.0145289e-01	1.0997825e-02
0.56600000	2	3.3992360e-02	-3.0152066e-01	1.1001977e-02
0.56650000	2	3.3841583e-02	-3.0158783e-01	1.1014052e-02
0.56700000	2	3.3690772e-02	-3.0165512e-01	1.1007039e-02
0.56750000	2	3.3539928e-02	-3.0172291e-01	1.0996213e-02
0.56800000	2	3.3389050e-02	-3.0179011e-01	1.1013303e-02
0.56850000	2	3.3238138e-02	-3.0185691e-01	1.1018064e-02
0.56900000	2	3.3087193e-02	-3.0192340e-01	1.1021997e-02
0.56950000	2	3.2936214e-02	-3.0199009e-01	1.1015005e-02
0.57000000	2	3.2785203e-02	-3.0205684e-01	1.1015313e-02
0.57050000	2	3.2634158e-02	-3.0212287e-01	1.1032075e-02
0.57100000	2	3.2483080e-02	-3.0218905e-01	1.1023167e-02
0.57150000	2	3.2331969e-02	-3.0225505e-01	1.1028425e-02
0.57200000	2	3.2180825e-02	-3.0232086e-01	1.1031529e-02
0.57250000	2	3.2029648e-02	-3.0238629e-01	1.1038674e-02
0.57300000	2	3.1878439e-02	-3.0245161e-01	1.1038186e-02
0.57350000	2	3.1727197e-02	-3.0251669e-01	1.1042873e-02
0.57400000	2	3.1575922e-02	-3.0258138e-01	1.1050062e-02
0.57450000	2	3.1424615e-02	-3.0264632e-01	1.1041180e-02
0.57500000	2	3.1273276e-02	-3.0271138e-01	1.1040419e-02
0.57550000	2	3.1121904e-02	-3.0277558e-01	1.1060958e-02
0.57600000	2	3.0970500e-02	-3.0283993e-01	1.1051070e-02
0.57650000	2	3.0819064e-02	-3.0290404e-01	1.1057651e-02
0.57700000	2	3.0667597e-02	-3.0296772e-01	1.1065359e-02
0.57750000	2	3.0516097e-02	-3.0303131e-01	1.1064422e-02
0.57800000	2	3.0364565e-02	-3.0309481e-01	1.1065881e-02
0.57850000	2	3.0213002e-02	-3.0315823e-01	1.1066852e-02
0.57900000	2	3.0061407e-02	-3.0322092e-01	1.1082719e-02
0.57950000	2	2.9909781e-02	-3.0328383e-01	1.1072412e-02
0.58000000	2	2.9758124e-02	-3.0334657e-01	1.1077940e-02
0.58050000	2	2.9606435e-02	-3.0340874e-01	1.1089399e-02
0.58100000	2	2.9454715e-02	-3.0347099e-01	1.1083577e-02
0.58150000	2	2.9302964e-02	-3.0353307e-01	1.1087698e-02
0.58200000	2	2.9151182e-02	-3.0359471e-01	1.1096716e-02
0.58250000	2	2.8999369e-02	-3.0365597e-01	1.1101946e-02
0.58300000	2	2.8847526e-02	-3.0371749e-01	1.1092996e-02
0.58350000	2	2.8695652e-02	-3.0377932e-01	1.1088280e-02
0.58400000	2	2.8543747e-02	-3.0384023e-01	1.1111118e-02
0.58450000	2	2.8391812e-02	-3.0390128e-01	1.1101373e-02
0.58500000	2	2.8239846e-02	-3.0396218e-01	1.1105409e-02
0.58550000	2	2.8087850e-02	-3.0402267e-01	1.1113982e-02
0.58600000	2	2.7935823e-02	-3.0408277e-01	1.1119682e-02
0.58650000	2	2.7783767e-02	-3.0414283e-01	1.1117512e-02
0.58700000	2	2.7631681e-02	-3.0420239e-01	1.1128645e-02
0.58750000	2	2.7479565e-02	-3.0426152e-01	1.1134617e-02
0.58800000	2	2.7327419e-02	-3.0432088e-01	1.1126152e-02
0.58850000	2	2.7175244e-02	-3.0438033e-01	1.1125856e-02
0.58900000	2	2.7023039e-02	-3.0443893e-01	1.1145810e-02
0.58950000	2	2.6870805e-02	-3.0449770e-01	1.1135587e-02
0.59000000	2	2.6718541e-02	-3.0455615e-01	1.1144063e-02
0.59050000	2	2.6566249e-02	-3.0461416e-01	1.1151650e-02
0.59100000	2	2.6413927e-02	-3.0467195e-01	1.1153476e-02
0.59150000	2	2.6261577e-02	-3.0472956e-01	1.1155696e-02
0.59200000	2	2.6109198e-02	-3.0478676e-01	1.1163814e-02
0.59250000	2	2.5956791e-02	-3.0484346e-01	1.1172227e-02
0.59300000	2	2.5804355e-02	-3.0490042e-01	1.1162203e-02
0.59350000	2	2.5651890e-02	-3.0495723e-01	1.1167707e-02
0.59400000	2	2.5499398e-02	-3.0501326e-01	1.1184523e-02
0.59450000	2	2.5346877e-02	-3.0506938e-01	1.1176147e-02
0.59500000	2	2.5194328e-02	-3.0512524e-01	1.1183014e-02
0.59550000	2	2.5041752e-02	-3.0518046e-01	1.1195621e-02
0.59600000	2	2.4889148e-02	-3.0523556e-01	1.1193624e-02
0.59650000	2	2.4736517e-02	-3.0529052e-01	1.1195661e-02
0.59700000	2	2.4583858e-02	-3.0534525e-01	1.1199899e-02
0.59750000	2	2.4431172e-02	-3.0539929e-01	1.1213884e-02
0.59800000	2	2.4278458e-02	-3.0545342e-01	1.1206541e-02
0.59850000	2	2.4125718e-02	-3.0550730e-01	1.1212929e-02
0.59900000	2	2.3972951e-02	-3.0556046e-01	1.1227517e-02
0.59950000	2	2.3820158e-02	-3.0561356e-01	1.1223209e-02
0.60000000	2	2.3667338e-02	-3.0566655e-01	1.1225476e-02
0.60050000	2	2.3514492e-02	-3.0571878e-01	1.1241842e-02
0.60100000	2	2.3361619e-02	-3.0577085e-01	1.1239775e-02
0.60150000	2	2.3208721e-02	-3.0582270e-01	1.1243636e-02
0.60200000	2	2.3055797e-02	-3.0587447e-01	1.1243582e-02
0.60250000	2	2.2902847e-02	-3.0592536e-01	1.1263183e-02
0.60300000	2	2.2749871e-02	-3.0597641e-01	1.1252897e-02
0.60350000	2	2.2596871e-02	-3.0602711e-01	1.1261972e-02
0.60400000	2	2.2443845e-02	-3.0607697e-01	1.1278249e-02
0.60450000	2	2.2290794e-02	-3.0612668e-01	1.1275558e-02
0.60500000	2	2.2137718e-02	-3.0617626e-01	1.1277473e-02
0.60550000	2	2.1984618e-02	-3.0622509e-01	1.1293221e-02
0.60600000	2	2.1831493e-02	-3.0627368e-01	1.1293263e-02
0.60650000	2	2.1678344e-02	-3.0632207e-01	1.1296058e-02
0.60700000	2	2.1525171e-02	-3.0637026e-01	1.1298895e-02
0.60750000	2	2.1371974e-02	-3.0641749e-01	1.1319100e-02
0.60800000	2	2.1218754e-02	-3.0646480e-01	1.1310205e-02
0.60850000	2	2.1065510e-02	-3.0651175e-01	1.1319142e-02
0.60900000	2	2.0912242e-02	-3.0655775e-01	1.1337891e-02
0.60950000	2	2.0758952e-02	-3.0660354e-01	1.1335438e-02
0.61000000	2	2.0605639e-02	-3.0664915e-01	1.1337791e-02
0.61050000	2	2.0452303e-02	-3.0669384e-01	1.1357697e-02
0.61100000	2	2.0298945e-02	-3.0673825e-01	1.1356932e-02
0.61150000	2	2.0145565e-02	-3.0678236e-01	1.1361447e-02
0.61200000	2	1.9992163e-02	-3.0682622e-01	1.1365168e-02
0.61250000	2	1.9838739e-02	-3.0686904e-01	1.1386773e-02
0.61300000	2	1.9685294e-02	-3.0691191e-01	1.1377852e-02
0.61350000	2	1.9531828e-02	-3.0695428e-01	1.1389665e-02
0.61400000	2	1.9378340e-02	-3.0699560e-01	1.1409384e-02
0.61450000	2	1.9224832e-02	-3.0703663e-01	1.1408226e-02
0.61500000	2	1.9071304e-02	-3.0707741e-01	1.1411884e-02
0.61550000	2	1.8917755e-02	-3.0711717e-01	1.1432795e-02
0.61600000	2	1.8764187e-02	-3.0715656e-01	1.1433779e-02
0.61650000	2	1.8610599e-02	-3.0719559e-01	1.1439092e-02
0.61700000	2	1.8456992e-02	-3.0723418e-01	1.1446535e-02
0.61750000	2	1.8303365e-02	-3.0727143e-01	1.1473795e-02
0.61800000	2	1.8149720e-02	-3.0730899e-01	1.1456167e-02
0.61850000	2	1.7996057e-02	-3.0734556e-01	1.1481618e-02
0.61900000	2	1.7842375e-02	-3.0738119e-01	1.1495400e-02
0.61950000	2	1.7688676e-02	-3.0741640e-01	1.1497899e-02
0.62000000	2	1.7534959e-02	-3.0745127e-01	1.1502401e-02
0.62050000	2	1.7381225e-02	-3.0748489e-01	1.1528485e-02
0.62100000	2	1.7227474e-02	-3.0751801e-01	1.1530029e-02
0.62150000	2	1.7073707e-02	-3.0755063e-01	1.1538083e-02
0.62200000	2	1.6919924e-02	-3.0758263e-01	1.1548125e-02
0.62250000	2	1.6766125e-02	-3.0761341e-01	1.1571207e-02
0.62300000	2	1.6612311e-02	-3.0764398e-01	1.1566786e-02
0.62350000	2	1.6458482e-02	-3.0767357e-01	1.1587383e-02
0.62400000	2	1.6304638e-02	-3.0770182e-01	1.1610610e-02
0.62450000	2	1.6150780e-02	-3.0772977e-01	1.1607193e-02
0.62500000	2	1.5996908e-02	-3.0775713e-01	1.1618212e-02
0.62550000	2	1.5843024e-02	-3.0778290e-01	1.1650184e-02
0.62600000	2	1.5689126e-02	-3.0780813e-01	1.1650210e-02
0.62650000	2	1.5535216e-02	-3.0783256e-01	1.1664347e-02
0.62700000	2	1.5381294e-02	-3.0785617e-01	1.1676899e-02
0.62750000	2	1.5227360e-02	-3.0787838e-01	1.1702462e-02
0.62800000	2	1.5073416e-02	-3.0790008e-01	1.1703684e-02
0.62850000	2	1.4919461e-02	-3.0792074e-01	1.1723355e-02
0.62900000	2	1.4765495e-02	-3.0794034e-01	1.1739401e-02
0.62950000	2	1.4611521e-02	-3.0795884e-01	1.1756168e-02
0.63000000	2	1.4457537e-02	-3.0797647e-01	1.1767871e-02
0.63050000	2	1.4303545e-02	-3.0799209e-01	1.1807005e-02
0.63100000	2	1.4149546e-02	-3.0800690e-01	1.1810116e-02
0.63150000	2	1.3995539e-02	-3.0802072e-01	1.1826487e-02
0.63200000	2	1.3841525e-02	-3.0803330e-01	1.1847190e-02
0.63250000	2	1.3687506e-02	-3.0804409e-01	1.1878783e-02
0.63300000	2	1.3533482e-02	-3.0805462e-01	1.1870877e-02
0.63350000	2	1.3379452e-02	-3.0806364e-01	1.1903778e-02
0.63400000	2	1.3225419e-02	-3.0807064e-01	1.1937920e-02
0.63450000	2	1.3071382e-02	-3.0807684e-01	1.1941084e-02
0.63500000	2	1.2917343e-02	-3.0808195e-01	1.1959599e-02
0.63550000	2	1.2763301e-02	-3.0808440e-01	1.2011629e-02
0.63600000	2	1.2609259e-02	-3.0808583e-01	1.2014949e-02
0.63650000	2	1.2455216e-02	-3.0808575e-01	1.2041263e-02
0.63700000	2	1.2301174e-02	-3.0808350e-01	1.2079632e-02
0.63750000	2	1.2147134e-02	-3.0807959e-01	1.2100969e-02
0.63800000	2	1.1993095e-02	-3.0807438e-01	1.2118115e-02
0.63850000	2	1.1839060e-02	-3.0806805e-01	1.2133235e-02
0.63900000	2	1.1685028e-02	-3.0805860e-01	1.2196053e-02
0.63950000	2	1.1531002e-02	-3.0804789e-01	1.2201371e-02
0.64000000	2	1.1376981e-02	-3.0803538e-01	1.2232439e-02
0.64050000	2	1.1222968e-02	-3.0801998e-01	1.2284791e-02
0.64100000	2	1.1068962e-02	-3.0800276e-01	1.2304129e-02
0.64150000	2	1.0914966e-02	-3.0798402e-01	1.2324644e-02
0.64200000	2	1.0760980e-02	-3.0796233e-01	1.2380324e-02
0.64250000	2	1.0607005e-02	-3.0793819e-01	1.2413756e-02
0.64300000	2	1.0453043e-02	-3.0791222e-01	1.2436692e-02
0.64350000	2	1.0299094e-02	-3.0788400e-01	1.2473995e-02
0.64400000	2	1.0145160e-02	-3.0785245e-01	1.2532693e-02
0.64450000	2	9.9912426e-03	-3.0781861e-01	1.2559740e-02
0.64500000	2	9.8373429e-03	-3.0778178e-01	1.2610676e-02
0.64550000	2	9.6834623e-03	-3.0774178e-01	1.2660211e-02
0.64600000	2	9.5296025e-03	-3.0769908e-01	1.2697658e-02
0.64650000	2	9.3757646e-03	-3.0765379e-01	1.2735957e-02
0.64700000	2	9.2219505e-03	-3.0760448e-01	1.2808010e-02
0.64750000	2	9.0681618e-03	-3.0755185e-01	1.2852839e-02
0.64800000	2	8.9144001e-03	-3.0749646e-01	1.2890576e-02
0.64850000	2	8.7606670e-03	-3.0743746e-01	1.2951842e-02
0.64900000	2	8.6069646e-03	-3.0737424e-01	1.3020357e-02
0.64950000	2	8.4532945e-03	-3.0730782e-01	1.3061293e-02
0.65000000	2	8.2996587e-03	-3.0723733e-01	1.3129778e-02
0.65050000	2	8.1460593e-03	-3.0716230e-01	1.3201750e-02
0.65100000	2	7.9924986e-03	-3.0708284e-01	1.3268461e-02
0.65150000	2	7.8389786e-03	-3.0699922e-01	1.3329118e-02
0.65200000	2	7.6855019e-03	-3.0691019e-01	1.3420944e-02
0.65250000	2	7.5320709e-03	-3.0681631e-01	1.3490438e-02
0.65300000	2	7.3786879e-03	-3.0671804e-01	1.3553371e-02
0.65350000	2	7.2253555e-03	-3.0661424e-01	1.3645860e-02
0.65400000	2	7.0720765e-03	-3.0650449e-01	1.3739381e-02
0.65450000	2	6.9188537e-03	-3.0638953e-01	1.3812929e-02
0.65500000	2	6.7656899e-03	-3.0626845e-01	1.3912791e-02
0.65550000	2	6.6125886e-03	-3.0614030e-01	1.4027084e-02
0.65600000	2	6.4595528e-03	-3.0600602e-01	1.4113084e-02
0.65650000	2	6.3065857e-03	-3.0586534e-01	1.4212254e-02
0.65700000	2	6.1536913e-03	-3.0571634e-01	1.4353287e-02
0.65750000	2	6.0008731e-03	-3.0556016e-01	1.4453290e-02
0.65800000	2	5.8481348e-03	-3.0539668e-01	1.4565351e-02
0.65850000	2	5.6954804e-03	-3.0522477e-01	1.4702062e-02
0.65900000	2	5.5429145e-03	-3.0504350e-01	1.4850914e-02
0.65950000	2	5.3904411e-03	-3.0485412e-01	1.4964657e-02
0.66000000	2	5.2380649e-03	-3.0465515e-01	1.5121541e-02
0.66050000	2	5.0857913e-03	-3.0444472e-01	1.5309378e-02
0.66100000	2	4.9336255e-03	-3.0422384e-01	1.5460202e-02
0.66150000	2	4.7815727e-03	-3.0399240e-01	1.5621586e-02
0.66200000	2	4.6296390e-03	-3.0374851e-01	1.5824693e-02
0.66250000	2	4.4778301e-03	-3.0349273e-01	1.6000852e-02
0.66300000	2	4.3261529e-03	-3.0322273e-01	1.6234468e-02
0.66350000	2	4.1746145e-03	-3.0293813e-01	1.6458952e-02
0.66400000	2	4.0232219e-03	-3.0263937e-01	1.6670378e-02
0.66450000	2	3.8719826e-03	-3.0232520e-01	1.6914005e-02
0.66500000	2	3.7209050e-03	-3.0199344e-01	1.7197148e-02
0.66550000	2	3.5699984e-03	-3.0164234e-01	1.7503974e-02
0.66600000	2	3.4192719e-03	-3.0127296e-01	1.7773483e-02
0.66650000	2	3.2687351e-03	-3.0088378e-01	1.8085627e-02
0.66700000	2	3.1183985e-03	-3.0047289e-01	1.8428875e-02
0.66750000	2	2.9682741e-03	-3.0003672e-01	1.8839871e-02
0.66800000	2	2.8183744e-03	-2.9957469e-01	1.9236755e-02
0.66850000	2	2.6687125e-03	-2.9908597e-01	1.9648045e-02
0.66900000	2	2.5193032e-03	-2.9856608e-01	2.0154838e-02
0.66950000	2	2.3701622e-03	-2.9801363e-01	2.0659942e-02
0.67000000	2	2.2213067e-03	-2.9742554e-01	2.1223932e-02
0.67050000	2	2.0727554e-03	-2.9679845e-01	2.1841222e-02
0.67100000	2	1.9245299e-03	-2.9612514e-01	2.2597646e-02
0.67150000	2	1.7766532e-03	-2.9540480e-01	2.3317218e-02
0.67200000	2	1.6291509e-03	-2.9462993e-01	2.4201940e-02
0.67250000	2	1.4820526e-03	-2.9379279e-01	2.5205621e-02
0.67300000	2	1.3353920e-03	-2.9288356e-01	2.6374013e-02
0.67350000	2	1.1892073e-03	-2.9189339e-01	2.7669632e-02
0.67400000	2	1.0435441e-03	-2.9080500e-01	2.9291209e-02
0.67450000	2	8.9845724e-04	-2.8959732e-01	3.1261544e-02
0.67500000	2	7.5401443e-04	-2.8824159e-01	3.3726658e-02
0.67550000	2	6.1040902e-04	-2.8637340e-01	4.4268915e-02
0.67600000	2	4.6778919e-04	-2.8425411e-01	4.6096346e-02
0.67650000	2	3.2657591e-04	-2.8101998e-01	6.9569136e-02
0.67700000	2	1.9215430e-04	-2.6205156e-01	-7.0679412e-02
0.67750000	1	1.1301074e-04	-1.0300906e-01	-2.2981788e+00
0.67800000	2	1.2415004e-04	1.1256146e-01	-2.7239188e+00
0.67850000	2	1.9220171e-04	1.9301571e-01	-2.7914247e-01
0.67900000	2	2.8747462e-04	2.1776706e-01	-3.5017822e-02
0.67950000	2	3.9418310e-04	2.2485252e-01	-1.4490939e-02
0.68000000	2	5.0521402e-04	2.2638427e-01	-6.8669086e-03
0.68050000	2	6.1760881e-04	2.2615347e-01	-4.8479873e-03
0.68100000	2	7.3019661e-04	2.2536859e-01	-4.0867905e-03
0.68150000	2	8.4252823e-04	2.2440705e-01	-3.9036521e-03
0.68200000	2	9.5443574e-04	2.2339092e-01	-3.8059585e-03
0.68250000	2	1.0658603e-03	2.2236622e-01	-3.5866118e-03
0.68300000	2	1.1767877e-03	2.2135772e-01	-3.1529730e-03
0.68350000	2	1.2872190e-03	2.2036643e-01	-2.8841239e-03
0.68400000	2	1.3971570e-03	2.1938261e-01	-2.8443883e-03
0.68450000	2	1.5066067e-03	2.1841130e-01	-2.6165394e-03
0.68500000	2	1.6155753e-03	2.1745580e-01	-2.3517469e-03
0.68550000	2	1.7240701e-03	2.1651616e-01	-2.1102535e-03
0.68600000	2	1.8320992e-03	2.1559245e-01	-1.8683319e-03
0.68650000	2	1.9396694e-03	2.1468129e-01	-1.7031707e-03
0.68700000	2	2.0467843e-03	2.1377450e-01	-1.6991525e-03
0.68750000	2	2.1534509e-03	2.1288499e-01	-1.3390209e-03
0.68800000	2	2.2596743e-03	2.1200382e-01	-1.2801163e-03
0.68850000	2	2.3654601e-03	2.1113388e-01	-1.0877114e-03
0.68900000	2	2.4708135e-03	2.1027430e-01	-9.3732336e-04
0.68950000	2	2.5757382e-03	2.0942074e-01	-8.7875748e-04
0.69000000	2	2.6802397e-03	2.0857999e-01	-6.3276870e-04
0.69050000	2	2.7843240e-03	2.0775128e-01	-4.5610878e-04
0.69100000	2	2.8879949e-03	2.0692840e-01	-4.1459743e-04
0.69150000	2	2.9912565e-03	2.0611376e-01	-2.7130938e-04
0.69200000	2	3.0941117e-03	2.0530419e-01	-2.1872788e-04
0.69250000	2	3.1965642e-03	2.0450237e-01	-8.0912398e-05
0.69300000	2	3.2986179e-03	2.0370836e-01	3.8277326e-05
0.69350000	2	3.4002754e-03	2.0291879e-01	7.9866244e-05
0.69400000	2	3.5015402e-03	2.0213693e-01	2.2192455e-04
0.69450000	2	3.6024140e-03	2.0135658e-01	1.9754138e-04
0.69500000	2	3.7028997e-03	2.0058333e-01	3.4776190e-04
0.69550000	2	3.8029990e-03	1.9981228e-01	3.4404724e-04
0.69600000	2	3.9027132e-03	1.9904314e-01	3.7080307e-04
0.69650000	2	4.0020440e-03	1.9827822e-01	4.5243661e-04
0.69700000	2	4.1009918e-03	1.9751280e-01	4.0886099e-04
0.69750000	2	4.1995577e-03	1.9674979e-01	4.6756770e-04
0.69800000	2	4.2977428e-03	1.9598918e-01	5.0403221e-04
0.69850000	2	4.3955467e-03	1.9522687e-01	4.4698260e-04
0.69900000	2	4.4929697e-03	1.9446485e-01	4.6657920e-04
0.69950000	2	4.5900111e-03	1.9370143e-01	4.3248675e-04
0.70000000	2	4.6866699e-03	1.9293493e-01	3.7282153e-04
0.70050000	2	4.7829455e-03	1.9216795e-01	3.8554005e-04
0.70100000	2	4.8788368e-03	1.9139833e-01	3.2897374e-04
0.70150000	2	4.9743425e-03	1.9062562e-01	2.7862587e-04
0.70200000	2	5.0694604e-03	1.8984825e-01	1.9598677e-04
0.70250000	2	5.1641884e-03	1.8906587e-01	1.1727333e-04
0.70300000	2	5.2585257e-03	1.8828389e-01	1.6456522e-04
0.70350000	2	5.3524709e-03	1.8749836e-01	8.0518557e-05
0.70400000	2	5.4460211e-03	1.8670539e-01	-6.1557874e-05
0.70450000	2	5.5391733e-03	1.8590643e-01	-1.4179684e-04
0.70500000	2	5.6319240e-03	1.8509995e-01	-2.6734245e-04
0.70550000	2	5.7242715e-03	1.8429156e-01	-2.5359491e-04
0.70600000	2	5.8162135e-03	1.8347876e-01	-3.3977956e-04
0.70650000	2	5.9077473e-03	1.8265917e-01	-4.6081338e-04
0.70700000	2	5.9988691e-03	1.8183159e-01	-5.9107898e-04
0.70750000	2	6.0895748e-03	1.8099545e-01	-7.2536267e-04
0.70800000	2	6.1798604e-03	1.8015109e-01	-8.4775698e-04
0.70850000	2	6.2697234e-03	1.7930345e-01	-8.5972517e-04
0.70900000	2	6.3591608e-03	1.7844910e-01	-9.8764060e-04
0.70950000	2	6.4481682e-03	1.7758491e-01	-1.1608066e-03
0.71000000	2	6.5367410e-03	1.7671079e-01	-1.3122050e-03
0.71050000	2	6.6248746e-03	1.7582795e-01	-1.4353130e-03
0.71100000	2	6.7125651e-03	1.7493796e-01	-1.5320331e-03
0.71150000	2	6.7998098e-03	1.7404379e-01	-1.5727624e-03
0.71200000	2	6.8866050e-03	1.7314085e-01	-1.7406582e-03
0.71250000	2	6.9729453e-03	1.7222551e-01	-1.9564024e-03
0.71300000	2	7.0588250e-03	1.7129897e-01	-2.1175845e-03
0.71350000	2	7.1442390e-03	1.7036227e-01	-2.2635695e-03
0.71400000	2	7.2291830e-03	1.6941801e-01	-2.3586565e-03
0.71450000	2	7.3136537e-03	1.6846808e-01	-2.4301911e-03
0.71500000	2	7.3976463e-03	1.6750713e-01	-2.6382735e-03
0.71550000	1	7.4811542e-03	1.6653095e-01	-2.9012432e-03
0.71600000	1	7.5641712e-03	1.6554313e-01	-3.0507184e-03
0.71650000	1	7.6466922e-03	1.6454612e-01	-3.1715109e-03
0.71700000	1	7.7287128e-03	1.6354050e-01	-3.2977473e-03
0.71750000	1	7.8102291e-03	1.6252848e-01	-3.3779339e-03
0.71800000	1	7.8912363e-03	1.6150532e-01	-3.5829208e-03
0.71850000	1	7.9717286e-03	1.6046962e-01	-3.7838087e-03
0.71900000	1	8.0517003e-03	1.5942296e-01	-3.9379909e-03
0.71950000	1	8.1311464e-03	1.5836646e-01	-4.0790549e-03
0.72000000	1	8.2100621e-03	1.5730119e-01	-4.2038841e-03
0.72050000	1	8.2884440e-03	1.5622987e-01	-4.2752552e-03
0.72100000	1	8.3662874e-03	1.5514828e-01	-4.4629403e-03
0.72150000	1	8.4435868e-03	1.5405498e-01	-4.6515882e-03
0.72200000	1	8.5203371e-03	1.5295122e-01	-4.8009923e-03
0.72250000	1	8.5965325e-03	1.5183612e-01	-4.9796804e-03
0.72300000	1	8.6721687e-03	1.5071320e-01	-5.0716464e-03
0.72350000	1	8.7472417e-03	1.4958267e-01	-5.1856776e-03
0.72400000	1	8.8217475e-03	1.4844440e-01	-5.3038654e-03
0.72450000	1	8.8956820e-03	1.4729791e-01	-5.4324509e-03
0.72500000	1	8.9690406e-03	1.4614123e-01	-5.6019761e-03
0.72550000	1	9.0418186e-03	1.4497538e-01	-5.7334601e-03
0.72600000	1	9.1140116e-03	1.4380095e-01	-5.8590584e-03
0.72650000	1	9.1856156e-03	1.4261908e-01	-5.9633771e-03
0.72700000	1	9.2566273e-03	1.4143108e-01	-6.0465708e-03
0.72750000	1	9.3270441e-03	1.4023852e-01	-6.1038626e-03
0.72800000	1	9.3968627e-03	1.3903908e-01	-6.2256548e-03
0.72850000	1	9.4660793e-03	1.3783145e-01	-6.3600978e-03
0.72900000	1	9.5346903e-03	1.3661609e-01	-6.4737331e-03
0.72950000	1	9.6026918e-03	1.3539379e-01	-6.5731561e-03
0.73000000	1	9.6700811e-03	1.3416617e-01	-6.6415948e-03
0.73050000	1	9.7368556e-03	1.3293445e-01	-6.6945867e-03
0.73100000	1	9.8030137e-03	1.3169955e-01	-6.7359337e-03
0.73150000	1	9.8685535e-03	1.3046133e-01	-6.7871536e-03
0.73200000	1	9.9334723e-03	1.2921685e-01	-6.9046437e-03
0.73250000	1	9.9977678e-03	1.2796751e-01	-6.9677874e-03
0.73300000	1	1.0061438e-02	1.2671464e-01	-7.0112303e-03
0.73350000	1	1.0124480e-02	1.2545746e-01	-7.0823529e-03
0.73400000	1	1.0186893e-02	1.2419663e-01	-7.1330424e-03
0.73450000	1	1.0248676e-02	1.2293403e-01	-7.1454309e-03
0.73500000	1	1.0309827e-02	1.2167018e-01	-7.1605353e-03
0.73550000	1	1.0370346e-02	1.2040686e-01	-7.1387701e-03
0.73600000	1	1.0430232e-02	1.1913988e-01	-7.2263749e-03
0.73650000	1	1.0489485e-02	1.1787095e-01	-7.2429692e-03
0.73700000	1	1.0548102e-02	1.1660027e-01	-7.2677939e-03
0.73750000	1	1.0606084e-02	1.1532870e-01	-7.2750515e-03
0.73800000	1	1.0663431e-02	1.1405703e-01	-7.2703308e-03
0.73850000	1	1.0720141e-02	1.1278543e-01	-7.2681147e-03
0.73900000	1	1.0776216e-02	1.1151390e-01	-7.2669941e-03
0.73950000	1	1.0831656e-02	1.1024479e-01	-7.2126022e-03
0.74000000	1	1.0886462e-02	1.0897930e-01	-7.1483853e-03
0.74050000	1	1.0940635e-02	1.0771301e-01	-7.1939887e-03
0.74100000	1	1.0994176e-02	1.0644784e-01	-7.1627313e-03
0.74150000	1	1.1047084e-02	1.0518380e-01	-7.1452067e-03
0.74200000	1	1.1099360e-02	1.0392182e-01	-7.1070346e-03
0.74250000	1	1.1151007e-02	1.0266269e-01	-7.0577034e-03
0.74300000	1	1.1202024e-02	1.0140542e-01	-7.0369795e-03
0.74350000	1	1.1252414e-02	1.0015143e-01	-6.9766632e-03
0.74400000	1	1.1302177e-02	9.8901093e-02	-6.9180912e-03
0.74450000	1	1.1351318e-02	9.7657974e-02	-6.7816580e-03
0.74500000	1	1.1399838e-02	9.6419806e-02	-6.7236756e-03
0.74550000	1	1.1447739e-02	9.5183379e-02	-6.7216945e-03
0.74600000	1	1.1495023e-02	9.3950903e-02	-6.6449293e-03
0.74650000	1	1.1541692e-02	9.2722738e-02	-6.5768130e-03
0.74700000	1	1.1587748e-02	9.1498323e-02	-6.5241169e-03
0.74750000	1	1.1633193e-02	9.0279714e-02	-6.4204476e-03
0.74800000	1	1.1678030e-02	8.9066600e-02	-6.3393801e-03
0.74850000	1	1.1722262e-02	8.7857342e-02	-6.2933269e-03
0.74900000	1	1.1765890e-02	8.6654474e-02	-6.1771097e-03
0.74950000	1	1.1808919e-02	8.5458725e-02	-6.0635377e-03
0.75000000	1	1.1851353e-02	8.4270282e-02	-5.9512544e-03
0.75050000	1	1.1893194e-02	8.3090319e-02	-5.8136443e-03
0.75100000	1	1.1934446e-02	8.1916274e-02	-5.7432849e-03
0.75150000	1	1.1975113e-02	8.0746856e-02	-5.6828719e-03
0.75200000	1	1.2015196e-02	7.9583898e-02	-5.5709044e-03
0.75250000	1	1.2054700e-02	7.8427690e-02	-5.4662946e-03
0.75300000	1	1.2093627e-02	7.7277846e-02	-5.3726140e-03
0.75350000	1	1.2131981e-02	7.6134987e-02	-5.2619096e-03
0.75400000	1	1.2169766e-02	7.4999469e-02	-5.1478154e-03
0.75450000	1	1.2206984e-02	7.3871879e-02	-5.0230353e-03
0.75500000	1	1.2243641e-02	7.2750903e-02	-4.9326351e-03
0.75550000	1	1.2279739e-02	7.1638266e-02	-4.7930070e-03
0.75600000	1	1.2315283e-02	7.0533313e-02	-4.6813492e-03
0.75650000	1	1.2350277e-02	6.9436721e-02	-4.5493237e-03
0.75700000	1	1.2384724e-02	6.8349609e-02	-4.3969815e-03
0.75750000	1	1.2418630e-02	6.7269481e-02	-4.3099286e-03
0.75800000	1	1.2451997e-02	6.6195306e-02	-4.2274055e-03
0.75850000	1	1.2484829e-02	6.5128820e-02	-4.0975198e-03
0.75900000	1	1.2517130e-02	6.4071029e-02	-3.9579256e-03
0.75950000	1	1.2548904e-02	6.3020780e-02	-3.8522113e-03
0.76000000	1	1.2580155e-02	6.1978150e-02	-3.7360028e-03
0.76050000	1	1.2610886e-02	6.0942727e-02	-3.6297570e-03
0.76100000	1	1.2641101e-02	5.9915165e-02	-3.5055140e-03
0.76150000	1	1.2670805e-02	5.8895142e-02	-3.3935314e-03
0.76200000	1	1.2700000e-02	5.7883877e-02	-3.2513912e-03
0.76250000	1	1.2728693e-02	5.6880652e-02	-3.1347952e-03
0.76300000	1	1.2756885e-02	5.5885551e-02	-3.0108858e-03
0.76350000	1	1.2784582e-02	5.4897241e-02	-2.9179034e-03
0.76400000	1	1.2811786e-02	5.3916790e-02	-2.7905637e-03
0.76450000	1	1.2838502e-02	5.2944411e-02	-2.6664473e-03
0.76500000	1	1.2864735e-02	5.1980284e-02	-2.5398420e-03
0.76550000	1	1.2890486e-02	5.1022887e-02	-2.4492568e-03
0.76600000	1	1.2915761e-02	5.0072134e-02	-2.3490759e-03
0.76650000	1	1.2940562e-02	4.9129061e-02	-2.2250239e-03
0.76700000	1	1.2964894e-02	4.8193538e-02	-2.1114199e-03
0.76750000	1	1.2988759e-02	4.7265533e-02	-1.9975680e-03
0.76800000	1	1.3012163e-02	4.6345093e-02	-1.8824217e-03
0.76850000	1	1.3035108e-02	4.5431949e-02	-1.7737245e-03
0.76900000	1	1.3057599e-02	4.4526186e-02	-1.6610577e-03
0.76950000	1	1.3079638e-02	4.3627447e-02	-1.5571807e-03
0.77000000	1	1.3101230e-02	4.2735662e-02	-1.4521682e-03
0.77050000	1	1.3122377e-02	4.1851077e-02	-1.3410373e-03
0.77100000	1	1.3143084e-02	4.0971978e-02	-1.2707919e-03
0.77150000	1	1.3163353e-02	4.0099823e-02	-1.1543503e-03
0.77200000	1	1.3183187e-02	3.9234731e-02	-1.0462446e-03
0.77250000	1	1.3202591e-02	3.8377089e-02	-9.3026208e-04
0.77300000	1	1.3221567e-02	3.7525715e-02	-8.4409075e-04
0.77350000	1	1.3240120e-02	3.6680841e-02	-7.4371198e-04
0.77400000	1	1.3258252e-02	3.5842592e-02	-6.4218891e-04
0.77450000	1	1.3275966e-02	3.5010762e-02	-5.4634389e-04
0.77500000	1	1.3293265e-02	3.4184417e-02	-4.7022052e-04
0.77550000	1	1.3310153e-02	3.3363946e-02	-3.7808487e-04
0.77600000	1	1.3326632e-02	3.2549455e-02	-2.8654674e-04
0.77650000	1	1.3342706e-02	3.1741238e-02	-1.8910607e-04
0.77700000	1	1.3358376e-02	3.0937905e-02	-1.2550301e-04
0.77750000	1	1.3373646e-02	3.0140648e-02	-2.4287071e-05
0.77800000	1	1.3388519e-02	2.9348651e-02	4.9363823e-05
0.77850000	1	1.3402997e-02	2.8559635e-02	7.7310158e-05
0.77900000	1	1.3417082e-02	2.7777389e-02	2.0880541e-04
0.77950000	1	1.3430777e-02	2.7001252e-02	2.9651166e-04
0.78000000	1	1.3444086e-02	2.6230625e-02	3.7556519e-04
0.78050000	1	1.3457011e-02	2.5466038e-02	4.7125521e-04
0.78100000	1	1.3469555e-02	2.4707552e-02	5.6431777e-04
0.78150000	1	1.3481721e-02	2.3954211e-02	6.3514147e-04
0.78200000	1	1.3493512e-02	2.3207327e-02	7.4308061e-04
0.78250000	1	1.3504931e-02	2.2465645e-02	8.1252266e-04
0.78300000	1	1.3515981e-02	2.1728770e-02	8.8246461e-04
0.78350000	1	1.3526663e-02	2.0996614e-02	9.5340776e-04
0.78400000	1	1.3536980e-02	2.0269197e-02	1.0254971e-03
0.78450000	1	1.3546934e-02	1.9546589e-02	1.0989852e-03
0.78500000	1	1.3556529e-02	1.8828405e-02	1.1632083e-03
0.78550000	1	1.3565765e-02	1.8114443e-02	1.2257647e-03
0.78600000	1	1.3574645e-02	1.7404940e-02	1.2952210e-03
0.78650000	1	1.3583172e-02	1.6699924e-02	1.3635301e-03
0.78700000	1	1.3591347e-02	1.5999264e-02	1.4286436e-03
0.78750000	1	1.3599173e-02	1.5302954e-02	1.4946277e-03
0.78800000	1	1.3606652e-02	1.4610994e-02	1.5606153e-03
0.78850000	1	1.3613787e-02	1.3923425e-02	1.6275880e-03
0.78900000	1	1.3620578e-02	1.3240171e-02	1.6924894e-03
0.78950000	1	1.3627029e-02	1.2560931e-02	1.7511269e-03
0.79000000	1	1.3633141e-02	1.1885622e-02	1.8101511e-03
0.79050000	1	1.3638916e-02	1.1214239e-02	1.8696946e-03
0.79100000	1	1.3644357e-02	1.0546673e-02	1.9267996e-03
0.79150000	1	1.3649465e-02	9.8824835e-03	1.9746840e-03
0.79200000	1	1.3654241e-02	9.2218756e-03	2.0306057e-03
0.79250000	1	1.3658689e-02	8.5650505e-03	2.0895385e-03
0.79300000	1	1.3662808e-02	7.9118227e-03	2.1427252e-03
0.79350000	1	1.3666602e-02	7.2621561e-03	2.1964958e-03
0.79400000	1	1.3670072e-02	6.6160156e-03	2.2497437e-03
0.79450000	1	1.3673220e-02	5.9730447e-03	2.2951367e-03
0.79500000	1	1.3676047e-02	5.3335011e-03	2.3491092e-03
0.79550000	1	1.3678555e-02	4.6973755e-03	2.4009074e-03
0.79600000	1	1.3680746e-02	4.0645524e-03	2.4501521e-03
0.79650000	1	1.3682621e-02	3.4349716e-03	2.4989005e-03
0.79700000	1	1.3684183e-02	2.8086057e-03	2.5474818e-03
0.79750000	1	1.3685432e-02	2.1854151e-03	2.5953710e-03
0.79800000	1	1.3686370e-02	1.5653499e-03	2.6424241e-03
0.79850000	1	1.3686998e-02	9.4835697e-04	2.6886436e-03
0.79900000	1	1.3687319e-02	3.3438337e-04	2.7340655e-03
0.79950000	1	1.3687335e-02	-2.7574271e-04	2.7987407e-03
0.80000000	1	1.3687045e-02	-8.8508491e-04	2.7873888e-03
0.80050000	1	1.3686451e-02	-1.4920734e-03	2.8350221e-03
0.80100000	1	1.3685554e-02	-2.0963345e-03	2.8792461e-03
0.80150000	1	1.3684356e-02	-2.6978318e-03	2.9214680e-03
0.80200000	1	1.3682857e-02	-3.2965841e-03	2.9629838e-03
0.80250000	1	1.3681060e-02	-3.8926259e-03	3.0038573e-03
0.80300000	1	1.3678966e-02	-4.4859995e-03	3.0440287e-03
0.80350000	1	1.3676576e-02	-5.0767464e-03	3.0835780e-03
0.80400000	1	1.3673891e-02	-5.6649094e-03	3.1224647e-03
0.80450000	1	1.3670912e-02	-6.2505305e-03	3.1607220e-03
0.80500000	1	1.3667641e-02	-6.8336503e-03	3.1983753e-03
0.80550000	1	1.3664080e-02	-7.4143289e-03	3.2349677e-03
0.80600000	1	1.3660228e-02	-7.9925778e-03	3.2717541e-03
0.80650000	1	1.3656088e-02	-8.5684098e-03	3.3083345e-03
0.80700000	1	1.3651661e-02	-9.1418927e-03	3.3434711e-03
0.80750000	1	1.3646948e-02	-9.7130723e-03	3.3780777e-03
0.80800000	1	1.3641949e-02	-1.0281976e-02	3.4124044e-03
0.80850000	1	1.3636667e-02	-1.0848630e-02	3.4463603e-03
0.80900000	1	1.3631102e-02	-1.1413030e-02	3.4805921e-03
0.80950000	1	1.3625255e-02	-1.1975238e-02	3.5133873e-03
0.81000000	1	1.3619127e-02	-1.2535288e-02	3.5458762e-03
0.81050000	1	1.3612721e-02	-1.3093215e-02	3.5778375e-03
0.81100000	1	1.3606035e-02	-1.3649054e-02	3.6091413e-03
0.81150000	1	1.3599073e-02	-1.4202862e-02	3.6395328e-03
0.81200000	1	1.3591833e-02	-1.4754692e-02	3.6691484e-03
0.81250000	1	1.3584319e-02	-1.5304541e-02	3.6992290e-03
0.81300000	1	1.3576530e-02	-1.5852437e-02	3.7286685e-03
0.81350000	1	1.3568467e-02	-1.6398392e-02	3.7580376e-03
0.81400000	1	1.3560132e-02	-1.6942467e-02	3.7861001e-03
0.81450000	1	1.3551526e-02	-1.7484746e-02	3.8127148e-03
0.81500000	1	1.3542649e-02	-1.8025192e-02	3.8408199e-03
0.81550000	1	1.3533502e-02	-1.8563782e-02	3.8691518e-03
0.81600000	1	1.3524086e-02	-1.9100532e-02	3.8969572e-03
0.81650000	1	1.3514402e-02	-1.9635444e-02	3.9248371e-03
0.81700000	1	1.3504451e-02	-2.0168619e-02	3.9504368e-03
0.81750000	1	1.3494234e-02	-2.0699999e-02	3.9781338e-03
0.81800000	1	1.3483752e-02	-2.1229622e-02	4.0044724e-03
0.81850000	1	1.3473006e-02	-2.1757553e-02	4.0297010e-03
0.81900000	1	1.3461995e-02	-2.2283793e-02	4.0553227e-03
0.81950000	1	1.3450723e-02	-2.2808316e-02	4.0815911e-03
0.82000000	1	1.3439188e-02	-2.3331183e-02	4.1062618e-03
0.82050000	1	1.3427392e-02	-2.3852380e-02	4.1317033e-03
0.82100000	1	1.3415336e-02	-2.4372059e-02	4.1535999e-03
0.82150000	1	1.3403021e-02	-2.4890144e-02	4.1783633e-03
0.82200000	1	1.3390447e-02	-2.5406346e-02	4.2091100e-03
0.82250000	1	1.3377616e-02	-2.5920806e-02	4.2345262e-03
0.82300000	1	1.3364527e-02	-2.6433480e-02	4.2622534e-03
0.82350000	1	1.3351183e-02	-2.6944970e-02	4.2756951e-03
0.82400000	1	1.3337583e-02	-2.7455084e-02	4.2980053e-03
0.82450000	1	1.3323728e-02	-2.7963876e-02	4.3176648e-03
0.82500000	1	1.3309620e-02	-2.8471414e-02	4.3361962e-03
0.82550000	1	1.3295258e-02	-2.8977677e-02	4.3556890e-03
0.82600000	1	1.3280643e-02	-2.9482622e-02	4.3760269e-03
0.82650000	1	1.3265776e-02	-2.9986392e-02	4.3927567e-03
0.82700000	1	1.3250657e-02	-3.0488946e-02	4.4115330e-03
0.82750000	1	1.3235287e-02	-3.0990302e-02	4.4295643e-03
0.82800000	1	1.3219667e-02	-3.1490385e-02	4.4494639e-03
0.82850000	1	1.3203798e-02	-3.1989176e-02	4.4692314e-03
0.82900000	1	1.3187679e-02	-3.2486654e-02	4.4892787e-03
0.82950000	1	1.3171311e-02	-3.2982873e-02	4.5080046e-03
0.83000000	1	1.3154696e-02	-3.3477844e-02	4.5268368e-03
0.83050000	1	1.3137834e-02	-3.3971585e-02	4.5453951e-03
0.83100000	1	1.3120725e-02	-3.4464104e-02	4.5638680e-03
0.83150000	1	1.3103371e-02	-3.4955459e-02	4.5810827e-03
0.83200000	1	1.3085771e-02	-3.5445684e-02	4.5979666e-03
0.83250000	1	1.3067926e-02	-3.5934777e-02	4.6151800e-03
0.83300000	1	1.3049836e-02	-3.6422776e-02	4.6314921e-03
0.83350000	1	1.3031503e-02	-3.6909592e-02	4.6501105e-03
0.83400000	1	1.3012927e-02	-3.7395240e-02	4.6677301e-03
0.83450000	1	1.2994109e-02	-3.7879658e-02	4.6868640e-03
0.83500000	1	1.2975048e-02	-3.8362916e-02	4.7039239e-03
0.83550000	1	1.2955746e-02	-3.8844985e-02	4.7221935e-03
0.83600000	1	1.2936204e-02	-3.9325925e-02	4.7388820e-03
0.83650000	1	1.2916421e-02	-3.9805661e-02	4.7577190e-03
0.83700000	1	1.2896399e-02	-4.0284002e-02	4.7803424e-03
0.83750000	1	1.2876138e-02	-4.0760983e-02	4.8007132e-03
0.83800000	1	1.2855639e-02	-4.1236715e-02	4.8188153e-03
0.83850000	1	1.2834902e-02	-4.1711414e-02	4.8328525e-03
0.83900000	1	1.2813928e-02	-4.2185183e-02	4.8462052e-03
0.83950000	1	1.2792717e-02	-4.2658074e-02	4.8591061e-03
0.84000000	1	1.2771270e-02	-4.3130079e-02	4.8726388e-03
0.84050000	1	1.2749587e-02	-4.3601249e-02	4.8849241e-03
0.84100000	1	1.2727669e-02	-4.4071595e-02	4.8973069e-03
0.84150000	1	1.2705516e-02	-4.4541125e-02	4.9096741e-03
0.84200000	1	1.2683128e-02	-4.5009880e-02	4.9211087e-03
0.84250000	1	1.2660507e-02	-4.5477799e-02	4.9342403e-03
0.84300000	1	1.2637651e-02	-4.5944843e-02	4.9478491e-03
0.84350000	1	1.2614562e-02	-4.6411008e-02	4.9611897e-03
0.84400000	1	1.2591240e-02	-4.6876244e-02	4.9756798e-03
0.84450000	1	1.2567686e-02	-4.7340643e-02	4.9876733e-03
0.84500000	1	1.2543900e-02	-4.7804171e-02	5.0011645e-03
0.84550000	1	1.2519883e-02	-4.8266830e-02	5.0143327e-03
0.84600000	1	1.2495634e-02	-4.8728690e-02	5.0259361e-03
0.84650000	1	1.2471154e-02	-4.9189664e-02	5.0400110e-03
0.84700000	1	1.2446445e-02	-4.9649752e-02	5.0534945e-03
0.84750000	1	1.2421505e-02	-5.0108979e-02	5.0663496e-03
0.84800000	1	1.2396336e-02	-5.0567152e-02	5.0838097e-03
0.84850000	1	1.2370938e-02	-5.1024107e-02	5.1035325e-03
0.84900000	1	1.2345313e-02	-5.1479697e-02	5.1253783e-03
0.84950000	1	1.2319459e-02	-5.1934421e-02	5.1347311e-03
0.85000000	1	1.2293379e-02	-5.2388436e-02	5.1442810e-03
0.85050000	1	1.2267071e-02	-5.2841853e-02	5.1525421e-03
0.85100000	1	1.2240537e-02	-5.3294653e-02	5.1620247e-03
0.85150000	1	1.2213777e-02	-5.3746872e-02	5.1705821e-03
0.85200000	1	1.2186791e-02	-5.4198404e-02	5.1818014e-03
0.85250000	1	1.2159579e-02	-5.4649221e-02	5.1928898e-03
0.85300000	1	1.2132142e-02	-5.5099448e-02	5.2008764e-03
0.85350000	1	1.2104480e-02	-5.5549034e-02	5.2109719e-03
0.85400000	1	1.2076593e-02	-5.5997887e-02	5.2228328e-03
0.85450000	1	1.2048482e-02	-5.6446005e-02	5.2339828e-03
0.85500000	1	1.2020147e-02	-5.6893362e-02	5.2457164e-03
0.85550000	1	1.1991589e-02	-5.7339952e-02	5.2574237e-03
0.85600000	1	1.1962808e-02	-5.7785773e-02	5.2690941e-03
0.85650000	1	1.1933804e-02	-5.8230961e-02	5.2776763e-03
0.85700000	1	1.1904577e-02	-5.8675315e-02	5.2918545e-03
0.85750000	1	1.1875129e-02	-5.9118738e-02	5.3067131e-03
0.85800000	1	1.1845459e-02	-5.9560942e-02	5.3274079e-03
0.85850000	1	1.1815568e-02	-6.0002138e-02	5.3411163e-03
0.85900000	1	1.1785457e-02	-6.0442633e-02	5.3493914e-03
0.85950000	1	1.1755126e-02	-6.0882471e-02	5.3590491e-03
0.86000000	1	1.1724575e-02	-6.1321775e-02	5.3662168e-03
0.86050000	1	1.1693805e-02	-6.1760472e-02	5.3761033e-03
0.86100000	1	1.1662815e-02	-6.2198561e-02	5.3853182e-03
0.86150000	1	1.1631606e-02	-6.2636132e-02	5.3925228e-03
0.86200000	1	1.1600179e-02	-6.3073170e-02	5.4007043e-03
0.86250000	1	1.1568533e-02	-6.3509607e-02	5.4103428e-03
0.86300000	1	1.1536670e-02	-6.3945470e-02	5.4188613e-03
0.86350000	1	1.1504588e-02	-6.4380613e-02	5.4308868e-03
0.86400000	1	1.1472289e-02	-6.4815017e-02	5.4422451e-03
0.86450000	1	1.1439773e-02	-6.5248822e-02	5.4502654e-03
0.86500000	1	1.1407041e-02	-6.5681951e-02	5.4611246e-03
0.86550000	1	1.1374092e-02	-6.6114252e-02	5.4748264e-03
0.86600000	1	1.1340927e-02	-6.6545548e-02	5.4914390e-03
0.86650000	1	1.1307547e-02	-6.6975710e-02	5.5095953e-03
0.86700000	1	1.1273952e-02	-6.7405159e-02	5.5172460e-03
0.86750000	1	1.1240142e-02	-6.7833949e-02	5.5268387e-03
0.86800000	1	1.1206118e-02	-6.8262096e-02	5.5364805e-03
0.86850000	1	1.1171880e-02	-6.8689614e-02	5.5459064e-03
0.86900000	1	1.1137429e-02	-6.9116498e-02	5.5555664e-03
0.86950000	1	1.1102764e-02	-6.9542840e-02	5.5630978e-03
0.87000000	1	1.1067886e-02	-6.9968591e-02	5.5724236e-03
0.87050000	1	1.1032796e-02	-7.0393848e-02	5.5792063e-03
0.87100000	1	1.0997493e-02	-7.0818453e-02	5.5902721e-03
0.87150000	1	1.0961978e-02	-7.1242332e-02	5.6018898e-03
0.87200000	1	1.0926251e-02	-7.1665544e-02	5.6115333e-03
0.87250000	1	1.0890312e-02	-7.2088025e-02	5.6231156e-03
0.87300000	1	1.0854163e-02	-7.2509685e-02	5.6362656e-03
0.87350000	1	1.0817803e-02	-7.2930372e-02	5.6521939e-03
0.87400000	1	1.0781233e-02	-7.3350092e-02	5.6668000e-03
0.87450000	1	1.0744453e-02	-7.3769105e-02	5.6755659e-03
0.87500000	1	1.0707464e-02	-7.4187396e-02	5.6866505e-03
0.87550000	1	1.0670266e-02	-7.4604889e-02	5.6993119e-03
0.87600000	1	1.0632860e-02	-7.5021592e-02	5.7112566e-03
0.87650000	1	1.0595245e-02	-7.5437628e-02	5.7204341e-03
0.87700000	1	1.0557423e-02	-7.5852834e-02	5.7342767e-03
0.87750000	1	1.0519393e-02	-7.6267409e-02	5.7423454e-03
0.87800000	1	1.0481156e-02	-7.6681334e-02	5.7523393e-03
0.87850000	1	1.0442712e-02	-7.7094466e-02	5.7654684e-03
0.87900000	1	1.0404062e-02	-7.7506814e-02	5.7772955e-03
0.87950000	1	1.0365205e-02	-7.7918375e-02	5.7892815e-03
0.88000000	1	1.0326144e-02	-7.8329018e-02	5.8041790e-03
0.88050000	1	1.0286877e-02	-7.8738575e-02	5.8219259e-03
0.88100000	1	1.0247405e-02	-7.9147373e-02	5.8309966e-03
0.88150000	1	1.0207730e-02	-7.9555387e-02	5.8430725e-03
0.88200000	1	1.0167850e-02	-7.9962414e-02	5.8595743e-03
0.88250000	1	1.0127768e-02	-8.0368556e-02	5.8722379e-03
0.88300000	1	1.0087482e-02	-8.0773836e-02	5.8851505e-03
0.88350000	1	1.0046994e-02	-8.1178149e-02	5.9006130e-03
0.88400000	1	1.0006305e-02	-8.1581677e-02	5.9111606e-03
0.88450000	1	9.9654132e-03	-8.1984396e-02	5.9236140e-03
0.88500000	1	9.9243206e-03	-8.2386248e-02	5.9371975e-03
0.88550000	1	9.8830274e-03	-8.2787198e-02	5.9511559e-03
0.88600000	1	9.8415339e-03	-8.3187236e-02	5.9650992e-03
0.88650000	1	9.7998405e-03	-8.3586463e-02	5.9766074e-03
0.88700000	1	9.7579479e-03	-8.3984700e-02	5.9930027e-03
0.88750000	1	9.7158562e-03	-8.4382126e-02	6.0039385e-03
0.88800000	1	9.6735662e-03	-8.4778450e-02	6.0228843e-03
0.88850000	1	9.6310783e-03	-8.5173844e-02	6.0357003e-03
0.88900000	1	9.5883929e-03	-8.5568230e-02	6.0515724e-03
0.88950000	1	9.5455106e-03	-8.5961480e-02	6.0697801e-03
0.89000000	1	9.5024319e-03	-8.6353779e-02	6.0828093e-03
0.89050000	1	9.4591572e-03	-8.6745186e-02	6.0959188e-03
0.89100000	1	9.4156872e-03	-8.7135621e-02	6.1112513e-03
0.89150000	1	9.3720221e-03	-8.7525048e-02	6.1268383e-03
0.89200000	1	9.3281626e-03	-8.7913483e-02	6.1417578e-03
0.89250000	1	9.2841091e-03	-8.8301073e-02	6.1534805e-03
0.89300000	1	9.2398619e-03	-8.8687850e-02	6.1655675e-03
0.89350000	1	9.1954216e-03	-8.9073771e-02	6.1788863e-03
0.89400000	1	9.1507887e-03	-8.9458634e-02	6.1964699e-03
0.89450000	1	9.1059635e-03	-8.9842447e-02	6.2123463e-03
0.89500000	1	9.0609467e-03	-9.0225227e-02	6.2278909e-03
0.89550000	1	9.0157389e-03	-9.0606753e-02	6.2485958e-03
0.89600000	1	8.9703405e-03	-9.0987292e-02	6.2615483e-03
0.89650000	1	8.9247521e-03	-9.1366791e-02	6.2777501e-03
0.89700000	1	8.8789742e-03	-9.1745190e-02	6.2948789e-03
0.89750000	1	8.8330074e-03	-9.2122487e-02	6.3116245e-03
0.89800000	1	8.7868522e-03	-9.2498971e-02	6.3217559e-03
0.89850000	1	8.7405089e-03	-9.2874523e-02	6.3368181e-03
0.89900000	1	8.6939781e-03	-9.3249252e-02	6.3484319e-03
0.89950000	1	8.6472601e-03	-9.3623041e-02	6.3635678e-03
0.90000000	1	8.6003555e-03	-9.3995811e-02	6.3796272e-03
0.90050000	1	8.5532648e-03	-9.4367583e-02	6.3946310e-03
0.90100000	1	8.5059885e-03	-9.4738160e-02	6.4142514e-03
0.90150000	1	8.4585271e-03	-9.5107742e-02	6.4278375e-03
0.90200000	1	8.4108813e-03	-9.5476237e-02	6.4450304e-03
0.90250000	1	8.3630515e-03	-9.5843605e-02	6.4624363e-03
0.90300000	1	8.3150382e-03	-9.6209792e-02	6.4807523e-03
0.90350000	1	8.2668421e-03	-9.6575200e-02	6.4895473e-03
0.90400000	1	8.2184635e-03	-9.6939686e-02	6.5046182e-03
0.90450000	1	8.1699029e-03	-9.7303326e-02	6.5168723e-03
0.90500000	1	8.1211606e-03	-9.7666061e-02	6.5310608e-03
0.90550000	1	8.0722373e-03	-9.8027793e-02	6.5470170e-03
0.90600000	1	8.0231333e-03	-9.8388539e-02	6.5618708e-03
0.90650000	1	7.9738492e-03	-9.8748210e-02	6.5788323e-03
0.90700000	1	7.9243856e-03	-9.9106851e-02	6.5941327e-03
0.90750000	1	7.8747429e-03	-9.9464420e-02	6.6107287e-03
0.90800000	1	7.8249217e-03	-9.9820854e-02	6.6284146e-03
0.90850000	1	7.7749226e-03	-1.0017633e-01	6.6417303e-03
0.90900000	1	7.7247459e-03	-1.0053082e-01	6.6565489e-03
0.90950000	1	7.6743921e-03	-1.0088462e-01	6.6652732e-03
0.91000000	1	7.6238617e-03	-1.0123751e-01	6.6804160e-03
0.91050000	1	7.5731551e-03	-1.0158935e-01	6.6974456e-03
0.91100000	1	7.5222728e-03	-1.0194019e-01	6.7122490e-03
0.91150000	1	7.4712154e-03	-1.0229012e-01	6.7255030e-03
0.91200000	1	7.4199832e-03	-1.0263907e-01	6.7408241e-03
0.91250000	1	7.3685768e-03	-1.0298698e-01	6.7570546e-03
0.91300000	1	7.3169968e-03	-1.0333380e-01	6.7740350e-03
0.91350000	1	7.2652435e-03	-1.0367962e-01	6.7883948e-03
0.91400000	1	7.2133176e-03	-1.0402448e-01	6.8026980e-03
0.91450000	1	7.1612194e-03	-1.0436870e-01	6.8100973e-03
0.91500000	1	7.1089493e-03	-1.0471209e-01	6.8240073e-03
0.91550000	1	7.0565078e-03	-1.0505438e-01	6.8427773e-03
0.91600000	1	7.0038954e-03	-1.0539578e-01	6.8547799e-03
0.91650000	1	6.9511125e-03	-1.0573631e-01	6.8678105e-03
0.91700000	1	6.8981596e-03	-1.0607586e-01	6.8834761e-03
0.91750000	1	6.8450371e-03	-1.0641440e-01	6.8992025e-03
0.91800000	1	6.7917457e-03	-1.0675187e-01	6.9157001e-03
0.91850000	1	6.7382857e-03	-1.0708845e-01	6.9277735e-03
0.91900000	1	6.6846577e-03	-1.0742408e-01	6.9429304e-03
0.91950000	1	6.6308620e-03	-1.0775902e-01	6.9512767e-03
0.92000000	1	6.5768991e-03	-1.0809301e-01	6.9674637e-03
0.92050000	1	6.5227694e-03	-1.0842609e-01	6.9813610e-03
0.92100000	1	6.4684734e-03	-1.0875832e-01	6.9934939e-03
0.92150000	1	6.4140116e-03	-1.0908967e-01	7.0071244e-03
0.92200000	1	6.3593842e-03	-1.0942007e-01	7.0223014e-03
0.92250000	1	6.3045920e-03	-1.0974940e-01	7.0391197e-03
0.92300000	1	6.2496353e-03	-1.1007770e-01	7.0548422e-03
0.92350000	1	6.1945148e-03	-1.1040499e-01	7.0697930e-03
0.92400000	1	6.1392307e-03	-1.1073160e-01	7.0775782e-03
0.92450000	1	6.0837836e-03	-1.1105745e-01	7.0896708e-03
0.92500000	1	6.0281737e-03	-1.1138228e-01	7.1072805e-03
0.92550000	1	5.9724016e-03	-1.1170672e-01	7.1079156e-03
0.92600000	1	5.9164676e-03	-1.1202977e-01	7.1367493e-03
0.92650000	1	5.8603723e-03	-1.1235185e-01	7.1482189e-03
0.92700000	1	5.8041163e-03	-1.1267290e-01	7.1642722e-03
0.92750000	1	5.7477000e-03	-1.1299288e-01	7.1806989e-03
0.92800000	1	5.6911239e-03	-1.1331178e-01	7.1974380e-03
0.92850000	1	5.6343886e-03	-1.1362988e-01	7.2071549e-03
0.92900000	1	5.5774945e-03	-1.1394711e-01	7.2211829e-03
0.92950000	1	5.5204420e-03	-1.1426339e-01	7.2361192e-03
0.93000000	1	5.4632316e-03	-1.1457872e-01	7.2504732e-03
0.93050000	1	5.4058638e-03	-1.1489301e-01	7.2669400e-03
0.93100000	1	5.3483391e-03	-1.1520632e-01	7.2813989e-03
0.93150000	1	5.2906580e-03	-1.1551856e-01	7.2983083e-03
0.93200000	1	5.2328211e-03	-1.1582966e-01	7.3161222e-03
0.93250000	1	5.1748289e-03	-1.1613959e-01	7.3340434e-03
0.93300000	1	5.1166820e-03	-1.1644865e-01	7.3450841e-03
0.93350000	1	5.0583808e-03	-1.1675667e-01	7.3622499e-03
0.93400000	1	4.9999259e-03	-1.1706354e-01	7.3802152e-03
0.93450000	1	4.9413178e-03	-1.1736933e-01	7.3963222e-03
0.93500000	1	4.8825571e-03	-1.1767388e-01	7.4163388e-03
0.93550000	1	4.8236445e-03	-1.1797734e-01	7.4316058e-03
0.93600000	1	4.7645804e-03	-1.1827964e-01	7.4500351e-03
0.93650000	1	4.7053654e-03	-1.1858075e-01	7.4681214e-03
0.93700000	1	4.6460003e-03	-1.1888057e-01	7.4883168e-03
0.93750000	1	4.5864854e-03	-1.1917930e-01	7.5035099e-03
0.93800000	1	4.5268216e-03	-1.1947668e-01	7.5260289e-03
0.93850000	1	4.4670095e-03	-1.1977262e-01	7.5485792e-03
0.93900000	1	4.4070498e-03	-1.2006701e-01	7.5726714e-03
0.93950000	1	4.3469432e-03	-1.2035996e-01	7.5941372e-03
0.94000000	1	4.2866905e-03	-1.2065164e-01	7.6116791e-03
0.94050000	1	4.2262922e-03	-1.2094193e-01	7.6338217e-03
0.94100000	1	4.1657493e-03	-1.2123072e-01	7.6575512e-03
0.94150000	1	4.1050622e-03	-1.2151816e-01	7.6767702e-03
0.94200000	1	4.0442318e-03	-1.2180409e-01	7.7010524e-03
0.94250000	1	3.9832590e-03	-1.2208832e-01	7.7282662e-03
0.94300000	1	3.9221444e-03	-1.2237070e-01	7.7573274e-03
0.94350000	1	3.8608892e-03	-1.2265119e-01	7.7864106e-03
0.94400000	1	3.7994941e-03	-1.2292997e-01	7.8110383e-03
0.94450000	1	3.7379601e-03	-1.2320699e-01	7.8380361e-03
0.94500000	1	3.6762881e-03	-1.2348212e-01	7.8676288e-03
0.94550000	1	3.6144790e-03	-1.2375527e-01	7.8985510e-03
0.94600000	1	3.5525338e-03	-1.2402649e-01	7.9274566e-03
0.94650000	1	3.4904535e-03	-1.2429569e-01	7.9587113e-03
0.94700000	1	3.4282391e-03	-1.2456269e-01	7.9933899e-03
0.94750000	1	3.3658919e-03	-1.2482742e-01	8.0286503e-03
0.94800000	1	3.3034129e-03	-1.2508990e-01	8.0622358e-03
0.94850000	1	3.2408032e-03	-1.2535005e-01	8.0984890e-03
0.94900000	1	3.1780640e-03	-1.2560775e-01	8.1365674e-03
0.94950000	1	3.1151967e-03	-1.2586284e-01	8.1773490e-03
0.95000000	1	3.0522024e-03	-1.2611539e-01	8.2150798e-03


==> data/FSI/ptfe_ref4.txt <==
0.001000 -0.00336123 -3.36122e-06 0.1616620
0.002000 -0.00663228 -9.9935e-06 0.1616580
0.003000 -0.00984468 -1.98382e-05 0.1616520
0.004000 -0.0130044 -3.28426e-05 0.1616420
0.005000 -0.0161178 -4.89604e-05 0.1616290
0.006000 -0.0191891 -6.81496e-05 0.1616130
0.007000 -0.0222311 -9.03807e-05 0.1615930
0.008000 -0.0252344 -0.000115615 0.1615710
0.009000 -0.0282042 -0.000143819 0.1615460
0.010000 -0.0311403 -0.00017496 0.1615180
0.011000 -0.0340303 -0.00020899 0.1614870
0.012000 -0.0368691 -0.000245859 0.1614530
0.013000 -0.0397008 -0.00028556 0.1614160
0.014000 -0.0425242 -0.000328084 0.1613760
0.015000 -0.0453281 -0.000373412 0.1613340
0.016000 -0.0481068 -0.000421519 0.1612880
0.017000 -0.0508984 -0.000472417 0.1612400
0.018000 -0.0536531 -0.00052607 0.1611890
0.019000 -0.0563947 -0.000582465 0.1611360
0.020000 -0.0590977 -0.000641563 0.1610790
0.021000 -0.061791 -0.000703354 0.1610200
0.022000 -0.0644691 -0.000767823 0.1609580
0.023000 -0.0671223 -0.000834945 0.1608940
0.024000 -0.069693 -0.000904638 0.1608270
0.025000 -0.0722717 -0.00097691 0.1607570
0.026000 -0.0748558 -0.00105177 0.1606850
0.027000 -0.0774557 -0.00112922 0.1606100
0.028000 -0.0800224 -0.00120924 0.1605320
0.029000 -0.0825614 -0.0012918 0.1604520
0.030000 -0.0850945 -0.0013769 0.1603700
0.031000 -0.0876174 -0.00146452 0.1602850
0.032000 -0.0900507 -0.00155457 0.1601970
0.033000 -0.0924926 -0.00164706 0.1601070
0.034000 -0.0949295 -0.00174199 0.1600150
0.035000 -0.0973767 -0.00183937 0.1599200
0.036000 -0.0998058 -0.00193917 0.1598220
0.037000 -0.102237 -0.00204141 0.1597220
0.038000 -0.104615 -0.00214602 0.1596200
0.039000 -0.106929 -0.00225295 0.1595160
0.040000 -0.109271 -0.00236222 0.1594090
0.041000 -0.111613 -0.00247384 0.1592990
0.042000 -0.113941 -0.00258778 0.1591880
0.043000 -0.116276 -0.00270406 0.1590740
0.044000 -0.118582 -0.00282264 0.1589580
0.045000 -0.120788 -0.00294343 0.1588390
0.046000 -0.123056 -0.00306648 0.1587180
0.047000 -0.125265 -0.00319175 0.1585950
0.048000 -0.127505 -0.00331925 0.1584700
0.049000 -0.129719 -0.00344897 0.1583420
0.050000 -0.131833 -0.0035808 0.1582130
0.051000 -0.133957 -0.00371476 0.1580810
0.052000 -0.136102 -0.00385086 0.1579470
0.053000 -0.138267 -0.00398913 0.1578110
0.054000 -0.140273 -0.0041294 0.1576720
0.055000 -0.142361 -0.00427176 0.1575320
0.056000 -0.144442 -0.0044162 0.1573900
0.057000 -0.146518 -0.00456272 0.1572450
0.058000 -0.148577 -0.0047113 0.1570990
0.059000 -0.150534 -0.00486183 0.1569500
0.060000 -0.152510 -0.00501434 0.1568000
0.061000 -0.154498 -0.00516884 0.1566470
0.062000 -0.156462 -0.0053253 0.1564930
0.063000 -0.158342 -0.00548365 0.1563360
0.065000 -0.162157 -0.00580604 0.1560180
0.066000 -0.164061 -0.0059701 0.1558560
0.067000 -0.165866 -0.00613597 0.1556910
0.068000 -0.167695 -0.00630367 0.1555260
0.069000 -0.169541 -0.00647321 0.1553580
0.070000 -0.171180 -0.00664439 0.1551880
0.071000 -0.172992 -0.00681738 0.1550170
0.072000 -0.174736 -0.00699211 0.1548440
0.073000 -0.176553 -0.00716867 0.1546690
0.074000 -0.178216 -0.00734688 0.1544930
0.075000 -0.179879 -0.00752676 0.1543150
0.076000 -0.181598 -0.00770836 0.1541350
0.077000 -0.183202 -0.00789156 0.1539530
0.078000 -0.184865 -0.00807643 0.1537700
0.079000 -0.186472 -0.0082629 0.1535850
0.080000 -0.188164 -0.00845106 0.1533990
0.081000 -0.189695 -0.00864076 0.1532110
0.082000 -0.191249 -0.00883201 0.1530210
0.083000 -0.192846 -0.00902485 0.1528300
0.084000 -0.194292 -0.00921914 0.1526370
0.085000 -0.195750 -0.00941489 0.1524420
0.086000 -0.197291 -0.00961218 0.1522470
0.087000 -0.198643 -0.00981083 0.1520490
0.088000 -0.200145 -0.010011 0.1518510
0.089000 -0.201618 -0.0102126 0.1516510
0.090000 -0.202990 -0.0104156 0.1514490
0.091000 -0.204400 -0.010620 0.1512460
0.092000 -0.205801 -0.0108258 0.1510420
0.093000 -0.207234 -0.011033 0.1508360
0.095000 -0.209877 -0.0114514 0.1504200
0.096000 -0.211245 -0.0116627 0.1502100
0.097000 -0.212491 -0.0118752 0.1499990
0.098000 -0.213765 -0.0120889 0.1497860
0.099000 -0.214944 -0.0123039 0.1495730
0.100000 -0.216194 -0.0125201 0.1493580
0.101000 -0.217454 -0.0127375 0.1491420
0.102000 -0.218509 -0.012956 0.1489240
0.103000 -0.219649 -0.0131757 0.1487060
0.104000 -0.220923 -0.0133966 0.1484860
0.105000 -0.222052 -0.0136187 0.1482650
0.106000 -0.223193 -0.0138419 0.1480430
0.107000 -0.224428 -0.0140663 0.1478200
0.108000 -0.225512 -0.0142918 0.1475950
0.109000 -0.226629 -0.0145184 0.1473700
0.110000 -0.227829 -0.0147463 0.1471430
0.111000 -0.228881 -0.0149751 0.1469150
0.112000 -0.229905 -0.015205 0.1466860
0.113000 -0.231010 -0.0154361 0.1464570
0.114000 -0.231997 -0.0156681 0.1462260
0.115000 -0.233035 -0.0159011 0.1459940
0.116000 -0.233915 -0.016135 0.1457610
0.117000 -0.234874 -0.0163699 0.1455270
0.118000 -0.235958 -0.0166058 0.1452920
0.119000 -0.236900 -0.0168427 0.1450560
0.120000 -0.237814 -0.0170805 0.1448190
0.121000 -0.238820 -0.0173194 0.1445810
0.122000 -0.239705 -0.0175591 0.1443420
0.123000 -0.240650 -0.0177997 0.1441030
0.124000 -0.241460 -0.0180412 0.1438620
0.125000 -0.242327 -0.0182835 0.1436200
0.126000 -0.243199 -0.0185267 0.1433780
0.127000 -0.244051 -0.0187708 0.1431350
0.128000 -0.244920 -0.0190157 0.1428910
0.129000 -0.245644 -0.0192613 0.1426460
0.130000 -0.246457 -0.0195078 0.1424000
0.131000 -0.247411 -0.0197552 0.1421540
0.132000 -0.248221 -0.0200034 0.1419060
0.133000 -0.249005 -0.0202524 0.1416580
0.134000 -0.249634 -0.020502 0.1414090
0.135000 -0.250380 -0.0207524 0.1411600
0.136000 -0.251288 -0.0210037 0.1409090
0.137000 -0.252057 -0.0212558 0.1406580
0.138000 -0.252795 -0.0215086 0.1404060
0.139000 -0.253392 -0.021762 0.1401530
0.140000 -0.254096 -0.0220161 0.1399000
0.142000 -0.255695 -0.0225267 0.1393910
0.143000 -0.256391 -0.0227831 0.1391350
0.144000 -0.256962 -0.0230401 0.1388780
0.145000 -0.257626 -0.0232977 0.1386220
0.146000 -0.258346 -0.023556 0.1383640
0.147000 -0.258978 -0.023815 0.1381060
0.148000 -0.259687 -0.0240747 0.1378470
0.149000 -0.260267 -0.024335 0.1375870
0.150000 -0.260862 -0.0245958 0.1373270
0.151000 -0.261213 -0.024857 0.1370660
0.152000 -0.261824 -0.0251189 0.1368050
0.153000 -0.262624 -0.0253815 0.1365430
0.154000 -0.263289 -0.0256448 0.1362800
0.155000 -0.263910 -0.0259087 0.1360170
0.156000 -0.264407 -0.0261731 0.1357530
0.157000 -0.264992 -0.0264381 0.1354890
0.158000 -0.265640 -0.0267037 0.1352240
0.159000 -0.266030 -0.0269698 0.1349580
0.160000 -0.266705 -0.0272365 0.1346920
0.161000 -0.267270 -0.0275037 0.1344250
0.162000 -0.267820 -0.0277716 0.1341580
0.163000 -0.268253 -0.0280398 0.1338900
0.164000 -0.268785 -0.0283086 0.1336220
0.165000 -0.269384 -0.028578 0.1333530
0.166000 -0.269723 -0.0288477 0.1330840
0.167000 -0.270357 -0.0291181 0.1328140
0.168000 -0.270886 -0.0293889 0.1325440
0.169000 -0.271397 -0.0296603 0.1322730
0.170000 -0.271791 -0.0299321 0.1320010
0.171000 -0.272285 -0.0302044 0.1317290
0.172000 -0.272862 -0.0304773 0.1314570
0.173000 -0.273187 -0.0307505 0.1311840
0.174000 -0.273783 -0.0310242 0.1309110
0.175000 -0.274232 -0.0312985 0.1306370
0.176000 -0.274711 -0.0315732 0.1303630
0.177000 -0.275088 -0.0318483 0.1300880
0.178000 -0.275505 -0.0321238 0.1298130
0.179000 -0.275772 -0.0323995 0.1295380
0.180000 -0.276211 -0.0326758 0.1292620
0.181000 -0.276747 -0.0329525 0.1289860
0.182000 -0.277006 -0.0332295 0.1287090
0.183000 -0.277565 -0.0335071 0.1284320
0.184000 -0.278029 -0.0337851 0.1281550
0.185000 -0.278470 -0.0340636 0.1278760
0.186000 -0.278804 -0.0343424 0.1275980
0.187000 -0.279174 -0.0346216 0.1273190
0.188000 -0.279405 -0.034901 0.1270400
0.189000 -0.279813 -0.0351808 0.1267610
0.190000 -0.280304 -0.0354611 0.1264810
0.191000 -0.280553 -0.0357416 0.1262010
0.192000 -0.281086 -0.0360227 0.1259200
0.194000 -0.281928 -0.0365862 0.1253570
0.195000 -0.282242 -0.0368684 0.1250750
0.196000 -0.282587 -0.037151 0.1247930
0.197000 -0.282818 -0.0374338 0.1245110
0.198000 -0.283184 -0.037717 0.1242280
0.200000 -0.283687 -0.038284 0.1236610
0.201000 -0.284098 -0.0385681 0.1233780
0.202000 -0.284470 -0.0388526 0.1230930
0.203000 -0.284932 -0.0391375 0.1228090
0.204000 -0.285297 -0.0394228 0.1225240
0.205000 -0.285650 -0.0397085 0.1222390
0.206000 -0.285915 -0.0399944 0.1219530
0.207000 -0.286219 -0.0402806 0.1216670
0.208000 -0.286418 -0.040567 0.1213810
0.209000 -0.286663 -0.0408537 0.1210950
0.210000 -0.286753 -0.0411404 0.1208080
0.211000 -0.287102 -0.0414275 0.1205210
0.212000 -0.287562 -0.0417151 0.1202340
0.213000 -0.287761 -0.0420028 0.1199470
0.214000 -0.288232 -0.0422911 0.1196590
0.215000 -0.288546 -0.0425796 0.1193710
0.216000 -0.288904 -0.0428685 0.1190820
0.217000 -0.289183 -0.0431577 0.1187930
0.218000 -0.289481 -0.0434472 0.1185040
0.219000 -0.289689 -0.0437369 0.1182140
0.220000 -0.289947 -0.0440268 0.1179250
0.221000 -0.290102 -0.0443169 0.1176350
0.222000 -0.290311 -0.0446072 0.1173450
0.223000 -0.290382 -0.0448976 0.1170540
0.224000 -0.290699 -0.0451883 0.1167640
0.225000 -0.291121 -0.0454794 0.1164730
0.226000 -0.291292 -0.0457707 0.1161820
0.227000 -0.291742 -0.0460625 0.1158910
0.228000 -0.291981 -0.0463545 0.1155990
0.229000 -0.292326 -0.0466468 0.1153070
0.230000 -0.292597 -0.0469394 0.1150150
0.231000 -0.292863 -0.0472322 0.1147220
0.232000 -0.293057 -0.0475253 0.1144290
0.233000 -0.293289 -0.0478186 0.1141360
0.234000 -0.293441 -0.048112 0.1138430
0.235000 -0.293655 -0.0484057 0.1135500
0.236000 -0.293776 -0.0486995 0.1132560
0.237000 -0.293956 -0.0489934 0.1129620
0.238000 -0.294026 -0.0492874 0.1126680
0.239000 -0.294301 -0.0495817 0.1123740
0.240000 -0.294501 -0.0498762 0.1120800
0.241000 -0.294707 -0.0501709 0.1117850
0.242000 -0.295041 -0.050466 0.1114910
0.243000 -0.295154 -0.0507611 0.1111960
0.244000 -0.295558 -0.0510567 0.1109000
0.245000 -0.295758 -0.0513525 0.1106050
0.246000 -0.296077 -0.0516485 0.1103090
0.247000 -0.296270 -0.0519448 0.1100130
0.248000 -0.296513 -0.0522413 0.1097170
0.249000 -0.296693 -0.052538 0.1094200
0.250000 -0.296910 -0.0528349 0.1091240
0.251000 -0.297049 -0.053132 0.1088270
0.252000 -0.297243 -0.0534292 0.1085300
0.253000 -0.297363 -0.0537266 0.1082320
0.254000 -0.297526 -0.0540241 0.1079350
0.255000 -0.297625 -0.0543217 0.1076380
0.256000 -0.297774 -0.0546195 0.1073400
0.257000 -0.297821 -0.0549173 0.1070420
0.258000 -0.298067 -0.0552154 0.1067440
0.259000 -0.298263 -0.0555136 0.1064460
0.260000 -0.298440 -0.0558121 0.1061480
0.261000 -0.298750 -0.0561108 0.1058500
0.262000 -0.298839 -0.0564097 0.1055510
0.263000 -0.299066 -0.0567087 0.1052520
0.264000 -0.299110 -0.0570078 0.1049530
0.265000 -0.299477 -0.0573073 0.1046540
0.266000 -0.299640 -0.057607 0.1043540
0.267000 -0.299929 -0.0579069 0.1040550
0.268000 -0.300103 -0.058207 0.1037550
0.269000 -0.300315 -0.0585073 0.1034550
0.270000 -0.300469 -0.0588078 0.1031540
0.271000 -0.300657 -0.0591084 0.1028540
0.272000 -0.300779 -0.0594092 0.1025530
0.273000 -0.300940 -0.0597101 0.1022520
0.274000 -0.301037 -0.0600112 0.1019510
0.275000 -0.301192 -0.0603124 0.1016500
0.276000 -0.301285 -0.0606137 0.1013490
0.277000 -0.301417 -0.0609151 0.1010480
0.278000 -0.301488 -0.0612166 0.1007470
0.279000 -0.301617 -0.0615182 0.1004450
0.280000 -0.301681 -0.0618199 0.1001430
0.281000 -0.301805 -0.0621217 0.0998417
0.282000 -0.301837 -0.0624235 0.0995399
0.283000 -0.302059 -0.0627256 0.0992381
0.284000 -0.302030 -0.0630276 0.0989360
0.285000 -0.302258 -0.0633298 0.0986340
0.286000 -0.302604 -0.0636325 0.0983318
0.287000 -0.302706 -0.0639352 0.0980291
0.288000 -0.302960 -0.0642381 0.0977264
0.289000 -0.303007 -0.0645411 0.0974235
0.290000 -0.303220 -0.0648443 0.0971205
0.291000 -0.303234 -0.0651476 0.0968173
0.292000 -0.303571 -0.0654511 0.0965140
0.293000 -0.303512 -0.0657547 0.0962105
0.294000 -0.303812 -0.0660585 0.0959069
0.295000 -0.303929 -0.0663624 0.0956031
0.296000 -0.304181 -0.0666666 0.0952992
0.297000 -0.304293 -0.0669709 0.0949950
0.298000 -0.304481 -0.0672753 0.0946907
0.299000 -0.304573 -0.0675799 0.0943863
0.300000 -0.304733 -0.0678847 0.0940817
0.301000 -0.304843 -0.0681895 0.0937769
0.302000 -0.304988 -0.0684945 0.0934721
0.303000 -0.305074 -0.0687996 0.0931671
0.304000 -0.305206 -0.0691048 0.0928620
0.305000 -0.305282 -0.069410 0.0925568
0.306000 -0.305403 -0.0697154 0.0922516
0.307000 -0.305465 -0.0700209 0.0919462
0.308000 -0.305588 -0.0703265 0.0916407
0.309000 -0.305639 -0.0706321 0.0913351
0.310000 -0.305759 -0.0709379 0.0910295
0.311000 -0.305801 -0.0712437 0.0907237
0.312000 -0.305920 -0.0715496 0.0904179
0.313000 -0.305975 -0.0718556 0.0901120
0.314000 -0.306079 -0.0721617 0.0898060
0.315000 -0.306124 -0.0724678 0.0894999
0.316000 -0.306230 -0.072774 0.0891938
0.317000 -0.306281 -0.0730803 0.0888876
0.318000 -0.306388 -0.0733867 0.0885813
0.319000 -0.306427 -0.0736931 0.0882749
0.320000 -0.306528 -0.0739996 0.0879685
0.321000 -0.306556 -0.0743062 0.0876620
0.322000 -0.306756 -0.074613 0.0873554
0.323000 -0.306749 -0.0749197 0.0870486
0.324000 -0.306941 -0.0752266 0.0867419
0.325000 -0.306899 -0.0755335 0.0864350
0.326000 -0.307104 -0.0758406 0.0861281
0.327000 -0.307268 -0.0761479 0.0858210
0.328000 -0.307405 -0.0764553 0.0855137
0.329000 -0.307685 -0.076763 0.0852063
0.330000 -0.307735 -0.0770707 0.0848986
0.331000 -0.307959 -0.0773787 0.0845909
0.332000 -0.307967 -0.0776867 0.0842829
0.333000 -0.308162 -0.0779948 0.0839749
0.334000 -0.308155 -0.078303 0.0836668
0.335000 -0.308332 -0.0786113 0.0833586
0.336000 -0.308311 -0.0789196 0.0830503
0.337000 -0.308482 -0.0792281 0.0827420
0.338000 -0.308452 -0.0795366 0.0824335
0.339000 -0.308603 -0.0798452 0.0821250
0.340000 -0.308572 -0.0801537 0.0818164
0.341000 -0.308869 -0.0804626 0.0815079
0.342000 -0.308797 -0.0807714 0.0811990
0.343000 -0.309057 -0.0810804 0.0808902
0.344000 -0.308938 -0.0813894 0.0805812
0.345000 -0.309192 -0.0816986 0.0802722
0.346000 -0.309048 -0.0820076 0.0799630
0.347000 -0.309303 -0.0823169 0.0796540
0.348000 -0.309383 -0.0826263 0.0793447
0.349000 -0.309593 -0.0829359 0.0790353
0.350000 -0.309619 -0.0832455 0.0787257
0.351000 -0.309796 -0.0835553 0.0784161
0.352000 -0.309794 -0.0838651 0.0781063
0.353000 -0.309961 -0.0841751 0.0777965
0.354000 -0.309946 -0.084485 0.0774865
0.355000 -0.310102 -0.0847951 0.0771766
0.356000 -0.310079 -0.0851052 0.0768665
0.357000 -0.310229 -0.0854154 0.0765564
0.358000 -0.310257 -0.0857257 0.0762462
0.359000 -0.310378 -0.086036 0.0759359
0.360000 -0.310387 -0.0863464 0.0756256
0.361000 -0.310504 -0.0866569 0.0753152
0.362000 -0.310540 -0.0869675 0.0750047
0.363000 -0.310647 -0.0872781 0.0746941
0.364000 -0.310667 -0.0875888 0.0743835
0.365000 -0.310773 -0.0878996 0.0740728
0.366000 -0.310788 -0.0882103 0.0737620
0.367000 -0.310894 -0.0885212 0.0734513
0.368000 -0.310957 -0.0888322 0.0731404
0.369000 -0.311057 -0.0891433 0.0728294
0.370000 -0.311109 -0.0894544 0.0725183
0.371000 -0.311198 -0.0897656 0.0722072
0.372000 -0.311245 -0.0900768 0.0718960
0.373000 -0.311330 -0.0903881 0.0715848
0.374000 -0.311375 -0.0906995 0.0712735
0.375000 -0.311458 -0.091011 0.0709621
0.376000 -0.311501 -0.0913225 0.0706506
0.377000 -0.311583 -0.091634 0.0703391
0.378000 -0.311625 -0.0919457 0.0700276
0.379000 -0.311707 -0.0922574 0.0697159
0.380000 -0.311748 -0.0925691 0.0694042
0.381000 -0.311829 -0.092881 0.0690925
0.382000 -0.311870 -0.0931928 0.0687806
0.383000 -0.311951 -0.0935048 0.0684688
0.384000 -0.311991 -0.0938168 0.0681568
0.385000 -0.312071 -0.0941288 0.0678448
0.386000 -0.312111 -0.0944409 0.0675328
0.387000 -0.312191 -0.0947531 0.0672207
0.388000 -0.312230 -0.0950654 0.0669085
0.389000 -0.312310 -0.0953777 0.0665962
0.390000 -0.312348 -0.095690 0.0662839
0.391000 -0.312427 -0.0960024 0.0659716
0.392000 -0.312465 -0.0963149 0.0656592
0.393000 -0.312543 -0.0966274 0.0653467
0.394000 -0.312580 -0.096940 0.0650342
0.395000 -0.312658 -0.0972527 0.0647216
0.396000 -0.312704 -0.0975654 0.0644089
0.397000 -0.312818 -0.0978782 0.0640962
0.398000 -0.312868 -0.0981911 0.0637834
0.399000 -0.312908 -0.098504 0.0634705
0.400000 -0.312895 -0.0988169 0.0631576
0.401000 -0.313033 -0.0991299 0.0628447
0.402000 -0.313119 -0.099443 0.0625317
0.403000 -0.313119 -0.0997561 0.0622186
0.404000 -0.313202 -0.100069 0.0619055
0.405000 -0.313185 -0.100383 0.0615923
0.406000 -0.313220 -0.100696 0.0612791
0.407000 -0.313239 -0.101009 0.0609659
0.408000 -0.313209 -0.101322 0.0606526
0.409000 -0.313350 -0.101636 0.0603394
0.410000 -0.313430 -0.101949 0.0600261
0.411000 -0.313288 -0.102262 0.0597126
0.412000 -0.313402 -0.102576 0.0593993
0.413000 -0.313466 -0.102889 0.0590859
0.414000 -0.313520 -0.103203 0.0587725
0.415000 -0.313566 -0.103516 0.0584590
0.417000 -0.313702 -0.104143 0.0578318
0.418000 -0.313789 -0.104457 0.0575181
0.419000 -0.313519 -0.104771 0.0572044
0.420000 -0.313687 -0.105084 0.0568908
0.421000 -0.313786 -0.105398 0.0565772
0.422000 -0.313863 -0.105712 0.0562634
0.423000 -0.313919 -0.106026 0.0559495
0.424000 -0.313927 -0.106340 0.0556356
0.425000 -0.314071 -0.106654 0.0553217
0.426000 -0.314141 -0.106968 0.0550076
0.427000 -0.313919 -0.107282 0.0546935
0.428000 -0.314047 -0.107596 0.0543795
0.429000 -0.314139 -0.107910 0.0540655
0.430000 -0.314228 -0.108224 0.0537514
0.431000 -0.314280 -0.108539 0.0534371
0.432000 -0.314297 -0.108853 0.0531228
0.433000 -0.314235 -0.109167 0.0528086
0.434000 -0.314237 -0.109482 0.0524943
0.435000 -0.314175 -0.109796 0.0521801
0.436000 -0.314341 -0.110110 0.0518659
0.437000 -0.314449 -0.110424 0.0515516
0.438000 -0.314554 -0.110739 0.0512371
0.439000 -0.314607 -0.111054 0.0509226
0.440000 -0.314590 -0.111368 0.0506080
0.441000 -0.314580 -0.111683 0.0502934
0.442000 -0.314595 -0.111997 0.0499788
0.443000 -0.314553 -0.112312 0.0496642
0.444000 -0.314700 -0.112627 0.0493496
0.445000 -0.314791 -0.112941 0.0490349
0.446000 -0.314813 -0.113256 0.0487202
0.447000 -0.314879 -0.113571 0.0484053
0.448000 -0.314901 -0.113886 0.0480905
0.449000 -0.314929 -0.114201 0.0477756
0.450000 -0.315003 -0.114516 0.0474606
0.451000 -0.315059 -0.114831 0.0471456
0.452000 -0.315080 -0.115146 0.0468306
0.453000 -0.315126 -0.115461 0.0465155
0.454000 -0.315139 -0.115776 0.0462004
0.455000 -0.315174 -0.116092 0.0458852
0.456000 -0.315151 -0.116407 0.0455701
0.457000 -0.315241 -0.116722 0.0452549
0.458000 -0.315252 -0.117037 0.0449397
0.459000 -0.315228 -0.117352 0.0446244
0.460000 -0.315175 -0.117668 0.0443092
0.461000 -0.315288 -0.117983 0.0439940
0.462000 -0.315318 -0.118298 0.0436787
0.463000 -0.315407 -0.118614 0.0433634
0.464000 -0.315432 -0.118929 0.0430480
0.465000 -0.315382 -0.119244 0.0427326
0.466000 -0.315377 -0.119560 0.0424172
0.467000 -0.315477 -0.119875 0.0421018
0.468000 -0.315508 -0.120191 0.0417863
0.470000 -0.315573 -0.120822 0.0411553
0.471000 -0.315545 -0.121137 0.0408397
0.472000 -0.315555 -0.121453 0.0405242
0.473000 -0.315534 -0.121769 0.0402086
0.474000 -0.315621 -0.122084 0.0398931
0.475000 -0.315581 -0.122400 0.0395775
0.476000 -0.315663 -0.122715 0.0392619
0.477000 -0.315675 -0.123031 0.0389462
0.478000 -0.315697 -0.123347 0.0386306
0.479000 -0.315602 -0.123662 0.0383149
0.480000 -0.315713 -0.123978 0.0379993
0.481000 -0.315734 -0.124294 0.0376835
0.482000 -0.315820 -0.124610 0.0373678
0.483000 -0.315841 -0.124925 0.0370520
0.484000 -0.315790 -0.125241 0.0367362
0.485000 -0.315781 -0.125557 0.0364204
0.486000 -0.315883 -0.125873 0.0361046
0.487000 -0.315916 -0.126189 0.0357887
0.488000 -0.315992 -0.126505 0.0354728
0.489000 -0.316009 -0.126821 0.0351568
0.490000 -0.315968 -0.127137 0.0348408
0.491000 -0.315974 -0.127453 0.0345248
0.492000 -0.315951 -0.127769 0.0342089
0.493000 -0.316036 -0.128085 0.0338929
0.494000 -0.315996 -0.128401 0.0335769
0.495000 -0.316077 -0.128717 0.0332609
0.496000 -0.316089 -0.129033 0.0329448
0.497000 -0.316113 -0.129349 0.0326287
0.498000 -0.316023 -0.129665 0.0323126
0.499000 -0.316132 -0.129981 0.0319966
0.500000 -0.316153 -0.130297 0.0316804
0.501000 -0.316235 -0.130614 0.0313643
0.502000 -0.316255 -0.130930 0.0310481
0.503000 -0.316207 -0.131246 0.0307318
0.504000 -0.316201 -0.131562 0.0304156
0.505000 -0.316300 -0.131879 0.0300994
0.506000 -0.316331 -0.132195 0.0297831
0.507000 -0.316363 -0.132511 0.0294668
0.508000 -0.316394 -0.132828 0.0291504
0.509000 -0.316367 -0.133144 0.0288340
0.510000 -0.316381 -0.133460 0.0285176
0.511000 -0.316369 -0.133777 0.0282013
0.512000 -0.316442 -0.134093 0.0278849
0.513000 -0.316409 -0.134410 0.0275685
0.514000 -0.316483 -0.134726 0.0272520
0.515000 -0.316492 -0.135043 0.0269356
0.516000 -0.316459 -0.135359 0.0266191
0.517000 -0.316414 -0.135675 0.0263026
0.518000 -0.316525 -0.135992 0.0259862
0.519000 -0.316550 -0.136308 0.0256697
0.520000 -0.316626 -0.136625 0.0253531
0.522000 -0.316598 -0.137258 0.0247199
0.523000 -0.316600 -0.137575 0.0244033
0.524000 -0.316570 -0.137891 0.0240867
0.525000 -0.316657 -0.138208 0.0237701
0.526000 -0.316615 -0.138525 0.0234534
0.527000 -0.316697 -0.138841 0.0231368
0.528000 -0.316708 -0.139158 0.0228201
0.529000 -0.316717 -0.139475 0.0225034
0.531000 -0.316744 -0.140108 0.0218701
0.532000 -0.316766 -0.140425 0.0215533
0.533000 -0.316845 -0.140742 0.0212366
0.534000 -0.316861 -0.141059 0.0209197
0.535000 -0.316813 -0.141376 0.0206029
0.536000 -0.316808 -0.141692 0.0202861
0.537000 -0.316893 -0.142009 0.0199692
0.538000 -0.316925 -0.142326 0.0196524
0.539000 -0.316956 -0.142643 0.0193354
0.540000 -0.316978 -0.142960 0.0190185
0.541000 -0.316945 -0.143277 0.0187015
0.542000 -0.316936 -0.143594 0.0183846
0.543000 -0.316813 -0.143911 0.0180676
0.544000 -0.316912 -0.144228 0.0177508
0.545000 -0.316922 -0.144545 0.0174339
0.546000 -0.316996 -0.144862 0.0171170
0.547000 -0.317006 -0.145179 0.0168000
0.548000 -0.316945 -0.145496 0.0164830
0.549000 -0.316928 -0.145812 0.0161660
0.550000 -0.317015 -0.146130 0.0158491
0.551000 -0.317035 -0.146447 0.0155321
0.552000 -0.317055 -0.146764 0.0152151
0.553000 -0.317070 -0.147081 0.0148980
0.554000 -0.317029 -0.147398 0.0145809
0.556000 -0.317004 -0.148032 0.0139469
0.557000 -0.317059 -0.148349 0.0136299
0.558000 -0.317010 -0.148666 0.0133128
0.559000 -0.317056 -0.148983 0.0129958
0.560000 -0.317041 -0.149300 0.0126788
0.561000 -0.316956 -0.149617 0.0123617
0.562000 -0.316915 -0.149934 0.0120448
0.563000 -0.316985 -0.150251 0.0117278
0.564000 -0.316984 -0.150568 0.0114109
0.565000 -0.316981 -0.150885 0.0110939
0.566000 -0.316976 -0.151202 0.0107769
0.567000 -0.316910 -0.151519 0.0104599
0.568000 -0.316882 -0.151835 0.0101430
0.569000 -0.316824 -0.152152 0.00982613
0.570000 -0.316849 -0.152469 0.00950931
0.571000 -0.316763 -0.152786 0.00919246
0.572000 -0.316776 -0.153103 0.0088757
0.573000 -0.316721 -0.153419 0.00855893
0.574000 -0.316582 -0.153736 0.00824221
0.575000 -0.316483 -0.154052 0.00792562
0.576000 -0.316509 -0.154369 0.00760914
0.577000 -0.316439 -0.154685 0.00729264
0.578000 -0.316408 -0.155002 0.0069762
0.579000 -0.316304 -0.155318 0.00665979
0.580000 -0.316125 -0.155634 0.00634349
0.581000 -0.315977 -0.155950 0.00602736
0.582000 -0.315775 -0.156266 0.00571139
0.583000 -0.315671 -0.156582 0.00539561
0.584000 -0.315407 -0.156897 0.00507994
0.585000 -0.315241 -0.157212 0.00476454
0.586000 -0.314944 -0.157527 0.0044493
0.587000 -0.314559 -0.157842 0.00413436
0.588000 -0.313987 -0.158156 0.0038198
0.589000 -0.313259 -0.158469 0.00350581
0.590000 -0.312147 -0.158781 0.00319256
0.591000 -0.310844 -0.159092 0.00288041
0.592000 -0.307168 -0.159246 0.00256958
0.592500 -0.305989 -0.159399 0.00241599
0.593000 -0.305189 -0.159551 0.00226301
0.593500 -0.304419 -0.159703 0.00211042
0.594000 -0.303465 -0.159855 0.00195822
0.594500 -0.302574 -0.160006 0.00180649
0.595000 -0.300984 -0.160082 0.0016552
0.595250 -0.300356 -0.160157 0.00157996
0.595500 -0.299720 -0.160232 0.00150488
0.595750 -0.298966 -0.160306 0.00142996
0.596000 -0.298346 -0.160381 0.00135522
0.596250 -0.297666 -0.160455 0.00128063
0.596500 -0.296882 -0.160530 0.00120622
0.596750 -0.296133 -0.160604 0.00113201
0.597000 -0.295277 -0.160677 0.00105798
0.597250 -0.294412 -0.160751 0.000984162
0.597500 -0.293429 -0.160824 0.000910564
0.597750 -0.292393 -0.160897 0.000837209
0.598000 -0.291240 -0.160970 0.000764119
0.598250 -0.289924 -0.161043 0.000691312
0.598500 -0.288581 -0.161079 0.00061884
0.598625 -0.287871 -0.161115 0.000582775
0.598750 -0.287050 -0.161151 0.000546797
0.598875 -0.286269 -0.161186 0.000510923
0.599000 -0.285460 -0.161222 0.00047515
0.599125 -0.284749 -0.161240 0.000439471
0.599187 -0.284211 -0.161258 0.000421678
0.599250 -0.283734 -0.161275 0.000403922
0.599312 -0.283271 -0.161293 0.000386195
0.599375 -0.282783 -0.161311 0.000368496
0.599437 -0.282368 -0.161320 0.000350828
0.599469 -0.282091 -0.161328 0.000342013
0.599500 -0.281817 -0.161337 0.000333203
0.599531 -0.281558 -0.161346 0.000324401
0.599562 -0.281254 -0.161355 0.000315607
0.599594 -0.280976 -0.161364 0.000306822
0.599625 -0.280693 -0.161372 0.000298048
0.599656 -0.280402 -0.161381 0.000289282
0.599688 -0.280129 -0.161390 0.000280524
0.599719 -0.279789 -0.161399 0.000271776
0.599750 -0.279468 -0.161407 0.00026304
0.599781 -0.279260 -0.161412 0.000254312
0.599797 -0.279086 -0.161416 0.000249955
0.599813 -0.278929 -0.161420 0.000245598
0.599828 -0.278772 -0.161425 0.000241243
0.599844 -0.278595 -0.161429 0.000236893
0.599859 -0.278446 -0.161433 0.000232543
0.599875 -0.278273 -0.161438 0.000228198
0.599891 -0.278104 -0.161442 0.000223854
0.599906 -0.277938 -0.161446 0.000219513
0.599922 -0.277746 -0.161451 0.000215177
0.599937 -0.277632 -0.161453 0.000210842
0.599945 -0.277533 -0.161455 0.000208679
0.599953 -0.277440 -0.161457 0.000206514
0.599961 -0.277296 -0.161459 0.00020435
0.599969 -0.277207 -0.161462 0.000202187
0.599977 -0.277114 -0.161464 0.000200025
0.599984 -0.277001 -0.161466 0.000197864
0.599992 -0.276916 -0.161468 0.000195703
0.600000 -0.276815 -0.161470 0.000193543
0.600008 -0.276714 -0.161472 0.000191385
0.600016 -0.276646 -0.161475 0.000189227
0.600023 -0.276549 -0.161477 0.000187072
0.600031 -0.276427 -0.161479 0.000184916
0.600039 -0.276323 -0.161481 0.00018276
0.600047 -0.276229 -0.161483 0.000180605
0.600055 -0.276140 -0.161485 0.00017845
0.600063 -0.276042 -0.161487 0.000176296
0.600070 -0.275929 -0.161490 0.000174142
0.600078 -0.275857 -0.161492 0.000171992
0.600086 -0.275715 -0.161494 0.000169844
0.600094 -0.275617 -0.161496 0.000167693
0.600102 -0.275500 -0.161498 0.000165543
0.600109 -0.275400 -0.161500 0.000163394
0.600117 -0.275304 -0.161502 0.000161246
0.600125 -0.275191 -0.161505 0.000159101
0.600133 -0.275068 -0.161507 0.000156955
0.600141 -0.274960 -0.161509 0.00015481
0.600148 -0.274848 -0.161511 0.000152665
0.600156 -0.274730 -0.161513 0.00015052
0.600164 -0.274613 -0.161515 0.000148378
0.600172 -0.274493 -0.161518 0.000146235
0.600180 -0.274401 -0.161520 0.000144093
0.600188 -0.274275 -0.161522 0.000141954
0.600195 -0.274160 -0.161524 0.000139815
0.600203 -0.274050 -0.161526 0.000137676
0.600211 -0.273923 -0.161528 0.000135541
0.600219 -0.273793 -0.161530 0.000133404
0.600227 -0.273649 -0.161532 0.000131268
0.600234 -0.273516 -0.161535 0.000129133
0.600242 -0.273387 -0.161537 0.000127001
0.600250 -0.273258 -0.161539 0.000124868
0.600258 -0.273149 -0.161541 0.000122738
0.600266 -0.273023 -0.161543 0.000120612
0.600273 -0.272865 -0.161545 0.000118485
0.600281 -0.272740 -0.161547 0.000116356
0.600289 -0.272595 -0.161549 0.000114229
0.600297 -0.272462 -0.161552 0.000112102
0.600305 -0.272315 -0.161554 0.000109979
0.600313 -0.272199 -0.161556 0.000107855
0.600320 -0.272062 -0.161558 0.000105731
0.600328 -0.271906 -0.161560 0.000103608
0.600336 -0.271788 -0.161562 0.000101487
0.600344 -0.271627 -0.161564 9.93682e-05
0.600352 -0.271470 -0.161566 9.72496e-05
0.600359 -0.271322 -0.161569 9.51321e-05
0.600367 -0.271157 -0.161571 9.30187e-05
0.600375 -0.271012 -0.161573 9.09054e-05
0.600383 -0.270840 -0.161575 8.87934e-05
0.600391 -0.270660 -0.161577 8.66828e-05
0.600398 -0.270469 -0.161579 8.45732e-05
0.600406 -0.270311 -0.161581 8.24636e-05
0.600414 -0.270139 -0.161583 8.03562e-05
0.600422 -0.269971 -0.161585 7.82491e-05
0.600430 -0.269768 -0.161588 7.61439e-05
0.600438 -0.269602 -0.161590 7.40402e-05
0.600445 -0.269429 -0.161592 7.19367e-05
0.600453 -0.269223 -0.161594 6.98349e-05
0.600461 -0.269060 -0.161596 6.77357e-05
0.600469 -0.268874 -0.161598 6.56371e-05
0.600477 -0.268696 -0.161600 6.35402e-05
0.600484 -0.268517 -0.161602 6.14457e-05
0.600492 -0.268291 -0.161604 5.93537e-05
0.600500 -0.268058 -0.161606 5.72616e-05
0.600508 -0.267872 -0.161609 5.51724e-05
0.600516 -0.267600 -0.161611 5.30867e-05
0.600523 -0.267349 -0.161613 5.09999e-05
0.600531 -0.267094 -0.161615 4.89154e-05
0.600539 -0.266818 -0.161617 4.68333e-05
0.600547 -0.266552 -0.161619 4.47526e-05
0.600555 -0.266236 -0.161621 4.26797e-05
0.600563 -0.265896 -0.161623 4.06037e-05
0.600570 -0.265558 -0.161625 3.85306e-05
0.600578 -0.265179 -0.161627 3.64602e-05
0.600586 -0.264797 -0.161629 3.43924e-05
0.600594 -0.264435 -0.161631 3.23279e-05
0.600602 -0.264018 -0.161633 3.02683e-05
0.600609 -0.263563 -0.161635 2.82119e-05
0.600617 -0.263133 -0.161637 2.61566e-05
0.600625 -0.262690 -0.161640 2.41044e-05
0.600633 -0.262253 -0.161642 2.20565e-05
0.600641 -0.261774 -0.161644 2.00113e-05
0.600648 -0.261307 -0.161646 1.79697e-05
0.600656 -0.260837 -0.161648 1.59319e-05
0.600664 -0.260337 -0.161650 1.38993e-05
0.600672 -0.256935 -0.161651 1.18688e-05
0.600680 -0.250243 -0.161651 1.09986e-05
0.600688 -0.238386 -0.161652 1.02734e-05
0.600695 -0.220723 -0.161652 1.0034e-05
0.600703 -0.197934 -0.161652 1.00372e-05
0.600711 -0.169273 -0.161651 1.00268e-05
0.600719 -0.135556 -0.161651 1.01522e-05
0.600727 -0.0982688 -0.161651 1.03001e-05
0.600734 -0.0590398 -0.161651 1.04043e-05
0.600742 -0.0194688 -0.161651 1.04558e-05
0.600750 0.0189753 -0.161651 1.04551e-05
0.600758 0.0548482 -0.161651 1.0404e-05
0.600766 0.0868486 -0.161651 1.03085e-05
0.600773 0.1141110 -0.161652 1.01745e-05
0.600781 0.1361680 -0.161652 1.00073e-05
0.600789 0.1539640 -0.161652 9.8495e-06
0.600797 0.1673390 -0.161652 9.81592e-06
0.600805 0.1761060 -0.161652 9.80615e-06
0.600813 0.1814610 -0.161652 9.79737e-06
0.600820 0.1845490 -0.161651 1.00833e-05
0.600828 0.1853970 -0.161650 1.06259e-05
0.600836 0.1844310 -0.161650 1.11703e-05
0.600844 0.1835180 -0.161648 1.18794e-05
0.600852 0.1827730 -0.161647 1.33135e-05
0.600859 0.1821350 -0.161645 1.47551e-05
0.600867 0.1815810 -0.161644 1.61876e-05
0.600875 0.1810040 -0.161643 1.76119e-05
0.600883 0.1804490 -0.161641 1.90301e-05
0.600891 0.1799330 -0.161640 2.04443e-05
0.600898 0.1794390 -0.161638 2.18536e-05
0.600906 0.1789540 -0.161637 2.32591e-05
0.600914 0.1784420 -0.161636 2.46603e-05
0.600922 0.1780110 -0.161634 2.60607e-05
0.600930 0.1775820 -0.161633 2.7457e-05
0.600938 0.1771350 -0.161631 2.88482e-05
0.600945 0.1767160 -0.161630 3.02371e-05
0.600953 0.1763130 -0.161629 3.16224e-05
0.600961 0.1759390 -0.161627 3.30036e-05
0.600969 0.1755610 -0.161626 3.43826e-05
0.600977 0.1751920 -0.161624 3.57579e-05
0.600984 0.1748360 -0.161623 3.71313e-05
0.600992 0.1744640 -0.161622 3.85004e-05
0.601000 0.1741170 -0.161620 3.98669e-05
0.601008 0.1737960 -0.161619 4.12314e-05
0.601016 0.1734780 -0.161618 4.25927e-05
0.601023 0.1731730 -0.161616 4.39515e-05
0.601031 0.1728770 -0.161615 4.53097e-05
0.601039 0.1725230 -0.161614 4.66637e-05
0.601047 0.1722530 -0.161612 4.80147e-05
0.601055 0.1719940 -0.161611 4.93679e-05
0.601063 0.1717100 -0.161610 5.07176e-05
0.601070 0.1714530 -0.161608 5.20639e-05
0.601078 0.1712220 -0.161607 5.3409e-05
0.601086 0.1709810 -0.161606 5.47498e-05
0.601094 0.1707500 -0.161604 5.60897e-05
0.601102 0.1705300 -0.161603 5.743e-05
0.601109 0.1703060 -0.161601 5.87656e-05
0.601117 0.1700760 -0.161600 6.01022e-05
0.601125 0.1698420 -0.161599 6.14337e-05
0.601133 0.1696050 -0.161598 6.2764e-05
0.601141 0.1694040 -0.161596 6.40922e-05
0.601148 0.1691930 -0.161595 6.54197e-05
0.601156 0.1690030 -0.161594 6.67446e-05
0.601164 0.1688010 -0.161592 6.8069e-05
0.601172 0.1685900 -0.161591 6.93907e-05
0.601180 0.1683870 -0.161590 7.07133e-05
0.601188 0.1681860 -0.161588 7.20342e-05
0.601195 0.1680040 -0.161587 7.33535e-05
0.601203 0.1678240 -0.161586 7.46717e-05
0.601211 0.1676370 -0.161584 7.59858e-05
0.601219 0.1674600 -0.161583 7.73002e-05
0.601227 0.1672660 -0.161582 7.86117e-05
0.601234 0.1670720 -0.161580 7.99227e-05
0.601242 0.1669010 -0.161579 8.12321e-05
0.601250 0.1667350 -0.161578 8.25415e-05
0.601258 0.1665640 -0.161576 8.38478e-05
0.601266 0.1663800 -0.161575 8.51532e-05
0.601273 0.1661930 -0.161574 8.64567e-05
0.601281 0.1660010 -0.161573 8.77595e-05
0.601289 0.1658460 -0.161571 8.90619e-05
0.601297 0.1656770 -0.161570 9.03611e-05
0.601305 0.1654990 -0.161569 9.16593e-05
0.601313 0.1653480 -0.161567 9.2958e-05
0.601320 0.1651680 -0.161566 9.42531e-05
0.601328 0.1650180 -0.161565 9.55475e-05
0.601336 0.1648560 -0.161563 9.68409e-05
0.601344 0.1646790 -0.161562 9.81322e-05
0.601352 0.1645360 -0.161561 9.94242e-05
0.601359 0.1643670 -0.161560 0.000100714
0.601367 0.1641990 -0.161558 0.000102002
0.601375 0.1640410 -0.161557 0.000103289
0.601383 0.1639100 -0.161556 0.000104575
0.601391 0.1637360 -0.161554 0.00010586
0.601398 0.1635950 -0.161553 0.000107142
0.601414 0.1631010 -0.161551 0.000109704
0.601422 0.1629150 -0.161549 0.000110983
0.601430 0.1627370 -0.161548 0.000112258
0.601438 0.1625900 -0.161547 0.000113533
0.601445 0.1624310 -0.161546 0.000114808
0.601453 0.1622780 -0.161544 0.00011608
0.601461 0.1621240 -0.161543 0.000117352
0.601469 0.1619650 -0.161542 0.000118621
0.601477 0.1618340 -0.161540 0.000119893
0.601484 0.1616710 -0.161539 0.000121163
0.601492 0.1615310 -0.161538 0.000122429
0.601500 0.1613740 -0.161537 0.000123695
0.601508 0.1612380 -0.161535 0.00012496
0.601516 0.1610990 -0.161534 0.000126224
0.601523 0.1609700 -0.161533 0.000127486
0.601531 0.1605900 -0.161532 0.000128747
0.601539 0.1604230 -0.161530 0.000130006
0.601547 0.1602540 -0.161529 0.000131263
0.601555 0.1601060 -0.161528 0.000132518
0.601563 0.1599460 -0.161527 0.000133773
0.601570 0.1598200 -0.161525 0.000135026
0.601578 0.1596870 -0.161524 0.000136279
0.601586 0.1595460 -0.161523 0.00013753
0.601594 0.1594200 -0.161522 0.000138782
0.601602 0.1593020 -0.161520 0.000140032
0.601609 0.1591780 -0.161519 0.00014128
0.601617 0.1590550 -0.161518 0.000142528
0.601625 0.1589040 -0.161517 0.000143774
0.601633 0.1587830 -0.161515 0.000145023
0.601641 0.1586680 -0.161514 0.000146268
0.601648 0.1585740 -0.161513 0.000147512
0.601656 0.1584240 -0.161512 0.000148754
0.601664 0.1583120 -0.161510 0.000149996
0.601672 0.1581970 -0.161509 0.000151237
0.601680 0.1580840 -0.161508 0.000152476
0.601688 0.1579310 -0.161507 0.000153716
0.601695 0.1578370 -0.161505 0.000154957
0.601703 0.1577240 -0.161504 0.000156195
0.601711 0.1576140 -0.161503 0.000157431
0.601719 0.1574930 -0.161502 0.000158665
0.601727 0.1573910 -0.161500 0.0001599
0.601734 0.1572800 -0.161499 0.000161134
0.601742 0.1571600 -0.161498 0.000162366
0.601750 0.1570590 -0.161497 0.000163598
0.601758 0.1569230 -0.161496 0.000164829
0.601766 0.1568240 -0.161494 0.00016606
0.601773 0.1567160 -0.161493 0.000167289
0.601781 0.1565770 -0.161492 0.000168516
0.601789 0.1564810 -0.161491 0.000169746
0.601797 0.1563850 -0.161489 0.000170974
0.601805 0.1562880 -0.161488 0.000172199
0.601813 0.1561470 -0.161487 0.000173423
0.601820 0.1560550 -0.161486 0.00017465
0.601828 0.1559560 -0.161485 0.000175874
0.601836 0.1558430 -0.161483 0.000177095
0.601844 0.1557470 -0.161482 0.000178318
0.601852 0.1556390 -0.161481 0.000179539
0.601859 0.1555390 -0.161480 0.00018076
0.601867 0.1554410 -0.161478 0.000181979
0.601875 0.1553070 -0.161477 0.000183197
0.601883 0.1552200 -0.161476 0.000184417
0.601891 0.1551040 -0.161475 0.000185634
0.601898 0.1550020 -0.161474 0.000186849
0.601906 0.1548920 -0.161472 0.000188064
0.601914 0.1547890 -0.161471 0.000189278
0.601922 0.1546950 -0.161470 0.000190493
0.601930 0.1545940 -0.161469 0.000191705
0.601938 0.1545070 -0.161467 0.000192916
0.601945 0.1543930 -0.161466 0.000194127
0.601953 0.1542130 -0.161465 0.000195338
0.601961 0.1541040 -0.161464 0.000196547
0.601969 0.1540160 -0.161463 0.000197755
0.601977 0.1539030 -0.161461 0.000198962
0.601984 0.1537770 -0.161460 0.000200168
0.601992 0.1536800 -0.161459 0.000201374
0.602000 0.1535770 -0.161458 0.00020258
0.602008 0.1534810 -0.161457 0.000203784
0.602016 0.1533760 -0.161455 0.000204986
0.602023 0.1532740 -0.161454 0.000206188
0.602031 0.1531790 -0.161453 0.00020739
0.602039 0.1530770 -0.161452 0.000208591
0.602047 0.1529940 -0.161451 0.000209792
0.602055 0.1528860 -0.161449 0.000210992
0.602063 0.1527150 -0.161447 0.000212191
0.602078 0.1525340 -0.161445 0.000214581
0.602094 0.1523410 -0.161442 0.000216968
0.602109 0.1521620 -0.161440 0.000219353
0.602125 0.1519990 -0.161437 0.000221736
0.602141 0.1518040 -0.161435 0.000224115
0.602156 0.1516360 -0.161433 0.000226492
0.602172 0.1514670 -0.161430 0.000228867
0.602188 0.1512800 -0.161428 0.000231238
0.602203 0.1511150 -0.161426 0.000233608
0.602219 0.1509450 -0.161423 0.000235976
0.602234 0.1507850 -0.161421 0.00023834
0.602250 0.1506190 -0.161419 0.000240701
0.602266 0.1504380 -0.161416 0.000243059
0.602281 0.1502820 -0.161414 0.000245414
0.602297 0.1501110 -0.161411 0.000247767
0.602313 0.1499470 -0.161409 0.000250117
0.602328 0.1497860 -0.161407 0.000252466
0.602344 0.1496160 -0.161404 0.000254811
0.602359 0.1494490 -0.161402 0.000257154
0.602375 0.1492770 -0.161400 0.000259494
0.602391 0.1489670 -0.161395 0.000261834
0.602422 0.1486480 -0.161390 0.000266495
0.602453 0.1483310 -0.161386 0.000271146
0.602484 0.1480130 -0.161381 0.000275789
0.602516 0.1476890 -0.161377 0.000280417
0.602547 0.1473900 -0.161372 0.000285039
0.602578 0.1470840 -0.161367 0.00028965
0.602609 0.1467800 -0.161363 0.000294252
0.602641 0.1464810 -0.161358 0.000298844
0.602672 0.1461870 -0.161354 0.000303427
0.602703 0.1458890 -0.161349 0.000308002
0.602734 0.1456050 -0.161344 0.000312567
0.602766 0.1453030 -0.161340 0.000317122
0.602797 0.1450150 -0.161335 0.000321667
0.602828 0.1447340 -0.161331 0.000326205
0.602859 0.1444520 -0.161326 0.000330731
0.602891 0.1441620 -0.161322 0.000335248
0.602922 0.1438810 -0.161317 0.000339757
0.602953 0.1436060 -0.161313 0.00034426
0.602984 0.1433310 -0.161308 0.000348749
0.603016 0.1430170 -0.161304 0.000353233
0.603047 0.1427200 -0.161299 0.000357707
0.603078 0.1421750 -0.161291 0.000362172
0.603141 0.1414790 -0.161282 0.000371065
0.603203 0.1409190 -0.161273 0.000379911
0.603266 0.1403730 -0.161264 0.000388725
0.603328 0.1398460 -0.161255 0.000397504
0.603391 0.1393220 -0.161247 0.000406247
0.603453 0.1388040 -0.161238 0.000414957
0.603516 0.1382960 -0.161229 0.000423637
0.603578 0.1377920 -0.161221 0.000432281
0.603641 0.1372830 -0.161212 0.000440893
0.603703 0.1367820 -0.161204 0.000449474
0.603766 0.1362940 -0.161195 0.000458026
0.603828 0.1353600 -0.161178 0.00046655
0.603953 0.1343970 -0.161161 0.000483472
0.604078 0.1334050 -0.161145 0.00050028
0.604203 0.1323930 -0.161128 0.000516964
0.604328 0.1314580 -0.161112 0.000533519
0.604453 0.1305440 -0.161095 0.000549956
0.604578 0.1296180 -0.161079 0.000566279
0.604703 0.1286600 -0.161063 0.000582482
0.604828 0.1277740 -0.161047 0.000598568
0.604953 0.1269100 -0.161031 0.000614547
0.605078 0.1260630 -0.161015 0.000630416
0.605203 0.1252230 -0.161000 0.000646176
0.605328 0.1236560 -0.160969 0.000661832
0.605578 0.1220450 -0.160938 0.000692748
0.605828 0.1204630 -0.160908 0.000723268
0.606078 0.1187930 -0.160879 0.000753391
0.606328 0.1172310 -0.160849 0.00078309
0.606578 0.1156760 -0.160820 0.000812402
0.606828 0.1141530 -0.160792 0.000841324
0.607078 0.1125200 -0.160764 0.000869865
0.607328 0.1109490 -0.160736 0.000897997
0.607578 0.1094700 -0.160708 0.00092574
0.607828 0.1078740 -0.160682 0.00095311
0.608078 0.1064070 -0.160655 0.000980081
0.608328 0.1049730 -0.160629 0.00100669
0.608578 0.1035610 -0.160603 0.00103294
0.608828 0.1021640 -0.160577 0.00105883
0.609078 0.1007640 -0.160552 0.00108437
0.609328 0.0992970 -0.160527 0.00110957
0.609578 0.0978775 -0.160503 0.00113439
0.609828 0.0965025 -0.160479 0.00115886
0.610078 0.0951438 -0.160455 0.00118299
0.610328 0.0937733 -0.160431 0.00120678
0.610578 0.0924090 -0.160408 0.00123023
0.610828 0.0909279 -0.160386 0.00125333
0.611078 0.0894931 -0.160363 0.00127606
0.611328 0.0881383 -0.160341 0.00129844
0.611578 0.0866231 -0.160319 0.00132048
0.611828 0.0852781 -0.160298 0.00134214
0.612078 0.0839609 -0.160277 0.00136346
0.612328 0.0826594 -0.160256 0.00138446
0.612578 0.0813648 -0.160236 0.00140513
0.612828 0.0800780 -0.160216 0.00142547
0.613078 0.0787967 -0.160196 0.00144549
0.613328 0.0774966 -0.160177 0.00146519
0.613578 0.0761281 -0.160158 0.00148457
0.613828 0.0747832 -0.160139 0.0015036
0.614078 0.0734825 -0.160121 0.0015223
0.614328 0.0721946 -0.160103 0.00154067
0.614578 0.0709140 -0.160085 0.00155872
0.614828 0.0696138 -0.160068 0.00157645
0.615078 0.0683246 -0.160051 0.00159386
0.615328 0.0668748 -0.160034 0.00161094
0.615578 0.0655803 -0.160018 0.00162766
0.615828 0.0642235 -0.160001 0.00164406
0.616078 0.0629410 -0.159986 0.00166012
0.616328 0.0605957 -0.159955 0.00167586
0.616828 0.0579942 -0.159926 0.00170616
0.617328 0.0554873 -0.159899 0.00173516
0.617828 0.0529954 -0.159872 0.00176291
0.618328 0.0505152 -0.159847 0.00178942
0.618828 0.0480424 -0.159823 0.00181468
0.619328 0.0455455 -0.159800 0.0018387
0.619828 0.0429903 -0.159779 0.00186147
0.620328 0.0404576 -0.159758 0.00188297
0.620828 0.0379804 -0.159739 0.0019032
0.621328 0.0355217 -0.159722 0.00192219
0.621828 0.0330632 -0.159705 0.00193996
0.622328 0.0306278 -0.159690 0.00195649
0.622828 0.0281951 -0.159676 0.0019718
0.623328 0.0256349 -0.159663 0.0019859
0.623828 0.0232204 -0.159651 0.00199872
0.624328 0.0207390 -0.159641 0.00201034
0.624828 0.0183512 -0.159632 0.00202071
0.625328 0.0159920 -0.159624 0.00202988
0.625828 0.0136543 -0.159617 0.00203788
0.626328 0.0113353 -0.159611 0.00204471
0.626828 0.00903441 -0.159607 0.00205038
0.627328 0.00675122 -0.159603 0.0020549
0.627828 0.00448555 -0.159601 0.00205828
0.628328 0.00220883 -0.159600 0.00206052
0.628828 -2.82043e-05 -0.159600 0.00206163
0.629328 -0.00224437 -0.159601 0.00206161
0.629828 -0.00444141 -0.159603 0.0020605
0.630328 -0.00660981 -0.159607 0.00205828
0.630828 -0.00875792 -0.159611 0.00205497
0.631328 -0.0108893 -0.159616 0.0020506
0.631828 -0.0130028 -0.159623 0.00204515
0.632328 -0.0150977 -0.159630 0.00203865
0.632828 -0.0171738 -0.159639 0.00203111
0.633328 -0.0192312 -0.159649 0.00202252
0.633828 -0.0212705 -0.159659 0.00201291
0.634328 -0.023254 -0.159671 0.00200227
0.634828 -0.0252371 -0.159684 0.00199064
0.635328 -0.0271749 -0.159697 0.00197803
0.635828 -0.0290686 -0.159712 0.00196444
0.636328 -0.0309742 -0.159727 0.00194991
0.636828 -0.032865 -0.159744 0.00193442
0.637328 -0.0347389 -0.159761 0.00191799
0.637828 -0.0365962 -0.159779 0.00190062
0.638328 -0.0384343 -0.159798 0.00188233
0.638828 -0.0402516 -0.159819 0.00186311
0.639328 -0.0420389 -0.159840 0.00184298
0.639828 -0.0438066 -0.159862 0.00182197
0.640328 -0.0455436 -0.159884 0.00180006
0.640828 -0.0472745 -0.159908 0.00177729
0.641328 -0.0489885 -0.159932 0.00175366
0.641828 -0.0506791 -0.159958 0.00172916
0.642328 -0.0523313 -0.159984 0.00170382
0.642828 -0.0539742 -0.160011 0.00167766
0.643328 -0.0547294 -0.160025 0.00165067
0.643578 -0.0555277 -0.160038 0.00163699
0.643828 -0.0563234 -0.160053 0.00162311
0.644078 -0.0571205 -0.160067 0.00160903
0.644328 -0.0579034 -0.160081 0.00159475
0.644578 -0.0586842 -0.160096 0.00158028
0.644828 -0.0594467 -0.160111 0.00156561
0.645078 -0.0602205 -0.160126 0.00155075
0.645328 -0.0609907 -0.160141 0.00153569
0.645578 -0.0617581 -0.160157 0.00152044
0.645828 -0.0625224 -0.160172 0.00150501
0.646078 -0.0632761 -0.160188 0.00148938
0.646328 -0.0640313 -0.160204 0.00147356
0.646578 -0.0647648 -0.160220 0.00145755
0.646828 -0.0655002 -0.160237 0.00144136
0.647078 -0.066240 -0.160253 0.00142499
0.647328 -0.0669772 -0.160270 0.00140843
0.647578 -0.0677106 -0.160287 0.00139168
0.647828 -0.0684399 -0.160304 0.00137476
0.648078 -0.0691655 -0.160321 0.00135765
0.648328 -0.0698875 -0.160339 0.00134036
0.648578 -0.0706077 -0.160356 0.00132288
0.648828 -0.0713039 -0.160374 0.00130523
0.649078 -0.072003 -0.160392 0.00128741
0.649328 -0.0727008 -0.160410 0.00126941
0.649578 -0.0733838 -0.160429 0.00125123
0.649828 -0.0740683 -0.160447 0.00123289
0.650078 -0.0747299 -0.160466 0.00121437
0.650328 -0.0753982 -0.160485 0.00119569
0.650578 -0.0760697 -0.160504 0.00117684
0.650828 -0.0767366 -0.160523 0.00115783
0.651078 -0.0773992 -0.160542 0.00113864
0.651328 -0.0780566 -0.160562 0.00111929
0.651578 -0.0787109 -0.160581 0.00109978
0.651828 -0.0793594 -0.160601 0.0010801
0.652078 -0.0799858 -0.160621 0.00106026
0.652328 -0.0806196 -0.160641 0.00104027
0.652578 -0.0812496 -0.160662 0.00102011
0.652828 -0.0818693 -0.160682 0.000999803
0.653078 -0.0824875 -0.160703 0.000979336
0.653328 -0.0830885 -0.160724 0.000958716
0.653578 -0.0836849 -0.160745 0.000937944
0.653828 -0.0842784 -0.160766 0.000917024
0.654078 -0.0848671 -0.160787 0.000895956
0.654328 -0.0854513 -0.160808 0.00087474
0.654578 -0.0860231 -0.160830 0.000853377
0.654828 -0.0865882 -0.160851 0.000831872
0.655078 -0.0871341 -0.160873 0.000810226
0.655328 -0.0876822 -0.160895 0.000788443
0.655578 -0.088222 -0.160917 0.000766524
0.655828 -0.0887553 -0.160939 0.000744469
0.656078 -0.0892846 -0.160962 0.000722281
0.656328 -0.0897865 -0.160984 0.00069996
0.656578 -0.0902926 -0.161007 0.000677514
0.656828 -0.0904983 -0.161018 0.000654943
0.656953 -0.0907373 -0.161029 0.000643632
0.657078 -0.0909732 -0.161041 0.000632294
0.657203 -0.0912105 -0.161052 0.000620928
0.657328 -0.091445 -0.161063 0.000609529
0.657453 -0.0916783 -0.161075 0.000598101
0.657578 -0.0919089 -0.161086 0.000586645
0.657703 -0.0921374 -0.161098 0.000575158
0.657828 -0.0923373 -0.161109 0.000563642
0.657953 -0.092552 -0.161121 0.000552102
0.658078 -0.0927659 -0.161133 0.000540537
0.658203 -0.0929779 -0.161144 0.000528945
0.658328 -0.093183 -0.161156 0.000517324
0.658453 -0.0933882 -0.161168 0.000505678
0.658578 -0.0935847 -0.161179 0.000494007
0.658703 -0.0937824 -0.161191 0.00048231
0.658828 -0.0939766 -0.161203 0.000470589
0.658953 -0.0940527 -0.161209 0.000458843
0.659016 -0.0941356 -0.161215 0.000452966
0.659078 -0.0942287 -0.161220 0.000447087
0.659141 -0.0943225 -0.161226 0.000441205
0.659203 -0.0944094 -0.161232 0.000435317
0.659266 -0.0945008 -0.161238 0.000429418
0.659328 -0.0945792 -0.161244 0.000423517
0.659391 -0.0946582 -0.161250 0.000417607
0.659453 -0.0947402 -0.161256 0.000411695
0.659516 -0.0948238 -0.161262 0.000405776
0.659578 -0.094908 -0.161268 0.000399851
0.659641 -0.0949868 -0.161274 0.000393925
0.659703 -0.0950657 -0.161280 0.000387992
0.659766 -0.095144 -0.161285 0.000382052
0.659828 -0.0952206 -0.161291 0.000376106
0.659891 -0.0952919 -0.161297 0.000370156
0.659953 -0.0953599 -0.161303 0.000364202
0.660016 -0.0953884 -0.161306 0.000358245
0.660047 -0.0954198 -0.161309 0.000355268
0.660109 -0.0954985 -0.161315 0.000349308
0.660141 -0.095531 -0.161318 0.000346329
0.660172 -0.0955693 -0.161321 0.000343353
0.660203 -0.0955907 -0.161324 0.000340375
0.660234 -0.0956287 -0.161327 0.000337394
0.660266 -0.0956589 -0.161330 0.000334411
0.660297 -0.0956883 -0.161333 0.000331428
0.660328 -0.0957217 -0.161336 0.000328441
0.660359 -0.0957624 -0.161339 0.000325456
0.660391 -0.0957906 -0.161342 0.000322469
0.660422 -0.0957983 -0.161345 0.00031948
0.660453 -0.0958393 -0.161348 0.000316491
0.660484 -0.095861 -0.161351 0.000313503
0.660516 -0.0958956 -0.161354 0.000310511
0.660547 -0.0959212 -0.161357 0.000307522
0.660578 -0.0959507 -0.161360 0.000304532
0.660609 -0.095975 -0.161363 0.00030154
0.660641 -0.0960055 -0.161366 0.000298548
0.660672 -0.0960388 -0.161369 0.000295552
0.660703 -0.0960585 -0.161372 0.000292558
0.660734 -0.0960784 -0.161375 0.000289565
0.660766 -0.0961042 -0.161378 0.000286568
0.660797 -0.0961245 -0.161381 0.00028357
0.660828 -0.096160 -0.161384 0.000280569
0.660891 -0.0961816 -0.161390 0.000274571
0.660922 -0.096209 -0.161393 0.000271571
0.660953 -0.0962214 -0.161396 0.000268569
0.660984 -0.0962505 -0.161399 0.000265566
0.661016 -0.0962552 -0.161402 0.000262567
0.661047 -0.0962668 -0.161404 0.000259563
0.661063 -0.0962767 -0.161405 0.000258065
0.661078 -0.096268 -0.161407 0.000256567
0.661094 -0.0962862 -0.161408 0.000255067
0.661109 -0.0962918 -0.161410 0.000253567
0.661125 -0.0963007 -0.161411 0.000252066
0.661141 -0.0963068 -0.161413 0.000250567
0.661156 -0.0963027 -0.161414 0.000249068
0.661172 -0.0963455 -0.161416 0.000247569
0.661188 -0.0963316 -0.161417 0.000246073
0.661203 -0.0963383 -0.161419 0.00024457
0.661219 -0.0963487 -0.161420 0.000243068
0.661234 -0.0963831 -0.161422 0.000241565
0.661250 -0.0963662 -0.161423 0.000240065
0.661266 -0.0963628 -0.161425 0.000238565
0.661281 -0.0963708 -0.161426 0.000237063
0.661297 -0.0963823 -0.161428 0.000235561
0.661313 -0.0963987 -0.161429 0.000234061
0.661328 -0.0963914 -0.161431 0.000232561
0.661344 -0.0964099 -0.161432 0.000231059
0.661359 -0.0964164 -0.161434 0.000229559
0.661375 -0.096410 -0.161435 0.000228058
0.661391 -0.0964239 -0.161437 0.000226557
0.661406 -0.0964206 -0.161438 0.000225056
0.661422 -0.0964288 -0.161440 0.000223552
0.661438 -0.0964335 -0.161441 0.00022205
0.661453 -0.096431 -0.161443 0.000220548
0.661469 -0.0964367 -0.161444 0.000219044
0.661484 -0.0964411 -0.161446 0.000217542
0.661500 -0.0964467 -0.161447 0.000216041
0.661516 -0.0964362 -0.161449 0.00021454
0.661531 -0.0964364 -0.161450 0.000213037
0.661547 -0.096456 -0.161451 0.000211533
0.661555 -0.0964647 -0.161452 0.000210786
0.661563 -0.0964447 -0.161452 0.000210037
0.661570 -0.0964247 -0.161453 0.000209288
0.661578 -0.0964201 -0.161454 0.000208536
0.661586 -0.0964739 -0.161455 0.000207786
0.661594 -0.0964517 -0.161455 0.000207037
0.661602 -0.0964397 -0.161456 0.000206287
0.661609 -0.0964548 -0.161457 0.000205536
0.661617 -0.0964451 -0.161458 0.000204788
0.661625 -0.0964509 -0.161458 0.000204038
0.661633 -0.096427 -0.161459 0.000203289
0.661641 -0.0964257 -0.161460 0.00020254
0.661648 -0.0964233 -0.161461 0.00020179
0.661656 -0.0964057 -0.161461 0.00020104
0.661664 -0.0964324 -0.161462 0.00020029
0.661672 -0.096434 -0.161463 0.000199541
0.661680 -0.0964346 -0.161464 0.00019879
0.661688 -0.0964195 -0.161464 0.000198041
0.661695 -0.0964325 -0.161465 0.00019729
0.661703 -0.096455 -0.161466 0.00019654
0.661711 -0.0964319 -0.161467 0.000195791
0.661727 -0.0964371 -0.161468 0.000195042
0.661734 -0.0964334 -0.161469 0.000193537
0.661742 -0.0964553 -0.161470 0.000192786
0.661750 -0.096449 -0.161470 0.000192039
0.661758 -0.0964435 -0.161471 0.000191291
0.661766 -0.0964208 -0.161472 0.000190542
0.661773 -0.0964226 -0.161473 0.000189792
0.661781 -0.0964285 -0.161473 0.000189042
0.661789 -0.0964053 -0.161474 0.000188291
0.661797 -0.0964206 -0.161475 0.000187541
0.661805 -0.0964274 -0.161476 0.00018679
0.661813 -0.0964211 -0.161476 0.00018604
0.661820 -0.0964279 -0.161477 0.000185289
0.661836 -0.0964363 -0.161479 0.000183793
0.661844 -0.0964321 -0.161479 0.000183044
0.661852 -0.0964317 -0.161480 0.000182293
0.661859 -0.0964002 -0.161481 0.000181543
0.661867 -0.0964079 -0.161482 0.000180797
0.661875 -0.0964201 -0.161482 0.000180045
0.661883 -0.096405 -0.161483 0.000179295
0.661891 -0.0964166 -0.161484 0.000178545
0.661898 -0.0964122 -0.161485 0.000177795
0.661906 -0.0963971 -0.161485 0.000177045
0.661914 -0.0964266 -0.161486 0.000176295
0.661922 -0.0964233 -0.161487 0.000175547
0.661938 -0.0964391 -0.161488 0.000174048
0.661945 -0.0964151 -0.161489 0.000173303
0.661953 -0.0963897 -0.161490 0.000172555
0.661961 -0.0963886 -0.161491 0.000171805
0.661969 -0.0963918 -0.161491 0.000171055
0.661977 -0.0963627 -0.161492 0.000170305
0.661984 -0.0963672 -0.161493 0.000169556
0.661992 -0.0963794 -0.161494 0.000168805
0.662000 -0.0964064 -0.161494 0.000168054
0.662008 -0.0963737 -0.161495 0.000167307
0.662016 -0.0963643 -0.161496 0.000166558
0.662023 -0.0963706 -0.161497 0.000165807
0.662031 -0.0963649 -0.161497 0.000165059
0.662039 -0.0963479 -0.161498 0.000164312
0.662047 -0.0963575 -0.161499 0.000163563
0.662055 -0.0963571 -0.161500 0.000162812
0.662063 -0.0963396 -0.161500 0.000162065
0.662070 -0.0963451 -0.161501 0.000161315
0.662078 -0.0963397 -0.161502 0.000160565
0.662086 -0.0963242 -0.161503 0.000159817
0.662094 -0.0963103 -0.161503 0.000159067
0.662102 -0.0963217 -0.161504 0.000158317
0.662109 -0.0963237 -0.161505 0.00015757
0.662117 -0.0963032 -0.161506 0.000156821
0.662125 -0.0962917 -0.161506 0.000156072
0.662133 -0.0962919 -0.161507 0.000155322
0.662141 -0.0963224 -0.161508 0.000154572
0.662148 -0.0962976 -0.161509 0.000153824
0.662156 -0.0962805 -0.161509 0.000153075
0.662164 -0.0962687 -0.161510 0.000152325
0.662172 -0.0963179 -0.161511 0.000151578
0.662180 -0.0962825 -0.161512 0.000150832
0.662188 -0.0962656 -0.161512 0.000150084
0.662195 -0.0962648 -0.161513 0.000149334
0.662203 -0.0962611 -0.161514 0.000148585
0.662211 -0.0962394 -0.161515 0.000147837
0.662219 -0.0962183 -0.161515 0.000147089
0.662227 -0.0962173 -0.161516 0.00014634
0.662234 -0.0962546 -0.161517 0.000145591
0.662242 -0.0962279 -0.161518 0.000144843
0.662250 -0.0962133 -0.161518 0.000144095
0.662258 -0.0962102 -0.161519 0.000143346
0.662266 -0.0961817 -0.161520 0.0001426
0.662273 -0.0961929 -0.161520 0.000141851
0.662281 -0.0961924 -0.161521 0.000141102
0.662289 -0.0961569 -0.161522 0.000140353
0.662297 -0.0961756 -0.161523 0.000139606
0.662305 -0.096171 -0.161523 0.000138858
0.662313 -0.0961557 -0.161524 0.00013811
0.662320 -0.0961379 -0.161525 0.000137362
0.662328 -0.096141 -0.161526 0.000136613
0.662336 -0.0961598 -0.161526 0.000135866
0.662344 -0.0961271 -0.161527 0.000135119
0.662352 -0.0961146 -0.161528 0.000134372
0.662359 -0.096106 -0.161529 0.000133623
0.662367 -0.0960891 -0.161529 0.000132875
0.662375 -0.0960899 -0.161530 0.000132127
0.662383 -0.0960745 -0.161531 0.000131381
0.662391 -0.0960561 -0.161532 0.000130634
0.662398 -0.0960502 -0.161532 0.000129886
0.662406 -0.0960562 -0.161533 0.000129139
0.662414 -0.0960322 -0.161534 0.000128393
0.662422 -0.0960323 -0.161535 0.000127647
0.662430 -0.0960168 -0.161535 0.0001269
0.662438 -0.0960039 -0.161536 0.000126154
0.662445 -0.0959872 -0.161537 0.000125408
0.662453 -0.0959777 -0.161538 0.000124662
0.662461 -0.0959764 -0.161538 0.000123914
0.662469 -0.0959774 -0.161539 0.000123167
0.662477 -0.0959592 -0.161540 0.00012242
0.662484 -0.0959347 -0.161541 0.000121675
0.662492 -0.0959302 -0.161541 0.000120927
0.662500 -0.095963 -0.161542 0.00012018
0.662508 -0.0959262 -0.161543 0.000119436
0.662516 -0.0959055 -0.161544 0.000118691
0.662523 -0.0958939 -0.161544 0.000117944
0.662531 -0.0958861 -0.161545 0.000117198
0.662539 -0.0958861 -0.161546 0.000116451
0.662547 -0.095867 -0.161547 0.000115708
0.662555 -0.0958311 -0.161547 0.000114964
0.662563 -0.0958157 -0.161548 0.00011422
0.662570 -0.0958116 -0.161549 0.000113474
0.662578 -0.0958064 -0.161550 0.000112728
0.662586 -0.095828 -0.161550 0.000111984
0.662594 -0.0957862 -0.161551 0.000111241
0.662602 -0.0957636 -0.161552 0.000110497
0.662609 -0.095752 -0.161553 0.00010975
0.662617 -0.0957615 -0.161553 0.000109006
0.662625 -0.0957529 -0.161554 0.000108263
0.662633 -0.0957308 -0.161555 0.00010752
0.662641 -0.0956909 -0.161556 0.000106777
0.662648 -0.0956787 -0.161556 0.000106031
0.662656 -0.0957077 -0.161557 0.000105287
0.662664 -0.0956735 -0.161558 0.000104544
0.662672 -0.0956476 -0.161559 0.0001038
0.662680 -0.095633 -0.161559 0.000103055
0.662688 -0.0956381 -0.161560 0.000102312
0.662695 -0.0956051 -0.161561 0.000101568
0.662703 -0.0955811 -0.161562 0.000100824
0.662711 -0.0955639 -0.161562 0.000100079
0.662719 -0.0955554 -0.161563 9.93353e-05
0.662727 -0.0955266 -0.161564 9.85927e-05
0.662734 -0.0955033 -0.161564 9.78501e-05
0.662742 -0.0954919 -0.161565 9.71065e-05
0.662750 -0.095478 -0.161566 9.63636e-05
0.662758 -0.0954459 -0.161567 9.56213e-05
0.662766 -0.095439 -0.161567 9.48794e-05
0.662773 -0.0954162 -0.161568 9.41379e-05
0.662781 -0.0954136 -0.161569 9.33953e-05
0.662789 -0.0953664 -0.161570 9.26547e-05
0.662797 -0.0953463 -0.161570 9.19142e-05
0.662805 -0.0953285 -0.161571 9.11715e-05
0.662813 -0.0953043 -0.161572 9.04295e-05
0.662820 -0.0953275 -0.161573 8.96877e-05
0.662828 -0.095287 -0.161573 8.89488e-05
0.662836 -0.0952614 -0.161574 8.82084e-05
0.662844 -0.0952266 -0.161575 8.74671e-05
0.662852 -0.095212 -0.161576 8.67261e-05
0.662859 -0.0951809 -0.161576 8.59873e-05
0.662867 -0.0951634 -0.161577 8.52472e-05
0.662875 -0.095160 -0.161578 8.45062e-05
0.662883 -0.0951284 -0.161579 8.37671e-05
0.662891 -0.0951005 -0.161579 8.30278e-05
0.662898 -0.095079 -0.161580 8.22871e-05
0.662906 -0.095092 -0.161581 8.15488e-05
0.662914 -0.0950378 -0.161582 8.08113e-05
0.662922 -0.0950132 -0.161582 8.00719e-05
0.662930 -0.0949871 -0.161583 7.93328e-05
0.662938 -0.0949531 -0.161584 7.85936e-05
0.662945 -0.0949384 -0.161584 7.78538e-05
0.662953 -0.094918 -0.161585 7.71162e-05
0.662961 -0.0948925 -0.161586 7.63773e-05
0.662969 -0.0948491 -0.161587 7.564e-05
0.662977 -0.094811 -0.161587 7.49016e-05
0.662984 -0.0948268 -0.161588 7.4165e-05
0.662992 -0.0947944 -0.161589 7.34282e-05
0.663000 -0.0947531 -0.161590 7.26906e-05
0.663008 -0.0947459 -0.161590 7.1953e-05
0.663016 -0.0947096 -0.161591 7.12179e-05
0.663023 -0.0946678 -0.161592 7.04824e-05
0.663031 -0.0946234 -0.161593 6.97449e-05
0.663039 -0.0946013 -0.161593 6.9009e-05
0.663047 -0.0945895 -0.161594 6.8272e-05
0.663055 -0.094550 -0.161595 6.75351e-05
0.663063 -0.0945335 -0.161596 6.68015e-05
0.663070 -0.0944746 -0.161596 6.60671e-05
0.663078 -0.0944734 -0.161597 6.53319e-05
0.663086 -0.094446 -0.161598 6.45968e-05
0.663094 -0.094410 -0.161598 6.38618e-05
0.663102 -0.0943666 -0.161599 6.31282e-05
0.663109 -0.0943351 -0.161600 6.23927e-05
0.663117 -0.0943609 -0.161601 6.16584e-05
0.663133 -0.0942512 -0.161602 6.01936e-05
0.663141 -0.0942201 -0.161603 5.94597e-05
0.663148 -0.0941802 -0.161604 5.8729e-05
0.663156 -0.0941308 -0.161604 5.79968e-05
0.663164 -0.0941011 -0.161605 5.72643e-05
0.663172 -0.0940428 -0.161606 5.65337e-05
0.663180 -0.0940113 -0.161607 5.58037e-05
0.663188 -0.0939761 -0.161607 5.50732e-05
0.663195 -0.0939158 -0.161608 5.43422e-05
0.663203 -0.0938672 -0.161609 5.3612e-05
0.663211 -0.0938216 -0.161609 5.28807e-05
0.663219 -0.0937842 -0.161610 5.21512e-05
0.663227 -0.0937762 -0.161611 5.14227e-05
0.663234 -0.0936902 -0.161612 5.06957e-05
0.663242 -0.0936448 -0.161612 4.99676e-05
0.663250 -0.0935997 -0.161613 4.9239e-05
0.663258 -0.0935388 -0.161614 4.85109e-05
0.663266 -0.0934893 -0.161615 4.77829e-05
0.663273 -0.0934531 -0.161615 4.70549e-05
0.663281 -0.0934178 -0.161616 4.63271e-05
0.663289 -0.0933892 -0.161617 4.56021e-05
0.663297 -0.0933042 -0.161617 4.48802e-05
0.663305 -0.0932267 -0.161618 4.41556e-05
0.663313 -0.0931689 -0.161619 4.34303e-05
0.663320 -0.0930398 -0.161620 4.27072e-05
0.663328 -0.0929805 -0.161620 4.19851e-05
0.663336 -0.0929185 -0.161621 4.12599e-05
0.663344 -0.0928176 -0.161622 4.05368e-05
0.663352 -0.0927497 -0.161623 3.98144e-05
0.663359 -0.0926636 -0.161623 3.9093e-05
0.663367 -0.092602 -0.161624 3.83729e-05
0.663375 -0.0924821 -0.161625 3.7654e-05
0.663383 -0.0923939 -0.161625 3.69349e-05
0.663391 -0.0923144 -0.161626 3.62154e-05
0.663398 -0.0922201 -0.161627 3.54968e-05
0.663406 -0.0921301 -0.161628 3.47793e-05
0.663414 -0.0920257 -0.161628 3.40655e-05
0.663422 -0.091940 -0.161629 3.33508e-05
0.663430 -0.0918504 -0.161630 3.26349e-05
0.663438 -0.0917748 -0.161630 3.19221e-05
0.663445 -0.0916292 -0.161631 3.1211e-05
0.663453 -0.091548 -0.161632 3.04991e-05
0.663461 -0.0914587 -0.161633 2.9786e-05
0.663469 -0.0913455 -0.161633 2.90744e-05
0.663477 -0.091254 -0.161634 2.83638e-05
0.663484 -0.0911658 -0.161635 2.76539e-05
0.663492 -0.0910404 -0.161635 2.69464e-05
0.663500 -0.0909425 -0.161636 2.62382e-05
0.663508 -0.0908499 -0.161637 2.55316e-05
0.663516 -0.0907366 -0.161637 2.48259e-05
0.663523 -0.0906209 -0.161638 2.41196e-05
0.663531 -0.0905167 -0.161639 2.34139e-05
0.663539 -0.0904285 -0.161640 2.27129e-05
0.663547 -0.0903025 -0.161640 2.20107e-05
0.663555 -0.0902046 -0.161641 2.13083e-05
0.663563 -0.0900813 -0.161642 2.06073e-05
0.663570 -0.0899537 -0.161642 1.9907e-05
0.663578 -0.0898591 -0.161643 1.92065e-05
0.663586 -0.089739 -0.161644 1.85099e-05
0.663594 -0.0896155 -0.161644 1.78118e-05
0.663602 -0.0894765 -0.161645 1.71149e-05
0.663609 -0.0893627 -0.161646 1.64181e-05
0.663617 -0.0892695 -0.161647 1.57234e-05
0.663625 -0.0891256 -0.161647 1.50295e-05
0.663633 -0.0889897 -0.161648 1.43366e-05
0.663641 -0.0888643 -0.161649 1.36435e-05
0.663648 -0.0887691 -0.161649 1.29536e-05
0.663656 -0.0885252 -0.161650 1.22663e-05
0.663664 -0.0871693 -0.161650 1.16168e-05
0.663672 -0.0847713 -0.161650 1.13713e-05
0.663680 -0.0812836 -0.161651 1.11263e-05
0.663688 -0.0768342 -0.161651 1.08909e-05
0.663695 -0.071511 -0.161651 1.0668e-05
0.663703 -0.065389 -0.161651 1.04603e-05
0.663711 -0.0585566 -0.161651 1.02704e-05
0.663719 -0.0511098 -0.161652 1.01002e-05
0.663727 -0.0427234 -0.161652 9.95127e-06
0.663734 -0.0335335 -0.161652 9.92338e-06
0.663742 -0.0237672 -0.161652 9.91958e-06
0.663750 -0.0137101 -0.161652 9.91437e-06
0.663758 -0.00367207 -0.161652 9.90886e-06
0.663766 0.00613279 -0.161652 9.90305e-06
0.663773 0.0154420 -0.161652 9.89708e-06
0.663781 0.0240755 -0.161652 9.89124e-06
0.663789 0.0318055 -0.161652 9.88546e-06
0.663797 0.0387378 -0.161652 9.88006e-06
0.663805 0.0450792 -0.161652 9.94873e-06
0.663813 0.0508201 -0.161651 1.00818e-05
0.663820 0.0558071 -0.161651 1.02322e-05
0.663828 0.0600074 -0.161651 1.03964e-05
0.663836 0.0633989 -0.161651 1.05732e-05
0.663844 0.0659447 -0.161651 1.07603e-05
0.663852 0.0676222 -0.161650 1.09549e-05
0.663859 0.0684297 -0.161650 1.11545e-05
0.663867 0.0683719 -0.161650 1.13565e-05
0.663875 0.0680213 -0.161650 1.15583e-05
0.663883 0.0677738 -0.161649 1.198e-05
0.663891 0.0675055 -0.161649 1.25166e-05
0.663898 0.0672310 -0.161648 1.30476e-05
0.663906 0.0670177 -0.161647 1.35776e-05
0.663914 0.0667953 -0.161647 1.41048e-05
0.663922 0.0665655 -0.161646 1.46294e-05
0.663930 0.0663616 -0.161646 1.51553e-05
0.663938 0.0661475 -0.161645 1.56819e-05
0.663945 0.0659585 -0.161645 1.62035e-05
0.663953 0.0657555 -0.161644 1.67223e-05
0.663961 0.0655446 -0.161644 1.72388e-05
0.663969 0.0653493 -0.161643 1.77556e-05
0.663977 0.0651391 -0.161643 1.8271e-05
0.663984 0.0649647 -0.161642 1.87855e-05
0.663992 0.0647857 -0.161642 1.92987e-05
0.664000 0.0646039 -0.161641 1.98086e-05
0.664008 0.0644113 -0.161641 2.03187e-05
0.664016 0.0642381 -0.161640 2.08281e-05
0.664023 0.0640693 -0.161640 2.13356e-05
0.664031 0.0639112 -0.161639 2.18406e-05
0.664039 0.0637458 -0.161639 2.23439e-05
0.664047 0.0635613 -0.161638 2.28455e-05
0.664055 0.0633985 -0.161638 2.3348e-05
0.664063 0.0632313 -0.161637 2.38473e-05
0.664070 0.0630537 -0.161637 2.43444e-05
0.664078 0.0629052 -0.161636 2.48424e-05
0.664086 0.0627387 -0.161636 2.53387e-05
0.664094 0.0625600 -0.161635 2.58333e-05
0.664102 0.0624132 -0.161635 2.6328e-05
0.664109 0.0622724 -0.161634 2.68208e-05
0.664117 0.0621297 -0.161634 2.73103e-05
0.664125 0.0619735 -0.161633 2.77988e-05
0.664133 0.0618100 -0.161633 2.82863e-05
0.664141 0.0616610 -0.161632 2.8774e-05
0.664148 0.0615395 -0.161632 2.92593e-05
0.664156 0.0613702 -0.161631 2.97445e-05
0.664164 0.0612290 -0.161631 3.02271e-05
0.664172 0.0610899 -0.161630 3.07084e-05
0.664180 0.0609664 -0.161630 3.11887e-05
0.664188 0.0607947 -0.161629 3.16699e-05
0.664195 0.0606696 -0.161629 3.21497e-05
0.664203 0.0605149 -0.161628 3.2627e-05
0.664211 0.0603968 -0.161628 3.31041e-05
0.664219 0.0602633 -0.161628 3.358e-05
0.664227 0.0601287 -0.161627 3.40539e-05
0.664234 0.0599896 -0.161627 3.45264e-05
0.664242 0.0598441 -0.161626 3.50002e-05
0.664250 0.0597051 -0.161626 3.54748e-05
0.664258 0.0595954 -0.161625 3.59468e-05
0.664266 0.0594802 -0.161625 3.64164e-05
0.664273 0.0593739 -0.161624 3.68844e-05
0.664281 0.0592283 -0.161624 3.73521e-05
0.664289 0.0590962 -0.161623 3.78179e-05
0.664297 0.0589604 -0.161623 3.82825e-05
0.664305 0.0588556 -0.161622 3.87473e-05
0.664313 0.0587250 -0.161622 3.92107e-05
0.664320 0.0586164 -0.161621 3.9673e-05
0.664328 0.0584950 -0.161621 4.01338e-05
0.664336 0.0583455 -0.161621 4.05937e-05
0.664344 0.0582568 -0.161620 4.10554e-05
0.664352 0.0581425 -0.161620 4.15146e-05
0.664359 0.0580193 -0.161619 4.19713e-05
0.664367 0.0578987 -0.161619 4.24288e-05
0.664375 0.0578154 -0.161618 4.28871e-05
0.664383 0.0576952 -0.161618 4.33434e-05
0.664391 0.0575806 -0.161617 4.37973e-05
0.664398 0.0574732 -0.161617 4.42504e-05
0.664406 0.0573619 -0.161616 4.47035e-05
0.664414 0.0572598 -0.161616 4.51543e-05
0.664422 0.0571334 -0.161616 4.56058e-05
0.664430 0.0570179 -0.161615 4.6057e-05
0.664438 0.0568708 -0.161615 4.65079e-05
0.664445 0.0567677 -0.161614 4.69562e-05
0.664453 0.0566881 -0.161614 4.74049e-05
0.664461 0.0565807 -0.161613 4.7851e-05
0.664469 0.0565012 -0.161613 4.82974e-05
0.664477 0.0564241 -0.161612 4.87442e-05
0.664484 0.0563443 -0.161612 4.91888e-05
0.664492 0.0562553 -0.161612 4.9632e-05
0.664500 0.0561652 -0.161611 5.00738e-05
0.664508 0.0560733 -0.161611 5.05158e-05
0.664516 0.0559778 -0.161610 5.09576e-05
0.664523 0.0558705 -0.161610 5.14004e-05
0.664531 0.0557741 -0.161609 5.18429e-05
0.664539 0.0557013 -0.161609 5.2284e-05
0.664547 0.0556173 -0.161608 5.27228e-05
0.664555 0.0555369 -0.161608 5.31625e-05
0.664563 0.0554530 -0.161608 5.35998e-05
0.664570 0.0553472 -0.161607 5.40364e-05
0.664578 0.0552743 -0.161607 5.44755e-05
0.664586 0.0552018 -0.161606 5.4912e-05
0.664594 0.0551206 -0.161606 5.53473e-05
0.664602 0.0550107 -0.161605 5.57817e-05
0.664609 0.0549350 -0.161605 5.62155e-05
0.664617 0.0548529 -0.161605 5.66488e-05
0.664625 0.0547737 -0.161604 5.70798e-05
0.664633 0.0546671 -0.161604 5.75116e-05
0.664641 0.0546101 -0.161603 5.79458e-05
0.664648 0.0545329 -0.161603 5.83763e-05
0.664656 0.0544453 -0.161602 5.88047e-05
0.664664 0.0543485 -0.161602 5.92338e-05
0.664672 0.0542814 -0.161602 5.96637e-05
0.664680 0.0542159 -0.161601 6.00917e-05
0.664688 0.0541076 -0.161601 6.05185e-05
0.664695 0.0540347 -0.161600 6.09469e-05
0.664703 0.0539397 -0.161600 6.13725e-05
0.664711 0.0538885 -0.161599 6.17983e-05
0.664719 0.0538154 -0.161599 6.22239e-05
0.664727 0.0537448 -0.161599 6.26468e-05
0.664734 0.0536668 -0.161598 6.30692e-05
0.664742 0.0535600 -0.161598 6.34919e-05
0.664750 0.0535070 -0.161597 6.39165e-05
0.664758 0.0534239 -0.161597 6.43383e-05
0.664766 0.0533339 -0.161596 6.47592e-05
0.664773 0.0532844 -0.161596 6.5181e-05
0.664781 0.0531894 -0.161596 6.56e-050
0.664789 0.0531247 -0.161595 6.60193e-05
0.664797 0.0530472 -0.161595 6.64375e-05
0.664805 0.0529963 -0.161594 6.68562e-05
0.664813 0.0529000 -0.161594 6.72738e-05
0.664820 0.0528383 -0.161593 6.76909e-05
0.664828 0.0527614 -0.161593 6.81065e-05
0.664836 0.0526742 -0.161593 6.85219e-05
0.664844 0.0526185 -0.161592 6.89392e-05
0.664852 0.0525340 -0.161592 6.93535e-05
0.664859 0.0524554 -0.161591 6.97691e-05
0.664867 0.0524035 -0.161591 7.01838e-05
0.664875 0.0523358 -0.161591 7.05974e-05
0.664883 0.0522545 -0.161590 7.10089e-05
0.664891 0.0521740 -0.161590 7.14208e-05
0.664898 0.0520917 -0.161589 7.18333e-05
0.664906 0.0520170 -0.161589 7.22454e-05
0.664914 0.0519739 -0.161589 7.26587e-05
0.664922 0.0519154 -0.161588 7.30674e-05
0.664930 0.0518467 -0.161588 7.34757e-05
0.664938 0.0517445 -0.161587 7.38845e-05
0.664945 0.0516941 -0.161587 7.42944e-05
0.664953 0.0516233 -0.161586 7.47016e-05
0.664961 0.0515589 -0.161586 7.51084e-05
0.664969 0.0514988 -0.161586 7.55155e-05
0.664977 0.0514359 -0.161585 7.59208e-05
0.664984 0.0513161 -0.161585 7.63256e-05
0.664992 0.0512711 -0.161584 7.67334e-05
0.665000 0.0512091 -0.161584 7.71381e-05
0.665008 0.0511491 -0.161584 7.75418e-05
0.665016 0.0510943 -0.161583 7.79467e-05
0.665023 0.0510362 -0.161583 7.83489e-05
0.665031 0.0509614 -0.161582 7.87505e-05
0.665039 0.0508634 -0.161582 7.91525e-05
0.665047 0.0508134 -0.161582 7.95554e-05
0.665055 0.0507419 -0.161581 7.99569e-05
0.665063 0.0506852 -0.161581 8.03571e-05
0.665070 0.0506228 -0.161580 8.07568e-05
0.665078 0.0505655 -0.161580 8.11559e-05
0.665086 0.0504862 -0.161580 8.15552e-05
0.665094 0.0504153 -0.161579 8.19561e-05
0.665102 0.0503688 -0.161579 8.23548e-05
0.665109 0.0503005 -0.161578 8.27515e-05
0.665117 0.0502208 -0.161578 8.31477e-05
0.665125 0.0501553 -0.161578 8.35455e-05
0.665133 0.0501009 -0.161577 8.3942e-05
0.665141 0.0500457 -0.161577 8.43371e-05
0.665148 0.0499704 -0.161576 8.47328e-05
0.665156 0.0499076 -0.161576 8.51271e-05
0.665164 0.0498340 -0.161576 8.55212e-05
0.665172 0.0498024 -0.161575 8.59149e-05
0.665180 0.0497190 -0.161575 8.63078e-05
0.665188 0.0496629 -0.161575 8.66994e-05
0.665195 0.0496004 -0.161574 8.70901e-05
0.665203 0.0495218 -0.161574 8.74803e-05
0.665211 0.0494491 -0.161573 8.78711e-05
0.665219 0.0494006 -0.161573 8.82635e-05
0.665227 0.0493551 -0.161573 8.86537e-05
0.665234 0.0493020 -0.161572 8.90421e-05
0.665242 0.0492110 -0.161572 8.94326e-05
0.665250 0.0491585 -0.161571 8.98218e-05
0.665258 0.0490920 -0.161571 9.02094e-05
0.665266 0.0490438 -0.161571 9.05974e-05
0.665273 0.0489683 -0.161570 9.09832e-05
0.665281 0.0488955 -0.161570 9.13705e-05
0.665289 0.0488438 -0.161569 9.17569e-05
0.665297 0.0487944 -0.161569 9.21424e-05
0.665305 0.0487217 -0.161569 9.25271e-05
0.665313 0.0486627 -0.161568 9.2913e-05
0.665320 0.0486216 -0.161568 9.32976e-05
0.665328 0.0485549 -0.161568 9.36816e-05
0.665336 0.0485006 -0.161567 9.40639e-05
0.665344 0.0484218 -0.161567 9.44461e-05
0.665352 0.0483820 -0.161566 9.48291e-05
0.665359 0.0483159 -0.161566 9.52116e-05
0.665367 0.0482650 -0.161566 9.55923e-05
0.665375 0.0482030 -0.161565 9.59722e-05
0.665383 0.0481297 -0.161565 9.63515e-05
0.665391 0.0480769 -0.161564 9.67333e-05
0.665398 0.0480258 -0.161564 9.71145e-05
0.665406 0.0479722 -0.161564 9.74924e-05
0.665414 0.0478947 -0.161563 9.78709e-05
0.665422 0.0478377 -0.161563 9.82501e-05
0.665430 0.0477781 -0.161563 9.86292e-05
0.665438 0.0477363 -0.161562 9.9007e-05
0.665445 0.0476655 -0.161562 9.93827e-05
0.665453 0.0475978 -0.161561 9.97598e-05
0.665461 0.0475554 -0.161561 0.000100136
0.665469 0.0475180 -0.161561 0.00010051
0.665477 0.0474241 -0.161560 0.000100885
0.665484 0.0473785 -0.161560 0.00010126
0.665492 0.0473283 -0.161560 0.000101633
0.665500 0.0472812 -0.161559 0.000102005
0.665508 0.0472187 -0.161559 0.000102378
0.665516 0.0471362 -0.161558 0.000102751
0.665523 0.0471051 -0.161558 0.000103125
0.665531 0.0470491 -0.161558 0.000103496
0.665539 0.0469809 -0.161557 0.000103866
0.665547 0.0469338 -0.161557 0.000104238
0.665555 0.0468823 -0.161557 0.00010461
0.665563 0.0468374 -0.161556 0.000104978
0.665570 0.0467783 -0.161556 0.000105347
0.665578 0.0467062 -0.161556 0.000105716
0.665586 0.0466584 -0.161555 0.000106085
0.665594 0.0466021 -0.161555 0.000106453
0.665602 0.0465348 -0.161554 0.000106821
0.665609 0.0464984 -0.161554 0.00010719
0.665617 0.0464428 -0.161554 0.000107558
0.665625 0.0463841 -0.161553 0.000107924
0.665623 0.0464024 -0.161553 0.000107924
0.665639 0.0462863 -0.161553 0.000108198
0.665646 0.0461885 -0.161552 0.000108926
0.665654 0.0461235 -0.161552 0.00010929
0.665662 0.0460751 -0.161552 0.000109656
0.665670 0.0460256 -0.161551 0.000110019
0.665678 0.0459561 -0.161551 0.000110382
0.665686 0.0458868 -0.161550 0.000110745
0.665693 0.0458218 -0.161550 0.000111107
0.665701 0.0457829 -0.161550 0.00011147
0.665709 0.0457140 -0.161549 0.000111831
0.665717 0.0456581 -0.161549 0.000112193
0.665725 0.0456177 -0.161549 0.000112554
0.665732 0.0455564 -0.161548 0.000112914
0.665740 0.0455182 -0.161548 0.000113276
0.665748 0.0454472 -0.161548 0.000113635
0.665756 0.0453986 -0.161547 0.000113995
0.665764 0.0453333 -0.161547 0.000114353
0.665771 0.0453012 -0.161547 0.000114712
0.665779 0.0452511 -0.161546 0.00011507
0.665787 0.0452042 -0.161546 0.000115426
0.665795 0.0451494 -0.161545 0.000115782
0.665803 0.0450707 -0.161545 0.000116139
0.665811 0.0450235 -0.161545 0.000116497
0.665818 0.0449667 -0.161544 0.000116853
0.665826 0.0449169 -0.161544 0.000117208
0.665834 0.0448851 -0.161544 0.000117564
0.665842 0.0448234 -0.161543 0.000117918
0.665850 0.0447532 -0.161543 0.000118272
0.665857 0.0447156 -0.161543 0.000118626
0.665865 0.0446728 -0.161542 0.000118981
0.665873 0.0445978 -0.161542 0.000119335
0.665881 0.0445686 -0.161542 0.000119689
0.665889 0.0445008 -0.161541 0.00012004
0.665896 0.0444602 -0.161541 0.000120392
0.665904 0.0444037 -0.161541 0.000120742
0.665912 0.0443471 -0.161540 0.000121092
0.665920 0.0443139 -0.161540 0.000121443
0.665928 0.0442521 -0.161539 0.000121793
0.665936 0.0441939 -0.161539 0.000122141
0.665943 0.0441351 -0.161539 0.000122491
0.665951 0.0441005 -0.161538 0.00012284
0.665959 0.0440506 -0.161538 0.000123189
0.665967 0.0440001 -0.161538 0.000123536
0.665975 0.0439313 -0.161537 0.000123885
0.665982 0.0438991 -0.161537 0.000124234
0.665990 0.0438275 -0.161537 0.000124579
0.665998 0.0437793 -0.161536 0.000124926
0.666006 0.0437425 -0.161536 0.000125273
0.666014 0.0436931 -0.161536 0.000125618
0.666021 0.0436399 -0.161535 0.000125964
0.666029 0.0435701 -0.161535 0.000126309
0.666037 0.0435415 -0.161535 0.000126654
0.666045 0.0434915 -0.161534 0.000126997
0.666053 0.0434400 -0.161534 0.000127339
0.666068 0.0433395 -0.161533 0.000127683
0.666076 0.0432828 -0.161533 0.000128365
0.666084 0.0432030 -0.161533 0.000128707
0.666092 0.0431619 -0.161532 0.000129052
0.666100 0.0431190 -0.161532 0.000129392
0.666107 0.0430524 -0.161532 0.000129732
0.666115 0.0429976 -0.161531 0.000130073
0.666123 0.0429447 -0.161531 0.000130412
0.666131 0.0429070 -0.161531 0.000130751
0.666139 0.0428527 -0.161530 0.000131091
0.666146 0.0427872 -0.161530 0.000131429
0.666154 0.0427294 -0.161529 0.000131767
0.666186 0.0425326 -0.161528 0.000132106
0.666193 0.0424830 -0.161528 0.000133439
0.666201 0.0424298 -0.161527 0.000133776
0.666209 0.0423977 -0.161527 0.000134113
0.666225 0.0423068 -0.161526 0.000134447
0.666232 0.0422283 -0.161526 0.000135112
0.666240 0.0422105 -0.161526 0.000135448
0.666248 0.0421649 -0.161525 0.000135781
0.666256 0.0421033 -0.161525 0.000136113
0.666264 0.0420566 -0.161525 0.000136446
0.666271 0.0420081 -0.161524 0.000136779
0.666279 0.0419592 -0.161524 0.00013711
0.666287 0.0419103 -0.161524 0.000137442
0.666295 0.0418576 -0.161523 0.000137776
0.666303 0.0418065 -0.161523 0.000138108
0.666311 0.0417678 -0.161523 0.00013844
0.666318 0.0417203 -0.161522 0.000138772
0.666326 0.0416713 -0.161522 0.000139101
0.666334 0.0416416 -0.161522 0.000139431
0.666342 0.0415938 -0.161522 0.000139759
0.666350 0.0415332 -0.161521 0.000140088
0.666357 0.0414937 -0.161521 0.000140416
0.666365 0.0414363 -0.161521 0.000140744
0.666373 0.0414087 -0.161520 0.000141074
0.666381 0.0413311 -0.161520 0.000141401
0.666389 0.0412934 -0.161520 0.000141728
0.666396 0.0412434 -0.161519 0.000142055
0.666404 0.0412122 -0.161519 0.00014238
0.666412 0.0411765 -0.161519 0.000142707
0.666420 0.0411274 -0.161518 0.000143031
0.666428 0.0410575 -0.161518 0.000143355
0.666436 0.0410203 -0.161518 0.00014368
0.666443 0.0409888 -0.161517 0.000144005
0.666451 0.0409170 -0.161517 0.000144327
0.666459 0.0408776 -0.161517 0.000144653
0.666467 0.0408373 -0.161516 0.000144976
0.666475 0.0408157 -0.161516 0.000145298
0.666482 0.0407413 -0.161516 0.00014562
0.666490 0.0407022 -0.161515 0.000145943
0.666498 0.0406414 -0.161515 0.000146264
0.666506 0.0406195 -0.161515 0.000146586
0.666514 0.0405758 -0.161514 0.000146907
0.666521 0.0405266 -0.161514 0.000147226
0.666529 0.0404832 -0.161514 0.000147545
0.666537 0.0404288 -0.161513 0.000147865
0.666545 0.0403921 -0.161513 0.000148185
0.666553 0.0403331 -0.161513 0.000148504
0.666561 0.0402909 -0.161512 0.000148823
0.666568 0.0402537 -0.161512 0.000149142
0.666576 0.0402076 -0.161512 0.000149459
0.666584 0.0401551 -0.161512 0.000149776
0.666592 0.0401134 -0.161511 0.000150094
0.666600 0.0400534 -0.161511 0.000150413
0.666607 0.0400241 -0.161511 0.000150731
0.666615 0.0399751 -0.161510 0.000151047
0.666623 0.0399153 -0.161510 0.000151363
0.666631 0.0398857 -0.161510 0.00015168
0.666639 0.0398498 -0.161509 0.000151994
0.666646 0.0397973 -0.161509 0.000152309
0.666654 0.0397535 -0.161509 0.000152624
0.666662 0.0397108 -0.161508 0.000152938
0.666670 0.0396881 -0.161508 0.000153252
0.666678 0.0396237 -0.161508 0.000153566
0.666686 0.0395775 -0.161507 0.000153878
0.666693 0.0395362 -0.161507 0.00015419
0.666701 0.0394969 -0.161507 0.000154501
0.666709 0.0394298 -0.161506 0.000154813
0.666717 0.0393987 -0.161506 0.000155125
0.666725 0.0393505 -0.161506 0.000155437
0.666732 0.0393100 -0.161506 0.000155748
0.666740 0.0392721 -0.161505 0.00015606
0.666748 0.0392371 -0.161505 0.00015637
0.666756 0.0391869 -0.161505 0.000156679
0.666764 0.0391125 -0.161504 0.000156988
0.666771 0.0390711 -0.161504 0.000157299
0.666779 0.0390333 -0.161504 0.000157609
0.666787 0.0389846 -0.161503 0.000157918
0.666795 0.0389561 -0.161503 0.000158228
0.666803 0.0389189 -0.161503 0.000158537
0.666811 0.0388746 -0.161502 0.000158844
0.666818 0.0388316 -0.161502 0.000159152
0.666826 0.0387646 -0.161502 0.000159458
0.666834 0.0387325 -0.161502 0.000159766
0.666842 0.0386813 -0.161501 0.000160072
0.666850 0.0386469 -0.161501 0.000160378
0.666857 0.0386135 -0.161501 0.000160685
0.666865 0.0385652 -0.161500 0.000160989


==> data/FSI/rubber22_nu04999E2e+6_ref4.txt <==
0.002000 -0.00215818 -4.31669e-06 0.1461200
0.004000 -0.00422943 -1.27756e-05 0.1461160
0.006000 -0.00630962 -2.53947e-05 0.1461080
0.008000 -0.00837374 -4.21422e-05 0.1460950
0.010000 -0.0104229 -6.29879e-05 0.1460780
0.012000 -0.0124549 -8.78975e-05 0.1460570
0.014000 -0.0144831 -0.000116864 0.1460320
0.016000 -0.0165031 -0.000149869 0.1460030
0.018000 -0.0185126 -0.000186894 0.1459700
0.020000 -0.0205157 -0.000227926 0.1459330
0.022000 -0.0225079 -0.000272941 0.1458920
0.024000 -0.0244882 -0.000321917 0.1458470
0.026000 -0.0264553 -0.000374828 0.1457980
0.028000 -0.0284215 -0.000431671 0.1457450
0.030000 -0.0303725 -0.000492415 0.1456890
0.032000 -0.0323082 -0.000557032 0.1456280
0.034000 -0.0342138 -0.000625459 0.1455630
0.036000 -0.0361324 -0.000697723 0.1454950
0.038000 -0.0380463 -0.000773815 0.1454230
0.040000 -0.0399685 -0.000853752 0.1453460
0.042000 -0.0418892 -0.00093753 0.1452670
0.044000 -0.043794 -0.00102512 0.1451830
0.046000 -0.0456982 -0.00111651 0.1450950
0.048000 -0.0475798 -0.00121167 0.1450040
0.050000 -0.0494374 -0.00131055 0.1449090
0.052000 -0.051299 -0.00141314 0.1448100
0.054000 -0.0531768 -0.0015195 0.1447070
0.056000 -0.0550535 -0.0016296 0.1446010
0.058000 -0.0569201 -0.00174344 0.1444910
0.060000 -0.0587673 -0.00186098 0.1443770
0.062000 -0.0605903 -0.00198216 0.1442590
0.064000 -0.0624269 -0.00210701 0.1441380
0.066000 -0.0642754 -0.00223556 0.1440130
0.068000 -0.0661153 -0.00236779 0.1438850
0.070000 -0.0679361 -0.00250366 0.1437530
0.072000 -0.0697299 -0.00264312 0.1436170
0.074000 -0.0715489 -0.00278622 0.1434770
0.076000 -0.0733674 -0.00293295 0.1433340
0.078000 -0.0751808 -0.00308331 0.1431870
0.080000 -0.0769502 -0.00323721 0.1430370
0.082000 -0.0787378 -0.00339469 0.1428830
0.084000 -0.0805395 -0.00355576 0.1427260
0.086000 -0.0823318 -0.00372043 0.1425650
0.088000 -0.0840826 -0.00388859 0.1424000
0.090000 -0.085857 -0.0040603 0.1422320
0.092000 -0.0876349 -0.00423557 0.1420600
0.094000 -0.0893993 -0.00441437 0.1418850
0.096000 -0.0911353 -0.00459664 0.1417060
0.098000 -0.0928987 -0.00478244 0.1415240
0.100000 -0.0946574 -0.00497175 0.1413380
0.102000 -0.0963691 -0.00516449 0.1411490
0.104000 -0.0981078 -0.0053607 0.1409560
0.106000 -0.0998541 -0.00556041 0.1407600
0.108000 -0.101543 -0.0057635 0.1405600
0.110000 -0.103269 -0.00597003 0.1403570
0.112000 -0.105001 -0.00618004 0.1401500
0.114000 -0.106674 -0.00639338 0.1399400
0.116000 -0.108385 -0.00661015 0.1397270
0.118000 -0.110103 -0.00683036 0.1395100
0.120000 -0.111768 -0.00705389 0.1392900
0.122000 -0.113462 -0.00728081 0.1390660
0.124000 -0.115163 -0.00751114 0.1388390
0.126000 -0.116816 -0.00774477 0.1386090
0.128000 -0.118500 -0.00798177 0.1383760
0.130000 -0.120168 -0.0082221 0.1381390
0.132000 -0.121809 -0.00846572 0.1378980
0.136000 -0.125092 -0.00896285 0.1374080
0.138000 -0.126743 -0.00921634 0.1371570
0.140000 -0.128383 -0.0094731 0.1369040
0.142000 -0.129996 -0.00973309 0.1366470
0.144000 -0.131636 -0.00999637 0.1363870
0.146000 -0.133223 -0.0102628 0.1361240
0.148000 -0.134850 -0.0105325 0.1358570
0.150000 -0.136444 -0.0108054 0.1355880
0.152000 -0.138041 -0.0110815 0.1353150
0.154000 -0.139635 -0.0113607 0.1350390
0.156000 -0.141202 -0.0116432 0.1347600
0.158000 -0.142800 -0.0119288 0.1344770
0.160000 -0.144346 -0.0122174 0.1341920
0.162000 -0.145929 -0.0125093 0.1339030
0.164000 -0.147460 -0.0128042 0.1336110
0.166000 -0.149023 -0.0131023 0.1333160
0.168000 -0.150536 -0.0134033 0.1330180
0.170000 -0.152088 -0.0137075 0.1327170
0.172000 -0.153583 -0.0140147 0.1324130
0.174000 -0.155121 -0.0143249 0.1321060
0.176000 -0.156598 -0.0146381 0.1317950
0.178000 -0.158126 -0.0149544 0.1314820
0.180000 -0.159594 -0.0152735 0.1311660
0.182000 -0.161106 -0.0155958 0.1308470
0.184000 -0.162565 -0.0159209 0.1305250
0.186000 -0.164060 -0.016249 0.1301990
0.188000 -0.165510 -0.016580 0.1298710
0.190000 -0.166993 -0.016914 0.1295400
0.192000 -0.168437 -0.0172509 0.1292060
0.194000 -0.169909 -0.0175907 0.1288690
0.196000 -0.171319 -0.0179333 0.1285300
0.198000 -0.172776 -0.0182789 0.1281870
0.200000 -0.174188 -0.0186273 0.1278410
0.202000 -0.175578 -0.0189784 0.1274930
0.204000 -0.176991 -0.0193324 0.1271420
0.206000 -0.178349 -0.0196891 0.1267880
0.208000 -0.179760 -0.0200486 0.1264310
0.210000 -0.181138 -0.0204109 0.1260720
0.214000 -0.183896 -0.0211438 0.1253440
0.216000 -0.185237 -0.0215142 0.1249770
0.218000 -0.186598 -0.0218874 0.1246060
0.220000 -0.187916 -0.0222633 0.1242330
0.222000 -0.189277 -0.0226418 0.1238570
0.224000 -0.190587 -0.023023 0.1234780
0.226000 -0.191890 -0.0234068 0.1230970
0.228000 -0.193212 -0.0237932 0.1227140
0.230000 -0.194499 -0.0241822 0.1223270
0.232000 -0.195820 -0.0245738 0.1219380
0.234000 -0.197094 -0.024968 0.1215460
0.236000 -0.198323 -0.0253647 0.1211520
0.238000 -0.199617 -0.0257639 0.1207560
0.240000 -0.200862 -0.0261656 0.1203560
0.242000 -0.202106 -0.0265698 0.1199550
0.244000 -0.203362 -0.0269765 0.1195500
0.246000 -0.204572 -0.0273857 0.1191440
0.248000 -0.205778 -0.0277972 0.1187350
0.250000 -0.207007 -0.0282113 0.1183230
0.252000 -0.208187 -0.0286276 0.1179090
0.254000 -0.209369 -0.0290464 0.1174930
0.256000 -0.210578 -0.0294675 0.1170740
0.258000 -0.211741 -0.029891 0.1166530
0.260000 -0.212908 -0.0303168 0.1162290
0.262000 -0.214095 -0.030745 0.1158030
0.264000 -0.215246 -0.0311755 0.1153750
0.266000 -0.216323 -0.0316081 0.1149450
0.268000 -0.217507 -0.0320431 0.1145120
0.270000 -0.218650 -0.0324804 0.1140770
0.272000 -0.219750 -0.0329199 0.1136400
0.274000 -0.220908 -0.0333618 0.1132000
0.276000 -0.222026 -0.0338058 0.1127590
0.278000 -0.223115 -0.034252 0.1123140
0.280000 -0.224180 -0.0347004 0.1118680
0.282000 -0.225285 -0.035151 0.1114200
0.284000 -0.226354 -0.0356037 0.1109690
0.286000 -0.227387 -0.0360584 0.1105170
0.288000 -0.228487 -0.0365154 0.1100620
0.290000 -0.229550 -0.0369745 0.1096050
0.292000 -0.230564 -0.0374356 0.1091460
0.294000 -0.231529 -0.0378987 0.1086850
0.296000 -0.232601 -0.0383639 0.1082220
0.298000 -0.233634 -0.0388312 0.1077560
0.300000 -0.234607 -0.0393004 0.1072890
0.302000 -0.235535 -0.0397714 0.1068200
0.304000 -0.236580 -0.0402446 0.1063490
0.306000 -0.237587 -0.0407198 0.1058760
0.308000 -0.238542 -0.0411969 0.1054010
0.310000 -0.239460 -0.0416758 0.1049230
0.312000 -0.240473 -0.0421567 0.1044450
0.314000 -0.241449 -0.0426396 0.1039640
0.316000 -0.242378 -0.0431244 0.1034810
0.318000 -0.243290 -0.043611 0.1029960
0.320000 -0.244241 -0.0440994 0.1025090
0.322000 -0.245189 -0.0445898 0.1020210
0.324000 -0.246096 -0.045082 0.1015300
0.326000 -0.246957 -0.0455759 0.1010380
0.328000 -0.247803 -0.0460715 0.1005440
0.330000 -0.248702 -0.0465689 0.1000490
0.332000 -0.249612 -0.0470681 0.0995514
0.334000 -0.250483 -0.0475691 0.0990522
0.336000 -0.251354 -0.0480718 0.0985512
0.338000 -0.252151 -0.0485761 0.0980485
0.340000 -0.253013 -0.0490821 0.0975442
0.342000 -0.253882 -0.0495899 0.0970382
0.344000 -0.254718 -0.0500993 0.0965304
0.346000 -0.255519 -0.0506104 0.0960210
0.348000 -0.256308 -0.051123 0.0955099
0.350000 -0.257097 -0.0516372 0.0949973
0.352000 -0.257941 -0.0521531 0.0944831
0.354000 -0.258752 -0.0526706 0.0939672
0.356000 -0.259531 -0.0531896 0.0934497
0.358000 -0.260313 -0.0537103 0.0929307
0.360000 -0.261036 -0.0542323 0.0924100
0.362000 -0.261822 -0.054756 0.0918880
0.364000 -0.262613 -0.0552812 0.0913643
0.366000 -0.263370 -0.0558079 0.0908391
0.368000 -0.264093 -0.0563361 0.0903124
0.370000 -0.264789 -0.0568657 0.0897842
0.372000 -0.265491 -0.0573967 0.0892546
0.374000 -0.266203 -0.0579291 0.0887236
0.376000 -0.266960 -0.058463 0.0881912
0.378000 -0.267683 -0.0589984 0.0876573
0.380000 -0.268381 -0.0595351 0.0871219
0.382000 -0.269051 -0.0600732 0.0865852
0.384000 -0.269739 -0.0606127 0.0860471
0.386000 -0.270377 -0.0611535 0.0855076
0.388000 -0.271038 -0.0616955 0.0849668
0.390000 -0.271699 -0.0622389 0.0844248
0.392000 -0.272380 -0.0627837 0.0838814
0.396000 -0.273662 -0.0638771 0.0827905
0.398000 -0.274283 -0.0644256 0.0822432
0.400000 -0.274901 -0.0649754 0.0816947
0.402000 -0.275476 -0.0655264 0.0811449
0.404000 -0.276084 -0.0660786 0.0805939
0.406000 -0.276699 -0.066632 0.0800417
0.408000 -0.277330 -0.0671866 0.0794883
0.410000 -0.277932 -0.0677425 0.0789337
0.412000 -0.278517 -0.0682995 0.0783778
0.414000 -0.279082 -0.0688577 0.0778208
0.416000 -0.279633 -0.0694169 0.0772626
0.418000 -0.280197 -0.0699773 0.0767034
0.420000 -0.280715 -0.0705388 0.0761430
0.422000 -0.281272 -0.0711013 0.0755815
0.424000 -0.281839 -0.071665 0.0750190
0.426000 -0.282415 -0.0722298 0.0744553
0.428000 -0.282967 -0.0727957 0.0738905
0.430000 -0.283496 -0.0733627 0.0733246
0.432000 -0.284011 -0.0739308 0.0727576
0.434000 -0.284514 -0.0744998 0.0721895
0.436000 -0.285009 -0.0750698 0.0716205
0.438000 -0.285518 -0.0756408 0.0710505
0.440000 -0.285984 -0.0762128 0.0704795
0.442000 -0.286434 -0.0767857 0.0699075
0.444000 -0.286921 -0.0773595 0.0693346
0.446000 -0.287427 -0.0779344 0.0687608
0.448000 -0.287942 -0.0785102 0.0681859
0.450000 -0.288434 -0.0790871 0.0676101
0.452000 -0.288908 -0.0796649 0.0670332
0.456000 -0.289813 -0.0808233 0.0658766
0.458000 -0.290247 -0.0814038 0.0652970
0.460000 -0.290671 -0.0819851 0.0647165
0.462000 -0.291092 -0.0825673 0.0641352
0.464000 -0.291532 -0.0831504 0.0635530
0.466000 -0.291933 -0.0837342 0.0629699
0.468000 -0.292324 -0.0843189 0.0623861
0.470000 -0.292693 -0.0849043 0.0618014
0.472000 -0.293112 -0.0854905 0.0612160
0.474000 -0.293552 -0.0860776 0.0606298
0.476000 -0.293966 -0.0866655 0.0600427
0.478000 -0.294400 -0.0872543 0.0594548
0.480000 -0.294817 -0.0878439 0.0588660
0.482000 -0.295221 -0.0884344 0.0582764
0.484000 -0.295610 -0.0890256 0.0576859
0.486000 -0.295992 -0.0896176 0.0570947
0.488000 -0.296364 -0.0902103 0.0565027
0.490000 -0.296724 -0.0908038 0.0559100
0.492000 -0.297084 -0.0913979 0.0553165
0.494000 -0.297428 -0.0919928 0.0547224
0.496000 -0.297773 -0.0925883 0.0541275
0.498000 -0.298098 -0.0931845 0.0535320
0.500000 -0.298458 -0.0937814 0.0529358
0.502000 -0.298785 -0.094379 0.0523389
0.504000 -0.299106 -0.0949772 0.0517413
0.506000 -0.299415 -0.095576 0.0511431
0.508000 -0.299717 -0.0961755 0.0505443
0.510000 -0.299997 -0.0967755 0.0499448
0.512000 -0.300340 -0.0973761 0.0493448
0.514000 -0.300661 -0.0979775 0.0487442
0.516000 -0.301019 -0.0985795 0.0481428
0.518000 -0.301356 -0.0991822 0.0475408
0.520000 -0.301716 -0.0997856 0.0469381
0.522000 -0.302061 -0.100390 0.0463347
0.524000 -0.302392 -0.100995 0.0457305
0.526000 -0.302712 -0.101600 0.0451257
0.528000 -0.303023 -0.102206 0.0445203
0.530000 -0.303325 -0.102813 0.0439143
0.532000 -0.303622 -0.103420 0.0433076
0.534000 -0.303914 -0.104028 0.0427004
0.536000 -0.304202 -0.104636 0.0420926
0.538000 -0.304477 -0.105245 0.0414842
0.540000 -0.304753 -0.105855 0.0408752
0.542000 -0.305015 -0.106465 0.0402657
0.544000 -0.305281 -0.107075 0.0396557
0.546000 -0.305535 -0.107686 0.0390451
0.548000 -0.305793 -0.108298 0.0384340
0.550000 -0.306043 -0.108910 0.0378225
0.552000 -0.306294 -0.109523 0.0372104
0.554000 -0.306532 -0.110136 0.0365978
0.556000 -0.306773 -0.110749 0.0359847
0.558000 -0.307014 -0.111363 0.0353712
0.560000 -0.307248 -0.111978 0.0347572
0.562000 -0.307469 -0.112593 0.0341427
0.564000 -0.307692 -0.113208 0.0335277
0.566000 -0.307902 -0.113824 0.0329123
0.568000 -0.308164 -0.114440 0.0322965
0.570000 -0.308391 -0.115057 0.0316802
0.572000 -0.308615 -0.115674 0.0310634
0.574000 -0.308833 -0.116292 0.0304462
0.576000 -0.309050 -0.116910 0.0298285
0.578000 -0.309262 -0.117528 0.0292104
0.580000 -0.309464 -0.118147 0.0285919
0.582000 -0.309671 -0.118767 0.0279730
0.584000 -0.309864 -0.119386 0.0273537
0.586000 -0.310061 -0.120006 0.0267339
0.588000 -0.310245 -0.120627 0.0261138
0.590000 -0.310435 -0.121248 0.0254933
0.592000 -0.310611 -0.121869 0.0248724
0.594000 -0.310791 -0.122491 0.0242512
0.596000 -0.310958 -0.123113 0.0236296
0.598000 -0.311126 -0.123735 0.0230077
0.600000 -0.311281 -0.124357 0.0223855
0.602000 -0.311437 -0.124980 0.0217629
0.604000 -0.311578 -0.125603 0.0211401
0.606000 -0.311720 -0.126227 0.0205169
0.608000 -0.311846 -0.126851 0.0198935
0.610000 -0.311971 -0.127474 0.0192698
0.612000 -0.312079 -0.128099 0.0186458
0.614000 -0.312183 -0.128723 0.0180217
0.616000 -0.312269 -0.129348 0.0173973
0.618000 -0.312349 -0.129972 0.0167728
0.620000 -0.312410 -0.130597 0.0161481
0.622000 -0.312462 -0.131222 0.0155233
0.624000 -0.312494 -0.131847 0.0148983
0.626000 -0.312511 -0.132472 0.0142734
0.628000 -0.312488 -0.133097 0.0136483
0.630000 -0.312457 -0.133722 0.0130234
0.632000 -0.312387 -0.134347 0.0123984
0.634000 -0.312299 -0.134971 0.0117737
0.636000 -0.312145 -0.135595 0.0111491
0.638000 -0.311372 -0.135907 0.0105248
0.639000 -0.311225 -0.136218 0.0102135
0.640000 -0.311119 -0.136529 0.00990222
0.641000 -0.311018 -0.136840 0.00959108
0.642000 -0.310902 -0.137151 0.00928007
0.643000 -0.310790 -0.137462 0.00896917
0.644000 -0.310618 -0.137773 0.00865839
0.645000 -0.310427 -0.138083 0.00834778
0.646000 -0.310251 -0.138393 0.00803736
0.647000 -0.310062 -0.138703 0.00772711
0.648000 -0.309823 -0.139013 0.00741705
0.649000 -0.309569 -0.139323 0.00710724
0.650000 -0.309285 -0.139632 0.00679767
0.651000 -0.308990 -0.139941 0.00648839
0.652000 -0.308668 -0.140250 0.00617941
0.653000 -0.308252 -0.140558 0.00587075
0.654000 -0.307814 -0.140866 0.00556251
0.655000 -0.307365 -0.141173 0.00525471
0.656000 -0.306820 -0.141480 0.00494735
0.657000 -0.306240 -0.141786 0.00464055
0.658000 -0.305614 -0.142092 0.00433432
0.659000 -0.304945 -0.142397 0.00402872
0.660000 -0.304214 -0.142701 0.00372379
0.661000 -0.303370 -0.143004 0.00341959
0.662000 -0.302429 -0.143306 0.00311625
0.663000 -0.301394 -0.143608 0.00281385
0.664000 -0.300258 -0.143908 0.00251248
0.665000 -0.298983 -0.144207 0.00221226
0.666000 -0.297526 -0.144504 0.00191332
0.667000 -0.295844 -0.144800 0.00161585
0.668000 -0.293898 -0.145094 0.00132009
0.669000 -0.292006 -0.145240 0.0010263
0.669500 -0.290548 -0.145385 0.000880789
0.670000 -0.289043 -0.145529 0.000735453
0.670500 -0.287385 -0.145673 0.000590974
0.671000 -0.285497 -0.145815 0.000447486
0.671500 -0.283120 -0.145956 0.000305029
0.672000 -0.279738 -0.146094 0.000164174
0.672500 -0.237838 -0.146108 2.581e-05
0.673000 -0.150390 -0.146108 1.21676e-05
0.673500 -0.0486913 -0.146108 1.2373e-05
0.674000 0.0390942 -0.146108 1.25695e-05
0.674500 0.0967792 -0.146108 1.24931e-05
0.675000 0.1190820 -0.146108 1.25681e-05
0.675500 0.1200540 -0.146109 1.25349e-05
0.676000 0.1149500 -0.146077 1.12741e-05
0.676500 0.1114710 -0.146020 4.31478e-05
0.677000 0.1097260 -0.145962 0.000100792
0.677500 0.1085810 -0.145907 0.000158216
0.678000 0.1075550 -0.145853 0.000213312
0.678500 0.1066140 -0.145800 0.000267195
0.679000 0.1055320 -0.145747 0.000320533
0.679500 0.1045770 -0.145695 0.000373373
0.680000 0.1037270 -0.145643 0.000425705
0.680500 0.1030240 -0.145591 0.000477581
0.681000 0.1023570 -0.145540 0.000529089
0.681500 0.1016640 -0.145489 0.00058026
0.682000 0.1010590 -0.145439 0.000631108
0.682500 0.1004820 -0.145388 0.000681637
0.683000 0.0999190 -0.145338 0.000731874
0.683500 0.0993628 -0.145289 0.00078183
0.684000 0.0987574 -0.145239 0.000831519
0.684500 0.0982291 -0.145190 0.000880901
0.685000 0.0977110 -0.145141 0.00093002
0.685500 0.0971766 -0.145093 0.000978868
0.686000 0.0966242 -0.145045 0.00102747
0.686500 0.0960637 -0.144996 0.00107578
0.687000 0.0951698 -0.144901 0.00112382
0.688000 0.0942041 -0.144807 0.00121894
0.689000 0.0932766 -0.144714 0.00131317
0.690000 0.0924161 -0.144621 0.00140645
0.691000 0.0915959 -0.144530 0.00149887
0.692000 0.0907324 -0.144439 0.00159046
0.693000 0.0897657 -0.144349 0.0016812
0.694000 0.0889596 -0.144260 0.00177098
0.695000 0.0880939 -0.144172 0.00185993
0.697000 0.0865822 -0.143998 0.00203536
0.698000 0.0858496 -0.143913 0.00212194
0.699000 0.0850245 -0.143827 0.00220779
0.701000 0.0833588 -0.143660 0.00237701
0.702000 0.0824984 -0.143577 0.00246037
0.703000 0.0817613 -0.143496 0.00254288
0.704000 0.0810493 -0.143415 0.00262463
0.705000 0.0803209 -0.143334 0.00270568
0.706000 0.0795911 -0.143255 0.0027860
0.708000 0.0777743 -0.143098 0.00294438
0.709000 0.0769684 -0.143021 0.00302217
0.710000 0.0760922 -0.142945 0.00309912
0.711000 0.0753096 -0.142870 0.00317522
0.712000 0.0745246 -0.142795 0.00325052
0.713000 0.0737262 -0.142722 0.00332505
0.714000 0.0729176 -0.142649 0.00339878
0.715000 0.0719786 -0.142577 0.0034717
0.716000 0.0707500 -0.142506 0.00354369
0.717000 0.0698278 -0.142436 0.00361446
0.718000 0.0688967 -0.142367 0.00368427
0.719000 0.0679287 -0.142299 0.00375316
0.720000 0.0669983 -0.142232 0.00382109
0.721000 0.0660550 -0.142166 0.00388809
0.722000 0.0650764 -0.142101 0.00395414
0.723000 0.0640741 -0.142037 0.00401922
0.724000 0.0629299 -0.141974 0.0040833
0.725000 0.0617285 -0.141912 0.00414624
0.726000 0.0604400 -0.141852 0.00420797
0.727000 0.0592767 -0.141793 0.00426842
0.728000 0.0580176 -0.141735 0.00432768
0.729000 0.0568387 -0.141678 0.00438571
0.730000 0.0556580 -0.141622 0.00444254
0.731000 0.0544408 -0.141568 0.00449819
0.732000 0.0531946 -0.141514 0.00455263
0.733000 0.0519213 -0.141463 0.00460583
0.734000 0.0506338 -0.141412 0.00465775
0.735000 0.0492077 -0.141363 0.00470838
0.736000 0.0476919 -0.141315 0.0047576
0.737000 0.0460695 -0.141269 0.0048053
0.738000 0.0446229 -0.141224 0.00485137
0.739000 0.0431684 -0.141181 0.00489598
0.740000 0.0416956 -0.141139 0.00493914
0.741000 0.0401616 -0.141099 0.00498084
0.742000 0.0386462 -0.141061 0.0050210
0.743000 0.0371289 -0.141024 0.00505964
0.744000 0.0355929 -0.140988 0.00509677
0.745000 0.0340496 -0.140954 0.00513236
0.746000 0.0324977 -0.140921 0.00516641
0.747000 0.0309081 -0.140890 0.0051989
0.748000 0.0293000 -0.140861 0.00522981
0.749000 0.0276822 -0.140834 0.0052591
0.750000 0.0260583 -0.140807 0.00528678
0.751000 0.0244084 -0.140783 0.00531284
0.752000 0.0227274 -0.140760 0.00533725
0.753000 0.0210728 -0.140739 0.00535998
0.754000 0.0193273 -0.140720 0.00538104
0.755000 0.0176473 -0.140702 0.00540037
0.757000 0.0141464 -0.140672 0.00543389
0.759000 0.0107987 -0.140649 0.0054605
0.760000 0.00913324 -0.140640 0.00547129
0.761000 0.00747875 -0.140632 0.00548042
0.762000 0.00583399 -0.140627 0.0054879
0.763000 0.00419917 -0.140622 0.00549373
0.764000 0.00257498 -0.140620 0.00549792
0.765000 0.000962141 -0.140619 0.0055005
0.766000 -0.000638551 -0.140619 0.00550146
0.767000 -0.00222636 -0.140622 0.00550081
0.768000 -0.00380114 -0.140626 0.00549858
0.769000 -0.00536213 -0.140631 0.00549478
0.770000 -0.0069088 -0.140638 0.00548942
0.771000 -0.00844343 -0.140646 0.0054825
0.772000 -0.009960 -0.140656 0.00547406
0.773000 -0.0114612 -0.140668 0.0054641
0.774000 -0.012944 -0.140681 0.00545263
0.775000 -0.0143855 -0.140695 0.00543969
0.776000 -0.0158333 -0.140711 0.0054253
0.777000 -0.0172488 -0.140728 0.00540946
0.778000 -0.0186469 -0.140747 0.00539221
0.779000 -0.020045 -0.140767 0.00537356
0.780000 -0.0214085 -0.140788 0.00535351
0.781000 -0.0227576 -0.140811 0.0053321
0.782000 -0.0240851 -0.140835 0.00530934
0.783000 -0.025395 -0.140860 0.00528526
0.784000 -0.0266916 -0.140887 0.00525986
0.785000 -0.027969 -0.140915 0.00523317
0.786000 -0.0292313 -0.140944 0.0052052
0.787000 -0.0304563 -0.140975 0.00517596
0.788000 -0.0316603 -0.141006 0.00514551
0.789000 -0.0328684 -0.141039 0.00511385
0.790000 -0.0340665 -0.141073 0.00508098
0.791000 -0.0352401 -0.141109 0.00504691
0.792000 -0.036409 -0.141145 0.00501167
0.793000 -0.0375677 -0.141183 0.00497526
0.794000 -0.0386863 -0.141221 0.00493769
0.795000 -0.0398123 -0.141261 0.00489901
0.796000 -0.0409374 -0.141302 0.00485919
0.797000 -0.0420451 -0.141344 0.00481825
0.798000 -0.0431357 -0.141387 0.0047762
0.799000 -0.0442074 -0.141431 0.00473307
0.800000 -0.0452701 -0.141477 0.00468886
0.801000 -0.0462887 -0.141523 0.00464359
0.802000 -0.047319 -0.141570 0.00459731
0.803000 -0.0483334 -0.141619 0.00454998
0.804000 -0.0493504 -0.141668 0.00450165
0.805000 -0.0503558 -0.141718 0.0044523
0.806000 -0.0513374 -0.141770 0.00440194
0.807000 -0.0523265 -0.141822 0.00435061
0.808000 -0.0533053 -0.141875 0.00429828
0.809000 -0.0542753 -0.141930 0.00424498
0.810000 -0.0552376 -0.141985 0.0041907
0.811000 -0.0561646 -0.142041 0.00413546
0.812000 -0.0570994 -0.142098 0.0040793
0.813000 -0.0580272 -0.142156 0.0040222
0.814000 -0.0589498 -0.142215 0.00396418
0.815000 -0.0598539 -0.142275 0.00390523
0.816000 -0.0607654 -0.142336 0.00384537
0.817000 -0.0616643 -0.142397 0.00378461
0.818000 -0.0625565 -0.142460 0.00372295
0.819000 -0.0634154 -0.142523 0.00366039
0.820000 -0.064290 -0.142588 0.00359698
0.821000 -0.0651617 -0.142653 0.00353269
0.822000 -0.0660256 -0.142719 0.00346753
0.823000 -0.0668769 -0.142786 0.0034015
0.824000 -0.0677274 -0.142853 0.00333463
0.825000 -0.0685733 -0.142922 0.0032669
0.826000 -0.0694085 -0.142991 0.00319833
0.827000 -0.0702173 -0.143062 0.00312892
0.828000 -0.0710345 -0.143133 0.00305871
0.829000 -0.0718493 -0.143204 0.00298768
0.830000 -0.0726549 -0.143277 0.00291583
0.831000 -0.0734524 -0.143351 0.00284318
0.832000 -0.0742468 -0.143425 0.00276973
0.833000 -0.0750333 -0.143500 0.00269548
0.835000 -0.0765544 -0.143652 0.00254466
0.836000 -0.0773114 -0.143729 0.00246811
0.837000 -0.0780647 -0.143808 0.0023908
0.838000 -0.0788034 -0.143886 0.00231274
0.839000 -0.0795372 -0.143966 0.00223394
0.840000 -0.0802469 -0.144046 0.00215441
0.841000 -0.080957 -0.144127 0.00207416
0.842000 -0.0816594 -0.144209 0.00199321
0.843000 -0.0823506 -0.144291 0.00191156
0.844000 -0.0830224 -0.144374 0.00182921
0.845000 -0.0836879 -0.144458 0.00174619
0.846000 -0.0843358 -0.144542 0.00166251
0.847000 -0.0849728 -0.144627 0.00157818
0.848000 -0.0855987 -0.144713 0.00149321
0.849000 -0.0862108 -0.144799 0.00140762
0.850000 -0.0867996 -0.144886 0.00132141
0.851000 -0.0873679 -0.144973 0.00123462
0.852000 -0.0879136 -0.145061 0.00114726
0.853000 -0.0881103 -0.145105 0.00105936
0.853500 -0.0883562 -0.145149 0.00101534
0.854000 -0.0885974 -0.145193 0.000971153
0.854500 -0.0888393 -0.145238 0.000926853
0.855000 -0.0890695 -0.145282 0.000882437
0.855500 -0.0892835 -0.145327 0.000837912
0.856500 -0.0896917 -0.145417 0.000748545
0.857000 -0.0898851 -0.145462 0.000703711
0.857500 -0.0900628 -0.145507 0.000658775
0.858000 -0.0902308 -0.145552 0.000613763
0.858500 -0.090386 -0.145597 0.000568659
0.859000 -0.0905196 -0.145642 0.00052348
0.859500 -0.0906345 -0.145687 0.000478246
0.860000 -0.0907291 -0.145733 0.000432952
0.860500 -0.090798 -0.145778 0.000387612
0.861000 -0.0908332 -0.145823 0.000342254
0.861500 -0.0908266 -0.145869 0.00029687
0.862000 -0.0907693 -0.145914 0.000251517
0.862500 -0.0906747 -0.145959 0.000206205
0.863000 -0.0904109 -0.146004 0.000160912
0.863500 -0.0900437 -0.146049 0.000115976
0.864000 -0.089467 -0.146093 7.11387e-05
0.864500 -0.0827111 -0.146109 2.68392e-05
0.865000 -0.0668672 -0.146108 1.14209e-05
0.866000 -0.0140001 -0.146108 1.24676e-05
0.866500 0.0107378 -0.146108 1.24697e-05
0.867000 0.0280723 -0.146108 1.24787e-05
0.867500 0.0388159 -0.146109 1.24322e-05
0.868000 0.0440290 -0.146109 1.17821e-05
0.868500 0.0439063 -0.146110 1.09309e-05
0.869000 0.0420747 -0.146095 1.02889e-05
0.869500 0.0404569 -0.146075 2.48307e-05
0.870000 0.0392279 -0.146055 4.52976e-05
0.870500 0.0382132 -0.146035 6.54182e-05
0.871500 0.0364142 -0.145998 0.000103669
0.872000 0.0355785 -0.145981 0.000121864
0.872500 0.0347795 -0.145963 0.000139743
0.873000 0.0340168 -0.145946 0.000157172
0.873500 0.0332821 -0.145929 0.000174222
0.874000 0.0325682 -0.145913 0.000190889
0.874500 0.0318730 -0.145897 0.000207193
0.875000 0.0311852 -0.145882 0.000223147
0.875500 0.0305148 -0.145866 0.000238738
0.876000 0.0298629 -0.145851 0.000254012
0.876500 0.0292234 -0.145837 0.000268955
0.877000 0.0285941 -0.145822 0.000283576
0.877500 0.0279468 -0.145808 0.000297878
0.878000 0.0273312 -0.145795 0.000311863
0.878500 0.0267128 -0.145781 0.000325531
0.879000 0.0261110 -0.145768 0.000338892
0.879500 0.0255176 -0.145756 0.000351948
0.880000 0.0249319 -0.145743 0.00036471
0.880500 0.0243410 -0.145731 0.000377181
0.881000 0.0237675 -0.145719 0.000389358
0.881500 0.0231996 -0.145707 0.000401244
0.882000 0.0226366 -0.145696 0.000412844
0.882500 0.0220687 -0.145685 0.000424164
0.883000 0.0215143 -0.145674 0.000435203
0.883500 0.0209625 -0.145664 0.000445962
0.884000 0.0204213 -0.145654 0.000456444
0.884500 0.0198793 -0.145644 0.000466658
0.885000 0.0193400 -0.145634 0.0004766
0.886000 0.0182715 -0.145615 0.000495674
0.886500 0.0177413 -0.145607 0.000504812
0.887000 0.0172140 -0.145598 0.000513684
0.887500 0.0166893 -0.145590 0.000522293
0.888000 0.0161667 -0.145582 0.000530639
0.888500 0.0156466 -0.145574 0.000538724
0.889000 0.0151280 -0.145566 0.000546549
0.889500 0.0146163 -0.145559 0.000554116
0.890000 0.0141049 -0.145552 0.000561426
0.890500 0.0135952 -0.145545 0.00056848
0.891000 0.0130815 -0.145538 0.000575278
0.891500 0.0125757 -0.145532 0.000581821
0.892000 0.0120718 -0.145526 0.00058811
0.892500 0.0115698 -0.145520 0.000594147
0.893000 0.0110702 -0.145515 0.000599933
0.893500 0.0105740 -0.145510 0.000605469
0.894000 0.0100784 -0.145505 0.000610759
0.894500 0.00958429 -0.145500 0.000615799
0.895000 0.00909216 -0.145495 0.000620592
0.895500 0.00860149 -0.145491 0.00062514
0.896000 0.00811292 -0.145487 0.000629442
0.896500 0.00762548 -0.145483 0.0006335
0.897000 0.00714031 -0.145479 0.000637314
0.897500 0.00665621 -0.145476 0.000640886
0.898000 0.0061735 -0.145473 0.000644215
0.898500 0.00569321 -0.145470 0.000647303
0.899000 0.00521378 -0.145468 0.000650151
0.899500 0.00473624 -0.145465 0.000652759
0.900000 0.00425972 -0.145463 0.000655129
0.900500 0.00378499 -0.145461 0.00065726
0.901000 0.00331141 -0.145459 0.000659154
0.901500 0.00283947 -0.145458 0.000660811
0.902000 0.00236874 -0.145457 0.000662232
0.902500 0.00189958 -0.145456 0.000663418
0.903000 0.00143176 -0.145455 0.00066437
0.903500 0.000965324 -0.145455 0.000665087
0.904000 0.000500229 -0.145454 0.000665571
0.904400 0.000129247 -0.145454 0.000665823
0.904422 0.000140621 -0.145454 0.000665876
0.904433 0.0001206 -0.145454 0.000665883
0.904442 0.000127539 -0.145454 0.000665885
0.904454 0.000103867 -0.145454 0.000665887
0.904465 9.6326e-05 -0.145454 0.00066589
0.904464 9.85485e-05 -0.145454 0.00066589
0.904477 7.82369e-05 -0.145454 0.000665893
0.904479 7.53988e-05 -0.145454 0.000665893


==> data/FSI/rubber22_nu04999E5e+6_ref4.txt <==
0.002000 -0.00215819 -4.31651e-06 0.1461200
0.004000 -0.00422943 -1.27754e-05 0.1461160
0.006000 -0.00630962 -2.53946e-05 0.1461080
0.008000 -0.00837374 -4.21421e-05 0.1460950
0.010000 -0.0104229 -6.29878e-05 0.1460780
0.012000 -0.0124549 -8.78975e-05 0.1460570
0.014000 -0.0144831 -0.000116864 0.1460320
0.016000 -0.0165031 -0.00014987 0.1460030
0.018000 -0.0185126 -0.000186895 0.1459700
0.020000 -0.0205157 -0.000227926 0.1459330
0.022000 -0.0225079 -0.000272942 0.1458920
0.024000 -0.0244882 -0.000321918 0.1458470
0.026000 -0.0264553 -0.000374829 0.1457980
0.028000 -0.0284215 -0.000431672 0.1457450
0.030000 -0.0303725 -0.000492417 0.1456890
0.032000 -0.0323082 -0.000557033 0.1456280
0.034000 -0.0342138 -0.00062546 0.1455630
0.036000 -0.0361324 -0.000697725 0.1454950
0.038000 -0.0380463 -0.000773818 0.1454230
0.040000 -0.0399685 -0.000853754 0.1453460
0.042000 -0.0418893 -0.000937533 0.1452670
0.044000 -0.043794 -0.00102512 0.1451830
0.046000 -0.0456982 -0.00111652 0.1450950
0.048000 -0.0475798 -0.00121168 0.1450040
0.050000 -0.0494374 -0.00131055 0.1449090
0.052000 -0.051299 -0.00141315 0.1448100
0.054000 -0.0531768 -0.0015195 0.1447070
0.056000 -0.0550535 -0.00162961 0.1446010
0.058000 -0.0569201 -0.00174345 0.1444910
0.060000 -0.0587674 -0.00186098 0.1443770
0.062000 -0.0605904 -0.00198216 0.1442590
0.064000 -0.062427 -0.00210702 0.1441380
0.066000 -0.0642754 -0.00223557 0.1440130
0.068000 -0.0661154 -0.0023678 0.1438850
0.070000 -0.0679362 -0.00250367 0.1437530
0.072000 -0.069730 -0.00264313 0.1436170
0.074000 -0.0715489 -0.00278623 0.1434770
0.076000 -0.0733675 -0.00293296 0.1433340
0.078000 -0.0751809 -0.00308332 0.1431870
0.080000 -0.0769504 -0.00323722 0.1430370
0.082000 -0.0787379 -0.0033947 0.1428830
0.084000 -0.0805396 -0.00355578 0.1427260
0.086000 -0.082332 -0.00372044 0.1425650
0.088000 -0.0840828 -0.00388861 0.1424000
0.090000 -0.0858572 -0.00406032 0.1422320
0.092000 -0.087635 -0.00423559 0.1420600
0.094000 -0.0893995 -0.00441439 0.1418850
0.096000 -0.0911354 -0.00459666 0.1417060
0.098000 -0.0928989 -0.00478246 0.1415240
0.100000 -0.0946576 -0.00497177 0.1413380
0.102000 -0.0963692 -0.00516451 0.1411490
0.104000 -0.0981079 -0.00536073 0.1409560
0.106000 -0.0998543 -0.00556043 0.1407600
0.108000 -0.101544 -0.00576352 0.1405600
0.110000 -0.103269 -0.00597006 0.1403570
0.112000 -0.105002 -0.00618006 0.1401500
0.114000 -0.106674 -0.00639341 0.1399400
0.116000 -0.108385 -0.00661018 0.1397270
0.118000 -0.110103 -0.00683039 0.1395100
0.120000 -0.111768 -0.00705392 0.1392900
0.122000 -0.113462 -0.00728084 0.1390660
0.124000 -0.115163 -0.00751117 0.1388390
0.126000 -0.116817 -0.0077448 0.1386090
0.128000 -0.118501 -0.0079818 0.1383750
0.130000 -0.120168 -0.00822214 0.1381380
0.132000 -0.121809 -0.00846576 0.1378980
0.136000 -0.125092 -0.00896289 0.1374080
0.138000 -0.126743 -0.00921638 0.1371570
0.140000 -0.128384 -0.00947315 0.1369040
0.142000 -0.129996 -0.00973314 0.1366470
0.144000 -0.131637 -0.00999641 0.1363870
0.146000 -0.133224 -0.0102629 0.1361240
0.148000 -0.134850 -0.0105326 0.1358570
0.150000 -0.136444 -0.0108054 0.1355880
0.152000 -0.138042 -0.0110815 0.1353150
0.154000 -0.139636 -0.0113608 0.1350390
0.156000 -0.141203 -0.0116432 0.1347590
0.158000 -0.142800 -0.0119288 0.1344770
0.160000 -0.144347 -0.0122175 0.1341910
0.162000 -0.145930 -0.0125094 0.1339030
0.164000 -0.147460 -0.0128043 0.1336110
0.166000 -0.149023 -0.0131023 0.1333160
0.168000 -0.150537 -0.0134034 0.1330180
0.170000 -0.152089 -0.0137076 0.1327170
0.172000 -0.153583 -0.0140147 0.1324130
0.174000 -0.155121 -0.014325 0.1321060
0.176000 -0.156598 -0.0146382 0.1317950
0.178000 -0.158126 -0.0149544 0.1314820
0.180000 -0.159595 -0.0152736 0.1311660
0.182000 -0.161107 -0.0155958 0.1308470
0.184000 -0.162566 -0.015921 0.1305240
0.186000 -0.164061 -0.0162491 0.1301990
0.188000 -0.165510 -0.0165801 0.1298710
0.190000 -0.166994 -0.0169141 0.1295400
0.192000 -0.168438 -0.017251 0.1292060
0.194000 -0.169909 -0.0175908 0.1288690
0.196000 -0.171320 -0.0179334 0.1285300
0.198000 -0.172777 -0.018279 0.1281870
0.200000 -0.174188 -0.0186273 0.1278410
0.202000 -0.175578 -0.0189785 0.1274930
0.204000 -0.176991 -0.0193325 0.1271420
0.206000 -0.178349 -0.0196892 0.1267880
0.208000 -0.179760 -0.0200487 0.1264310
0.210000 -0.181139 -0.020411 0.1260720
0.212000 -0.182543 -0.0207761 0.1257090
0.214000 -0.183896 -0.0211439 0.1253440
0.216000 -0.185238 -0.0215143 0.1249760
0.218000 -0.186599 -0.0218875 0.1246060
0.220000 -0.187917 -0.0222634 0.1242330
0.222000 -0.189278 -0.0226419 0.1238570
0.224000 -0.190588 -0.0230231 0.1234780
0.226000 -0.191891 -0.0234069 0.1230970
0.228000 -0.193213 -0.0237933 0.1227130
0.230000 -0.194500 -0.0241823 0.1223270
0.232000 -0.195821 -0.0245739 0.1219380
0.234000 -0.197095 -0.0249681 0.1215460
0.236000 -0.198324 -0.0253648 0.1211520
0.238000 -0.199618 -0.025764 0.1207560
0.240000 -0.200862 -0.0261657 0.1203560
0.242000 -0.202107 -0.026570 0.1199550
0.244000 -0.203363 -0.0269767 0.1195500
0.246000 -0.204573 -0.0273858 0.1191440
0.248000 -0.205779 -0.0277974 0.1187340
0.250000 -0.207008 -0.0282114 0.1183230
0.252000 -0.208188 -0.0286278 0.1179090
0.254000 -0.209370 -0.0290465 0.1174930
0.256000 -0.210579 -0.0294677 0.1170740
0.258000 -0.211742 -0.0298911 0.1166530
0.260000 -0.212909 -0.030317 0.1162290
0.262000 -0.214096 -0.0307452 0.1158030
0.264000 -0.215247 -0.0311757 0.1153750
0.266000 -0.216325 -0.0316083 0.1149450
0.268000 -0.217509 -0.0320433 0.1145120
0.270000 -0.218651 -0.0324806 0.1140770
0.272000 -0.219751 -0.0329201 0.1136400
0.274000 -0.220909 -0.0333619 0.1132000
0.276000 -0.222027 -0.033806 0.1127580
0.278000 -0.223116 -0.0342522 0.1123140
0.280000 -0.224182 -0.0347006 0.1118680
0.282000 -0.225287 -0.0351512 0.1114200
0.284000 -0.226355 -0.0356039 0.1109690
0.286000 -0.227389 -0.0360586 0.1105160
0.288000 -0.228489 -0.0365156 0.1100620
0.290000 -0.229551 -0.0369747 0.1096050
0.292000 -0.230565 -0.0374359 0.1091460
0.294000 -0.231531 -0.0378989 0.1086840
0.296000 -0.232603 -0.0383641 0.1082210
0.298000 -0.233635 -0.0388314 0.1077560
0.300000 -0.234609 -0.0393006 0.1072890
0.302000 -0.235537 -0.0397717 0.1068200
0.304000 -0.236582 -0.0402448 0.1063490
0.306000 -0.237589 -0.040720 0.1058750
0.308000 -0.238544 -0.0411971 0.1054000
0.310000 -0.239462 -0.041676 0.1049230
0.312000 -0.240475 -0.042157 0.1044440
0.314000 -0.241451 -0.0426399 0.1039630
0.316000 -0.242380 -0.0431246 0.1034800
0.318000 -0.243292 -0.0436112 0.1029960
0.320000 -0.244243 -0.0440997 0.1025090
0.322000 -0.245192 -0.0445901 0.1020210
0.324000 -0.246098 -0.0450823 0.1015300
0.326000 -0.246959 -0.0455762 0.1010380
0.328000 -0.247806 -0.0460718 0.1005440
0.330000 -0.248705 -0.0465692 0.1000480
0.332000 -0.249614 -0.0470685 0.0995511
0.334000 -0.250485 -0.0475694 0.0990518
0.336000 -0.251357 -0.0480721 0.0985509
0.338000 -0.252154 -0.0485764 0.0980482
0.340000 -0.253016 -0.0490825 0.0975439
0.342000 -0.253885 -0.0495902 0.0970378
0.344000 -0.254721 -0.0500997 0.0965301
0.346000 -0.255522 -0.0506107 0.0960206
0.348000 -0.256311 -0.0511234 0.0955096
0.350000 -0.257100 -0.0516376 0.0949969
0.352000 -0.257944 -0.0521534 0.0944827
0.354000 -0.258755 -0.052671 0.0939669
0.356000 -0.259534 -0.053190 0.0934493
0.358000 -0.260316 -0.0537107 0.0929303
0.360000 -0.261039 -0.0542327 0.0924096
0.362000 -0.261825 -0.0547564 0.0918876
0.364000 -0.262617 -0.0552816 0.0913639
0.366000 -0.263374 -0.0558084 0.0908387
0.368000 -0.264097 -0.0563365 0.0903119
0.370000 -0.264793 -0.0568661 0.0897838
0.372000 -0.265492 -0.0573971 0.0892542
0.374000 -0.266205 -0.0579295 0.0887232
0.376000 -0.266963 -0.0584635 0.0881908
0.378000 -0.267686 -0.0589988 0.0876568
0.380000 -0.268384 -0.0595356 0.0871215
0.382000 -0.269054 -0.0600737 0.0865847
0.384000 -0.269743 -0.0606132 0.0860466
0.386000 -0.270380 -0.0611539 0.0855071
0.388000 -0.271042 -0.061696 0.0849664
0.390000 -0.271702 -0.0622394 0.0844243
0.392000 -0.272384 -0.0627842 0.0838809
0.396000 -0.273665 -0.0638776 0.0827900
0.398000 -0.274285 -0.0644262 0.0822427
0.400000 -0.274903 -0.064976 0.0816941
0.402000 -0.275478 -0.0655269 0.0811443
0.404000 -0.276087 -0.0660791 0.0805934
0.406000 -0.276701 -0.0666325 0.0800412
0.408000 -0.277332 -0.0671872 0.0794878
0.410000 -0.277934 -0.067743 0.0789331
0.412000 -0.278519 -0.0683001 0.0783773
0.414000 -0.279084 -0.0688582 0.0778202
0.416000 -0.279635 -0.0694175 0.0772621
0.418000 -0.280199 -0.0699779 0.0767028
0.420000 -0.280718 -0.0705393 0.0761424
0.422000 -0.281275 -0.0711019 0.0755810
0.424000 -0.281842 -0.0716656 0.0750184
0.426000 -0.282418 -0.0722304 0.0744547
0.428000 -0.282970 -0.0727963 0.0738899
0.430000 -0.283499 -0.0733633 0.0733240
0.432000 -0.284014 -0.0739314 0.0727570
0.434000 -0.284517 -0.0745004 0.0721889
0.436000 -0.285012 -0.0750704 0.0716199
0.438000 -0.285521 -0.0756415 0.0710499
0.440000 -0.285987 -0.0762134 0.0704788
0.442000 -0.286437 -0.0767863 0.0699069
0.444000 -0.286926 -0.0773602 0.0693340
0.446000 -0.287431 -0.077935 0.0687601
0.448000 -0.287946 -0.0785109 0.0681853
0.450000 -0.288438 -0.0790878 0.0676094
0.452000 -0.288912 -0.0796656 0.0670325
0.454000 -0.289370 -0.0802443 0.0664547
0.456000 -0.289817 -0.080824 0.0658760
0.458000 -0.290249 -0.0814045 0.0652963
0.460000 -0.290674 -0.0819858 0.0647158
0.462000 -0.291095 -0.082568 0.0641345
0.464000 -0.291535 -0.0831511 0.0635523
0.466000 -0.291937 -0.0837349 0.0629692
0.468000 -0.292328 -0.0843196 0.0623854
0.470000 -0.292697 -0.084905 0.0618007
0.472000 -0.293117 -0.0854912 0.0612153
0.474000 -0.293557 -0.0860783 0.0606291
0.476000 -0.293971 -0.0866663 0.0600420
0.478000 -0.294405 -0.0872551 0.0594540
0.480000 -0.294823 -0.0878447 0.0588652
0.482000 -0.295226 -0.0884352 0.0582756
0.484000 -0.295615 -0.0890264 0.0576851
0.486000 -0.295997 -0.0896184 0.0570939
0.488000 -0.296369 -0.0902111 0.0565019
0.490000 -0.296730 -0.0908046 0.0559092
0.492000 -0.297090 -0.0913988 0.0553157
0.494000 -0.297434 -0.0919936 0.0547215
0.496000 -0.297779 -0.0925892 0.0541267
0.498000 -0.298104 -0.0931854 0.0535311
0.500000 -0.298464 -0.0937823 0.0529349
0.502000 -0.298792 -0.0943799 0.0523380
0.504000 -0.299113 -0.0949781 0.0517404
0.506000 -0.299421 -0.095577 0.0511422
0.508000 -0.299723 -0.0961764 0.0505433
0.510000 -0.300005 -0.0967764 0.0499439
0.512000 -0.300348 -0.0973771 0.0493439
0.514000 -0.300670 -0.0979785 0.0487432
0.516000 -0.301028 -0.0985805 0.0481418
0.518000 -0.301365 -0.0991833 0.0475398
0.520000 -0.301725 -0.0997867 0.0469370
0.522000 -0.302068 -0.100391 0.0463336
0.524000 -0.302400 -0.100996 0.0457295
0.526000 -0.302720 -0.101601 0.0451247
0.528000 -0.303032 -0.102207 0.0445192
0.530000 -0.303333 -0.102814 0.0439132
0.532000 -0.303630 -0.103421 0.0433065
0.534000 -0.303922 -0.104029 0.0426992
0.536000 -0.304210 -0.104637 0.0420914
0.538000 -0.304487 -0.105246 0.0414830
0.540000 -0.304762 -0.105856 0.0408740
0.542000 -0.305030 -0.106466 0.0402645
0.544000 -0.305292 -0.107076 0.0396544
0.546000 -0.305553 -0.107688 0.0390438
0.548000 -0.305803 -0.108299 0.0384327
0.550000 -0.306061 -0.108911 0.0378211
0.552000 -0.306303 -0.109524 0.0372090
0.554000 -0.306549 -0.110137 0.0365964
0.556000 -0.306781 -0.110751 0.0359833
0.558000 -0.307030 -0.111365 0.0353697
0.560000 -0.307260 -0.111979 0.0347557
0.562000 -0.307486 -0.112594 0.0341412
0.564000 -0.307701 -0.113210 0.0335262
0.566000 -0.307918 -0.113825 0.0329108
0.568000 -0.308174 -0.114442 0.0322950
0.570000 -0.308399 -0.115058 0.0316786
0.572000 -0.308622 -0.115676 0.0310618
0.574000 -0.308835 -0.116293 0.0304446
0.576000 -0.309053 -0.116912 0.0298269
0.578000 -0.309260 -0.117530 0.0292088
0.580000 -0.309471 -0.118149 0.0285903
0.582000 -0.309669 -0.118768 0.0279713
0.584000 -0.309872 -0.119388 0.0273520
0.586000 -0.310060 -0.120008 0.0267323
0.588000 -0.310252 -0.120629 0.0261121
0.590000 -0.310432 -0.121250 0.0254916
0.592000 -0.310618 -0.121871 0.0248708
0.594000 -0.310789 -0.122492 0.0242495
0.596000 -0.310964 -0.123114 0.0236280
0.598000 -0.311126 -0.123737 0.0230060
0.600000 -0.311290 -0.124359 0.0223838
0.602000 -0.311438 -0.124982 0.0217612
0.604000 -0.311588 -0.125605 0.0211383
0.606000 -0.311722 -0.126229 0.0205152
0.608000 -0.311857 -0.126852 0.0198917
0.610000 -0.311974 -0.127476 0.0192680
0.612000 -0.312090 -0.128100 0.0186441
0.614000 -0.312187 -0.128725 0.0180199
0.616000 -0.312281 -0.129349 0.0173955
0.618000 -0.312353 -0.129974 0.0167709
0.620000 -0.312420 -0.130599 0.0161462
0.622000 -0.312467 -0.131224 0.0155214
0.624000 -0.312500 -0.131849 0.0148965
0.626000 -0.312517 -0.132474 0.0142715
0.628000 -0.312495 -0.133099 0.0136464
0.630000 -0.312464 -0.133724 0.0130215
0.632000 -0.312394 -0.134349 0.0123965
0.634000 -0.312306 -0.134973 0.0117717
0.636000 -0.312153 -0.135597 0.0111471
0.638000 -0.311379 -0.135909 0.0105228
0.639000 -0.311232 -0.136220 0.0102115
0.640000 -0.311125 -0.136531 0.00990022
0.641000 -0.311025 -0.136842 0.00958909
0.642000 -0.310908 -0.137153 0.00927807
0.643000 -0.310796 -0.137464 0.00896716
0.644000 -0.310625 -0.137775 0.00865637
0.645000 -0.310435 -0.138085 0.00834575
0.646000 -0.310259 -0.138395 0.00803532
0.647000 -0.310069 -0.138705 0.00772506
0.648000 -0.309830 -0.139015 0.00741499
0.649000 -0.309577 -0.139325 0.00710517
0.650000 -0.309293 -0.139634 0.00679559
0.651000 -0.308997 -0.139943 0.0064863
0.652000 -0.308638 -0.140252 0.00617731
0.653000 -0.308222 -0.140560 0.00586868
0.654000 -0.307793 -0.140868 0.00556046
0.655000 -0.307345 -0.141175 0.00525268
0.656000 -0.306804 -0.141482 0.00494533
0.657000 -0.306228 -0.141788 0.00463854
0.658000 -0.305606 -0.142094 0.00433231
0.659000 -0.304938 -0.142399 0.00402671
0.660000 -0.304208 -0.142703 0.00372178
0.661000 -0.303364 -0.143006 0.00341758
0.662000 -0.302425 -0.143308 0.00311423
0.663000 -0.301387 -0.143610 0.00281182
0.664000 -0.300250 -0.143910 0.00251044
0.665000 -0.298978 -0.144209 0.0022102
0.666000 -0.297520 -0.144507 0.00191124
0.667000 -0.295838 -0.144802 0.00161375
0.668000 -0.293890 -0.145096 0.00131794
0.669000 -0.291988 -0.145242 0.0010241
0.669500 -0.290539 -0.145387 0.000878311
0.670000 -0.289035 -0.145532 0.000732997
0.670500 -0.287388 -0.145675 0.000588507
0.671000 -0.285469 -0.145818 0.000444891
0.671500 -0.283063 -0.145959 0.000302295
0.672000 -0.279626 -0.146098 0.000161047
0.672400 -0.225949 -0.146108 2.18553e-05
0.672900 -0.0934331 -0.146108 1.25262e-05
0.673400 0.0209779 -0.146108 1.24761e-05
0.673900 0.0783594 -0.146108 1.25471e-05
0.674900 0.0896335 -0.146097 1.14255e-05
0.675400 0.0861821 -0.146054 2.319e-05
0.675900 0.0842881 -0.146011 6.64379e-05
0.676400 0.0828996 -0.145969 0.000109428
0.676900 0.0817215 -0.145928 0.000151152
0.677400 0.0806743 -0.145888 0.000192112
0.677900 0.0797096 -0.145848 0.000232504
0.678400 0.0788434 -0.145808 0.000272381
0.678900 0.0779309 -0.145769 0.000311827
0.679400 0.0770918 -0.145731 0.000350813
0.679900 0.0762778 -0.145693 0.000389367
0.680400 0.0754943 -0.145655 0.000427515
0.680900 0.0748305 -0.145618 0.000465267
0.681400 0.0742003 -0.145581 0.00050268
0.681900 0.0735985 -0.145544 0.00053978
0.682400 0.0729581 -0.145507 0.000576581
0.682900 0.0724006 -0.145471 0.000613071
0.683400 0.0718656 -0.145435 0.000649269
0.683900 0.0713479 -0.145399 0.000685201
0.684400 0.0708427 -0.145364 0.000720876
0.684900 0.0703478 -0.145329 0.000756299
0.685900 0.0693277 -0.145259 0.000826407
0.686400 0.0688490 -0.145225 0.000861074
0.686900 0.0683918 -0.145191 0.000895498
0.687400 0.0679422 -0.145157 0.000929697
0.687900 0.0674685 -0.145123 0.000963669
0.688400 0.0669696 -0.145089 0.000997408
0.688900 0.0665320 -0.145056 0.0010309
0.689400 0.0660260 -0.145023 0.00106416
0.689900 0.0655994 -0.144990 0.00109718
0.690400 0.0648516 -0.144925 0.00112998
0.691400 0.0640716 -0.144861 0.00119482
0.692400 0.0633010 -0.144798 0.0012589
0.693400 0.0625506 -0.144736 0.0013222
0.694400 0.0618465 -0.144674 0.00138475
0.695400 0.0611492 -0.144613 0.0014466
0.696400 0.0604786 -0.144552 0.00150775
0.697400 0.0597208 -0.144492 0.00156823
0.698400 0.0589866 -0.144433 0.00162796
0.699400 0.0582089 -0.144375 0.00168695
0.700400 0.0575463 -0.144318 0.00174516
0.701400 0.0568675 -0.144261 0.0018027
0.702400 0.0561915 -0.144205 0.00185957
0.703400 0.0555719 -0.144149 0.00191577
0.704400 0.0549668 -0.144094 0.00197134
0.705400 0.0543651 -0.144040 0.00202631
0.706400 0.0537568 -0.143986 0.00208068
0.707400 0.0531560 -0.143933 0.00213443
0.708400 0.0525163 -0.143880 0.00218759
0.709400 0.0518330 -0.143828 0.00224011
0.711400 0.0503425 -0.143727 0.00234306
0.712400 0.0496671 -0.143677 0.00239341
0.713400 0.0489888 -0.143628 0.00244307
0.714400 0.0482731 -0.143580 0.00249206
0.715400 0.0476010 -0.143532 0.00254034
0.716400 0.0469345 -0.143485 0.00258794
0.717400 0.0462690 -0.143439 0.00263488
0.718400 0.0455736 -0.143394 0.00268115
0.719400 0.0448669 -0.143349 0.00272672
0.720400 0.0441460 -0.143305 0.00277159
0.721400 0.0432702 -0.143261 0.00281574
0.722400 0.0424929 -0.143219 0.00285902
0.723400 0.0415995 -0.143177 0.00290151
0.724400 0.0406208 -0.143137 0.00294311
0.725400 0.0397554 -0.143097 0.00298374
0.726400 0.0388876 -0.143058 0.00302349
0.727400 0.0380019 -0.143020 0.00306238
0.728400 0.0370576 -0.142983 0.00310038
0.729400 0.0361500 -0.142947 0.00313744
0.730400 0.0352320 -0.142911 0.00317359
0.731400 0.0342894 -0.142877 0.00320883
0.732400 0.0333263 -0.142844 0.00324312
0.733400 0.0323431 -0.142812 0.00327644
0.734400 0.0313341 -0.142780 0.00330879
0.735400 0.0303069 -0.142750 0.00334012
0.736400 0.0292595 -0.142721 0.00337043
0.737400 0.0281788 -0.142692 0.00339969
0.738400 0.0270705 -0.142665 0.00342787
0.739400 0.0258306 -0.142640 0.00345495
0.740400 0.0246322 -0.142615 0.00348078
0.741400 0.0233016 -0.142592 0.00350541
0.742400 0.0220529 -0.142570 0.00352872
0.743400 0.0206041 -0.142549 0.00355077
0.744400 0.0193082 -0.142530 0.00357138
0.745400 0.0180141 -0.142512 0.00359068
0.746400 0.0167135 -0.142495 0.0036087
0.747400 0.0154022 -0.142479 0.00362541
0.748400 0.0140801 -0.142465 0.00364081
0.749400 0.0127469 -0.142453 0.00365489
0.750400 0.0113950 -0.142441 0.00366764
0.751400 0.0100100 -0.142431 0.00367903
0.752400 0.00861731 -0.142423 0.00368904
0.753400 0.0072166 -0.142415 0.00369766
0.754400 0.00576917 -0.142410 0.00370488
0.755400 0.0043413 -0.142405 0.00371065
0.756400 0.00291168 -0.142402 0.00371499
0.757400 0.00147742 -0.142401 0.0037179
0.758400 3.86053e-05 -0.142401 0.00371938
0.757900 0.000758123 -0.142401 0.00371938
0.758525 -0.000140193 -0.142401 0.00371976
0.758212 0.000309769 -0.142400 0.00371976
0.758234 0.000296991 -0.142400 0.00371986
0.758962 -0.000770492 -0.142401 0.00371986
0.759900 -0.00212498 -0.142403 0.00371928
0.761072 -0.00382442 -0.142407 0.00371729
0.762072 -0.00527127 -0.142413 0.0037128
0.763072 -0.00672022 -0.142419 0.00370753
0.764072 -0.00816954 -0.142428 0.00370081
0.765072 -0.00960862 -0.142437 0.00369264
0.766072 -0.0110433 -0.142448 0.00368303
0.767072 -0.0124271 -0.142461 0.00367199
0.768072 -0.0138076 -0.142475 0.00365956
0.769072 -0.0152085 -0.142490 0.00364575
0.770072 -0.0166103 -0.142506 0.00363054
0.771072 -0.0180089 -0.142524 0.00361393
0.772072 -0.0194057 -0.142544 0.00359592
0.773072 -0.0207947 -0.142565 0.00357652
0.774072 -0.022176 -0.142587 0.00355572
0.775072 -0.0235229 -0.142610 0.00353355
0.776072 -0.0248583 -0.142635 0.00351002
0.777072 -0.0261742 -0.142661 0.00348516
0.778072 -0.0274846 -0.142689 0.00345899
0.779072 -0.0287713 -0.142718 0.0034315
0.780072 -0.0300528 -0.142748 0.00340273
0.781072 -0.0313177 -0.142779 0.00337268
0.782072 -0.0325801 -0.142812 0.00334136
0.783072 -0.0338325 -0.142845 0.00330878
0.784072 -0.0350762 -0.142880 0.00327495
0.785072 -0.0363036 -0.142917 0.00323987
0.786072 -0.0375182 -0.142954 0.00320357
0.787072 -0.0386486 -0.142993 0.00316605
0.788072 -0.0398252 -0.143033 0.00312741
0.789072 -0.041002 -0.143074 0.00308758
0.790072 -0.0421695 -0.143116 0.00304658
0.791072 -0.043327 -0.143159 0.00300441
0.792072 -0.0444746 -0.143204 0.00296108
0.794072 -0.0467059 -0.143296 0.00287101
0.795072 -0.0478027 -0.143344 0.00282431
0.796072 -0.0488869 -0.143393 0.0027765
0.797072 -0.0499587 -0.143443 0.00272762
0.798072 -0.0510086 -0.143494 0.00267766
0.799072 -0.0520263 -0.143546 0.00262665
0.800072 -0.0530517 -0.143599 0.00257463
0.801072 -0.0540761 -0.143653 0.00252158
0.802072 -0.0550945 -0.143708 0.0024675
0.803072 -0.0561098 -0.143764 0.00241241
0.804072 -0.0571066 -0.143821 0.0023563
0.805072 -0.0580962 -0.143879 0.0022992
0.806072 -0.0590653 -0.143938 0.0022411
0.807072 -0.0600227 -0.143998 0.00218204
0.808072 -0.0609441 -0.144059 0.00212202
0.809072 -0.0618714 -0.144121 0.00206108
0.810072 -0.062792 -0.144184 0.0019992
0.811072 -0.0637072 -0.144248 0.00193641
0.812072 -0.0646022 -0.144312 0.00187271
0.813072 -0.0654885 -0.144378 0.00180811
0.814072 -0.066361 -0.144444 0.00174262
0.815072 -0.0672019 -0.144511 0.00167626
0.816072 -0.068051 -0.144579 0.00160907
0.817072 -0.0688794 -0.144648 0.00154102
0.818072 -0.0697005 -0.144718 0.00147214
0.819072 -0.0705133 -0.144788 0.00140244
0.820072 -0.071298 -0.144860 0.00133193
0.821072 -0.0720661 -0.144932 0.00126064
0.822072 -0.0728198 -0.145005 0.00118857
0.823072 -0.0731254 -0.145041 0.00111576
0.823572 -0.0734775 -0.145078 0.0010792
0.824072 -0.0738292 -0.145115 0.00104246
0.824572 -0.0741742 -0.145152 0.00100555
0.825072 -0.0745139 -0.145189 0.000968465
0.825572 -0.0748565 -0.145227 0.000931212
0.826072 -0.075186 -0.145264 0.000893786
0.826572 -0.0754964 -0.145302 0.000856197
0.827072 -0.0758084 -0.145340 0.000818452
0.827572 -0.076111 -0.145378 0.000780551
0.828072 -0.0764137 -0.145416 0.000742501
0.828572 -0.0767038 -0.145454 0.000704298
0.829072 -0.0769823 -0.145493 0.00066595
0.829572 -0.077255 -0.145531 0.000627465
0.830072 -0.077515 -0.145570 0.000588841
0.830572 -0.0777572 -0.145609 0.000550089
0.831072 -0.0779892 -0.145648 0.000511219
0.831572 -0.0782085 -0.145687 0.000472231
0.832072 -0.0784136 -0.145726 0.000433134
0.832572 -0.078597 -0.145766 0.000393936
0.833072 -0.0787519 -0.145805 0.000354651
0.833572 -0.0788825 -0.145844 0.000315284
0.834072 -0.0789622 -0.145884 0.000275857
0.834572 -0.0790104 -0.145923 0.000236403
0.835072 -0.0790191 -0.145963 0.000196918
0.835572 -0.0789043 -0.146002 0.00015743
0.836072 -0.0787148 -0.146042 0.000118057
0.836572 -0.0783894 -0.146081 7.87556e-05
0.837072 -0.073246 -0.146110 3.96775e-05
0.837572 -0.0519164 -0.146109 1.06829e-05
0.838072 -0.0233164 -0.146108 1.16591e-05
0.838572 0.00362621 -0.146109 1.18191e-05
0.839072 0.0228315 -0.146109 1.16134e-05
0.839572 0.0317250 -0.146110 1.1176e-05
0.840072 0.0308668 -0.146110 1.06716e-05
0.840572 0.0291839 -0.146097 1.02354e-05
0.841072 0.0279109 -0.146083 2.36165e-05
0.841572 0.0268420 -0.146069 3.77822e-05
0.842072 0.0258610 -0.146056 5.13016e-05
0.842572 0.0249518 -0.146044 6.42718e-05
0.843072 0.0240976 -0.146031 7.67839e-05
0.843572 0.0232656 -0.146020 8.88603e-05
0.844072 0.0224798 -0.146009 0.000100504
0.844572 0.0217300 -0.145998 0.000111771
0.845072 0.0210059 -0.145987 0.000122652
0.845572 0.0202976 -0.145977 0.000133167
0.846072 0.0196078 -0.145967 0.000143319
0.846572 0.0189349 -0.145958 0.000153131
0.847072 0.0182793 -0.145949 0.000162605
0.847572 0.0176354 -0.145940 0.000171751
0.848072 0.0170031 -0.145931 0.000180573
0.848572 0.0163812 -0.145923 0.000189078
0.849072 0.0157690 -0.145915 0.000197273
0.849572 0.0151658 -0.145908 0.000205161
0.850072 0.0145674 -0.145900 0.000212747
0.850572 0.0139787 -0.145893 0.000220031
0.851072 0.0133990 -0.145887 0.000227025
0.851572 0.0128250 -0.145880 0.000233727
0.852472 0.0118118 -0.145869 0.000245094
0.852972 0.0112578 -0.145864 0.000251001
0.853472 0.0107081 -0.145858 0.000256632
0.853972 0.0101640 -0.145853 0.000261988
0.854472 0.00962652 -0.145848 0.000267072
0.854972 0.00909203 -0.145844 0.000271888
0.855472 0.00856247 -0.145840 0.000276435
0.855972 0.00803683 -0.145836 0.000280718
0.856472 0.00751664 -0.145832 0.000284738
0.856972 0.00699931 -0.145828 0.000288498
0.857972 0.00596341 -0.145822 0.000295245
0.858472 0.00545493 -0.145819 0.000298229
0.858972 0.0049513 -0.145817 0.000300957
0.859472 0.00445184 -0.145815 0.000303434
0.859972 0.00395586 -0.145813 0.000305662
0.860472 0.00346334 -0.145811 0.000307641
0.860972 0.00297426 -0.145809 0.000309375
0.861472 0.00248826 -0.145808 0.000310864
0.861972 0.00200535 -0.145807 0.000312109
0.862972 0.00104048 -0.145806 0.000313877
0.863472 0.000565361 -0.145806 0.000314399
0.863972 9.36369e-05 -0.145806 0.000314683
0.863554 0.000493056 -0.145806 0.000314683
0.863570 0.0004765 -0.145806 0.000314683
0.863570 0.0004765 -0.145806 0.000314683
0.863570 0.0004765 -0.145806 0.000314683


==> data/PTFE6.txt <==
time	centerX	centerY
0.0	0.0	0.16166158891110002
0.001	6.544984e-07	0.161660294643
0.002	3.2700869999999996e-07	0.1616604477669
0.003	7.422630000000001e-07	0.1616608977718
0.004	5.938443e-07	0.16166015011510002
0.005	9.409447e-07	0.16166088556150002
0.006	1.824231e-07	0.16166027272709999
0.007	3.098789e-07	0.1616605333673
0.008	1.3758340000000002e-07	0.16166046811690002
0.009000000000000001	7.559186000000001e-07	0.16165990966090002
0.01	2.855605e-07	0.16166002601120003
0.011	1.830911e-07	0.161659485186
0.012	8.008036e-07	0.161660301918
0.013000000000000001	5.303816e-07	0.1616602804629
0.014	6.171125e-07	0.16165891072670002
0.015	1.8306841e-06	0.161659357104
0.016	2.8453699999999998e-08	0.1616597318857
0.017	1.2179757000000002e-06	0.1616591053386
0.018000000000000002	1.2492397e-06	0.16165897873840002
0.019	1.4296274e-06	0.16165857293389999
0.02	1.9813867999999998e-06	0.1616588267043
0.021	1.3318832999999999e-06	0.1616593599142
0.022	1.5548726e-06	0.1616590604963
0.023	1.1185051e-06	0.1616589007485
0.024	7.369048e-07	0.1616584404276
0.025	1.3918054e-06	0.1616581498424
0.026000000000000002	1.859578e-06	0.16165775406410002
0.027	1.2711683e-06	0.16165804953219998
0.028	1.4551729000000002e-06	0.1616583174222
0.029	4.4165799999999996e-08	0.1616575961917
0.03	1.2410549e-06	0.161658216512
0.031	1.6220164e-06	0.16165795290329998
0.032	1.7737244e-06	0.16165651741530002
0.033	1.9481028e-06	0.16165845212120003
0.034	1.8122072e-06	0.1616575719924
0.035	2.1088117e-06	0.16165686378129998
0.036000000000000004	1.9340996e-06	0.16165788558010002
0.037	3.1048070000000003e-06	0.161657198139
0.038	3.2282031e-06	0.16165692920059999
0.039	2.9118862e-06	0.16165704311100002
0.04	2.9214208000000006e-06	0.16165789920200002
0.041	2.9298436e-06	0.1616555565838
0.042	2.3043095000000003e-06	0.16165526472560002
0.043000000000000003	2.901355e-06	0.16165482196740003
0.044	3.6572467e-06	0.1616559081134
0.045	3.39696e-06	0.16165625989110002
0.046	3.978352e-06	0.161656179181
0.047	2.9175025e-06	0.16165521630750002
0.048	3.6378952e-06	0.16165519581549997
0.049	3.7471424e-06	0.1616544298748
0.05	3.0563728e-06	0.1616548150117
0.051000000000000004	4.3672869e-06	0.1616546885581
0.052000000000000005	2.6276015999999995e-06	0.1616542407261
0.053	3.4524047e-06	0.16165524679709997
0.054	3.5288509000000004e-06	0.1616529741985
0.055	3.4592043e-06	0.161652447768
0.056	4.1213323e-06	0.16165334164790002
0.057	3.6990669e-06	0.16165199158229998
0.058	3.9449394e-06	0.16165351412589998
0.059000000000000004	4.269305399999999e-06	0.1616523556486
0.06	4.6097265e-06	0.1616533326592
0.061	5.3223561e-06	0.1616522490024
0.062	4.9922065000000005e-06	0.1616528733344
0.063	4.865225900000001e-06	0.1616523695315
0.064	6.0832723e-06	0.1616529819539
0.065	4.9206087e-06	0.1616516686798
0.066	4.4260949e-06	0.1616526523615
0.067	5.585289300000001e-06	0.16165132780690003
0.068	5.673879200000001e-06	0.1616507255935
0.069	6.6974137e-06	0.1616507655056
0.07	6.4304471e-06	0.1616508196799
0.07100000000000001	6.4830576e-06	0.161651340449
0.07200000000000001	7.2228386e-06	0.1616495261895
0.073	6.4583023e-06	0.1616500826944
0.074	6.663065e-06	0.161649369407
0.075	6.8289002e-06	0.16164797558360003
0.076	7.5856307e-06	0.16164810760290002
0.077	8.130198100000002e-06	0.1616496803331
0.078	7.4073738e-06	0.1616483531425
0.079	7.4687804000000004e-06	0.1616488864963
0.08	7.428724499999999e-06	0.1616483477082
0.081	8.282842000000001e-06	0.1616478649677
0.082	9.3864465e-06	0.1616465109511
0.083	8.291695600000002e-06	0.1616457433896
0.084	9.5036865e-06	0.16164637281379998
0.085	9.708387500000001e-06	0.1616458146886
0.08600000000000001	9.5354451e-06	0.1616455144351
0.08700000000000001	1.01814863e-05	0.1616453814937
0.088	1.1154316899999999e-05	0.16164520986670003
0.089	1.10792122e-05	0.16164377228329999
0.09	1.1057763100000001e-05	0.1616439474547
0.091	1.1193917200000001e-05	0.16164260936139999
0.092	1.2512060700000002e-05	0.1616426439059
0.093	1.23712986e-05	0.16164214062440002
0.094	1.2484605200000001e-05	0.1616417552072
0.095	1.2942214500000001e-05	0.1616407024619
0.096	1.40289895e-05	0.1616399177483
0.097	1.4311132e-05	0.161639628477
0.098	1.3607681000000002e-05	0.16163819133920002
0.099	1.49620379e-05	0.1616374283294
0.1	1.56043873e-05	0.1616361600972
0.101	1.56171392e-05	0.161637129716
0.10200000000000001	1.61527515e-05	0.1616362558391
0.10300000000000001	1.72308429e-05	0.1616345468475
0.10400000000000001	1.7209643600000003e-05	0.16163353469629999
0.105	1.84474895e-05	0.16163359820190001
0.106	1.9078761399999997e-05	0.1616324689354
0.107	1.86107065e-05	0.16163233504229998
0.108	1.94629122e-05	0.16163001731239998
0.109	2.0819567099999998e-05	0.1616297931746
0.11	2.0733344500000002e-05	0.1616267590383
0.111	2.34872954e-05	0.161627242581
0.112	2.40513957e-05	0.1616251313976
0.113	2.5235504100000002e-05	0.16162452591249998
0.114	2.6758022200000004e-05	0.16162297055600003
0.115	2.6959398600000002e-05	0.16162141942350003
0.116	2.8043585099999998e-05	0.1616202470109
0.117	3.00604115e-05	0.161617383982
0.11800000000000001	3.14979329e-05	0.16161646762790002
0.11900000000000001	3.2973131600000006e-05	0.1616146967726
0.12	3.43272697e-05	0.1616130083552
0.121	3.65758288e-05	0.16160978175620003
0.122	3.69421062e-05	0.16160720413330001
0.123	3.9937569700000005e-05	0.1616053217435
0.124	4.1277670099999996e-05	0.1616030904735
0.125	4.30129353e-05	0.16160257595389999
0.126	4.55856368e-05	0.16159949737770002
0.127	7.73992016e-05	0.1615665741469
0.128	7.88888979e-05	0.16156447069149998
0.129	8.19438535e-05	0.16156178175600003
0.13	8.39783347e-05	0.16155855264389998
0.131	8.760516199999999e-05	0.1615561547242
0.132	8.909043349999999e-05	0.1615527679882
0.133	9.182461710000001e-05	0.1615490024915
0.134	9.39865123e-05	0.1615460554474
0.135	9.706150289999999e-05	0.16154176479090002
0.136	9.99019152e-05	0.16153744891100003
0.137	0.0001032225268	0.16153041981459998
0.138	0.0001059825944	0.1615222888781
0.139	0.00010915269380000001	0.16151495347150002
0.14	0.00011241667240000001	0.1615061994936
0.14100000000000001	0.0001158316573	0.1614940921589
0.14200000000000002	0.00011903508130000002	0.1614838893653
0.14300000000000002	0.00012370015750000002	0.1614405967
0.14400000000000002	0.00012611130009999998	0.16142583145640002
0.145	0.0001294599493	0.16141074227979998
0.146	0.0001320873261	0.16139141502909998
0.147	0.0001355004964	0.16137231694780002
0.148	0.0001394683768	0.1613215810289
0.149	0.00014216314130000002	0.16129915745669998
0.15	0.0001449558574	0.1612724254359
0.151	0.0001479955927	0.161245954791
0.152	0.00018132408100000004	0.1611839819349
0.153	0.00018409839440000002	0.16115168091040002
0.154	0.0001869545001	0.16111804793780002
0.155	0.000190747642	0.1610501362916
0.156	0.00019401516440000003	0.16100984375330002
0.157	0.00019708802879999998	0.16093770396340001
0.158	0.0002011093047	0.1608919967173
0.159	0.0002041952431	0.1608428000107
0.16	0.00020681556309999998	0.1607633558666
0.161	0.0002110695502	0.1606840544697
0.162	0.0002135689373	0.16063387940569998
0.163	0.0002177806549	0.16055386182610001
0.164	0.0002202797125	0.1604707399509
0.165	0.00022322365550000002	0.1604155828438
0.166	0.00022719525360000002	0.1603316337244
0.167	0.0002308502955	0.1602432905556
0.168	0.0002347471321	0.1601844829389
0.169	0.0002374381252	0.1600926730521
0.17	0.00024108177980000002	0.15999845096100002
0.171	0.0002438058998	0.1599318541161
0.17200000000000001	0.0002465704621	0.1598342178552
0.17300000000000001	0.0002510135545	0.1597338524639
0.17400000000000002	0.0002538222038	0.15963275566670002
0.17500000000000002	0.0002567457439	0.159528906185
0.176	0.0002588545407	0.1594233045833
0.177	0.00026226141970000003	0.1593167126388
0.178	0.000265634728	0.1592077597063
0.179	0.00026741882179999996	0.1590968729046
0.18	0.00029933095009999997	0.1589840301298
0.181	0.00027320370120000005	0.1588698951717
0.182	0.00030543540739999997	0.1587537914621
0.183	0.00031023097049999996	0.1586364613182
0.184	0.00031451788609999996	0.1585172250523
0.185	0.0003180492069	0.15839650662750002
0.186	0.0003205028693	0.158272978027
0.187	0.0003237795268	0.158147629949
0.188	0.00032744923920000003	0.15802154329110002
0.189	0.00033049683070000005	0.1578647564865
0.19	0.00033286868350000003	0.1577352895976
0.191	0.0003340792262	0.15760441812860002
0.192	0.0003376033301	0.1574710431513
0.193	0.0003418626094	0.1573077441346
0.194	0.0003444501237	0.1571698420658
0.195	0.00034750425639999997	0.1570314989647
0.196	0.0003500726633	0.1568632918337
0.197	0.0003536887275	0.15672322620309997
0.198	0.00035542777090000004	0.1565791551989
0.199	0.0003585425161	0.1564063785951
0.2	0.00036158370880000004	0.1562605853405
0.201	0.0003636762918	0.1560828353693
0.202	0.0003658826585	0.15593361879579998
0.203	0.00036973388490000003	0.1557832882457
0.20400000000000001	0.00037235860240000004	0.15560316743180003
0.20500000000000002	0.0004028611367	0.1554486199031
0.20600000000000002	0.00040706575729999996	0.15526523207829998
0.20700000000000002	0.0003796046368	0.1551093791913
0.20800000000000002	0.0003822273073	0.1549230805549
0.209	0.00041458199020000003	0.1547629946619
0.21	0.00041701401049999996	0.1545745249897
0.211	0.00041979490990000004	0.15438384529110002
0.212	0.000422114709	0.154219867073
0.213	0.00042422951020000007	0.1540259403589
0.214	0.0004260265252	0.1538592929458
0.215	0.0004284987328	0.1536635864753
0.216	0.00043067660909999994	0.1534662267423
0.217	0.0004335254056	0.1532661381209
0.218	0.0004349809345	0.15309595749170002
0.219	0.0004389263244	0.15289299919979998
0.22	0.0004406810758	0.15268881819840002
0.221	0.00044196292920000005	0.1525116570312
0.222	0.00044432320490000006	0.152304170893
0.223	0.00044671496100000003	0.1520955498852
0.224	0.0004504852118	0.1518849274174
0.225	0.0004536487037	0.151673900282
0.226	0.00045513834600000003	0.15146205900459997
0.227	0.0004572398962	0.151248494174
0.228	0.0004601414874	0.1510324416751
0.229	0.0004617454432	0.15084629833750002
0.23	0.00046335993609999997	0.1506278411912
0.231	0.00046545547060000003	0.1504092518646
0.232	0.0004687403225	0.1501899791639
0.233	0.0004713899735	0.14996928711639998
0.234	0.0004738835437	0.149749001233
0.23500000000000001	0.0004754560354	0.14952656135950002
0.23600000000000002	0.00047674656080000003	0.14930412416459998
0.23700000000000002	0.00047889543450000007	0.14908181005270002
0.23800000000000002	0.0004827946831	0.1488568860507
0.23900000000000002	0.0004841570058	0.1486336087295
0.24	0.0005153515355000001	0.14840820808219998
0.241	0.0005185551120000001	0.1481826397164
0.242	0.000520187199	0.1479569330608
0.243	0.0005227147176	0.14772975745470002
0.244	0.0005241595669	0.147500231093
0.245	0.0005289097367	0.147272704129
0.246	0.0005295765386	0.14704095989290003
0.247	0.0005319102029	0.1468084623709
0.248	0.0005337811921999999	0.14657651476770003
0.249	0.0005362362801	0.146342014573
0.25	0.0005383809298	0.14610626200350002
0.251	0.0005407365224	0.1458409584382
0.252	0.0005416304091	0.1456027788083
0.253	0.0005445451531	0.1453643975918
0.254	0.0005444112252000001	0.14512423120100001
0.255	0.0005468098861	0.14488354248330002
0.256	0.0005502328411000001	0.144640993488
0.257	0.0005527585735000001	0.1443719303093
0.258	0.0005552702316	0.144129536068
0.259	0.0005580202373	0.14388651034640002
0.26	0.0005603665487	0.14364236152020002
0.261	0.0005617702471	0.1433981345318
0.262	0.0005639181764	0.14312647927660002
0.263	0.0005680850766	0.1428826059022
0.264	0.0005721522312	0.1426363299012
0.265	0.0005757048213	0.1423602911669
0.266	0.0005795403488000001	0.1421126832356
0.267	0.0005816674496	0.14186629987200003
0.268	0.000582718988	0.1416192445925
0.269	0.0005835148934999999	0.1413428840424
0.27	0.0006172429852	0.14109619539969998
0.271	0.0006217692518	0.14084562152680002
0.272	0.0006247877729	0.14059517939840002
0.273	0.0005989299828	0.140314035467
0.274	0.0006024019657	0.1400608304733
0.275	0.0006334647578	0.13977667219860002
0.276	0.0006391411658	0.13952196791219998
0.277	0.0006426633849	0.1392656382984
0.278	0.0006487818072000001	0.1390121106796
0.279	0.0006545010002	0.13872988865400002
0.28	0.0006581173833000001	0.1384734003342
0.281	0.000662898316	0.1381869688096
0.28200000000000003	0.0006665263139	0.1379286300479
0.28300000000000003	0.0006694625426	0.1376705518309
0.28400000000000003	0.0006696225172	0.1373877332014
0.28500000000000003	0.0006682254393	0.13713156381760003
0.28600000000000003	0.0006675564065	0.13684394061660002
0.28700000000000003	0.0006638585386	0.1365868920234
0.28800000000000003	0.0006610806207999999	0.13633039935760002
0.289	0.0006592382551	0.13604717308580003
0.29	0.0006572984472	0.1357878607825
0.291	0.0006562858998	0.13549919638750002
0.292	0.0006559938358000001	0.1352377988718
0.293	0.0006572272505	0.13497534101400002
0.294	0.0006601320051000001	0.1346850893947
0.295	0.0006628166098	0.13439399002959998
0.296	0.0006628419716	0.1341297799497
0.297	0.000663006114	0.1338633662634
0.298	0.0006664670282000001	0.1335680625746
0.299	0.0006742493531999999	0.13326619751270002
0.3	0.0006786964563999999	0.1329925071132
0.301	0.0006862222904999999	0.13271927253180002
0.302	0.0006923274281000001	0.13242117605120002
0.303	0.0006969029506000001	0.1321200240169
0.304	0.0007013601979	0.1318496253237
0.305	0.0007036531817	0.1315791004287
0.306	0.0007065608414	0.1312791187922
0.307	0.0007098192284	0.13098314248950002
0.308	0.0007113874819	0.1307153720828
0.309	0.0007134961322	0.1304492831936
0.31	0.0007157474887999999	0.1301541962089
0.311	0.0007167634446	0.12985752951520002
0.312	0.0007202251273	0.12958684279330002
0.313	0.0007237938973	0.1293140397165
0.314	0.0007565672864	0.1290179199475
0.315	0.0007333047755	0.1287171569117
0.316	0.0007387516218000001	0.128448380585
0.317	0.0007707210327	0.1281500501066
0.318	0.0007799573419	0.127878768739
0.319	0.0007567717612	0.1275782205521
0.32	0.0007874847942000001	0.1272765196817
0.321	0.0007903553064	0.1270020562214
0.322	0.0007924442564000001	0.1266969158583
0.323	0.0007938266087000001	0.1264233237114
0.324	0.0007963456301	0.1261191195772
0.325	0.0008022325948000001	0.1258421665822
0.326	0.0008017253436	0.1255422105559
0.327	0.0008050115246	0.1252386599569
0.328	0.0008049850788	0.1249615577331
0.329	0.0008057598089	0.124659787228
0.33	0.0008067298443000001	0.12438562605700001
0.331	0.0008095233301000001	0.1240792872416
0.332	0.0008107798020999999	0.12377564142940001
0.333	0.0008120798859	0.1234999636819
0.334	0.0008144502204000001	0.1231937270432
0.335	0.00081556103	0.12291618600040001
0.336	0.0008179365017	0.1226160681376
0.337	0.0008253002188	0.122312874959
0.338	0.0008307259551	0.1220391745103
0.339	0.0008334038109000001	0.12173882541299999
0.34	0.0008369041292000001	0.12143436262860001
0.341	0.0008366133024	0.1211539179407
0.342	0.0008356436175000001	0.12084561022500001
0.343	0.0008375452422	0.12053501386370001
0.34400000000000003	0.0008389573982	0.1202550549414
0.34500000000000003	0.000868704698	0.1199426539249
0.34600000000000003	0.0008732269636	0.11966524664520001
0.34700000000000003	0.0008469255775	0.1193581196389
0.34800000000000003	0.0008753401594	0.11904619972729999
0.34900000000000003	0.0008787316702	0.1187625998531
0.35000000000000003	0.0008523399498000001	0.1184529398939
0.35100000000000003	0.0008829236501000001	0.1181410540247
0.352	0.0008844440393000001	0.11785669684290001
0.353	0.0008882377444	0.1175459513876
0.354	0.0008892237342	0.1172327928474
0.355	0.0008907967176	0.11694739479200002
0.356	0.0008892302106000001	0.1166388214732
0.357	0.0008912707713	0.1163260299557
0.358	0.0008935667579999999	0.1160446834232
0.359	0.0008980109129	0.11570810899610001
0.36	0.0008989630081000001	0.11542822904649999
0.361	0.0009006450250000001	0.11514458438570001
0.362	0.0008989535843000001	0.1148051531367
0.363	0.0008951745329	0.1145187599342
0.364	0.0008950510009	0.11420637632530002
0.365	0.0008945803935	0.1138909438371
0.366	0.0008937691905	0.1136050009279
0.367	0.0008937401545999999	0.11329149930980001
0.368	0.0008951865495	0.1129759937399
0.369	0.0008965126001	0.11268995453910001
0.37	0.0008995526061	0.11237592463540001
0.371	0.0009020588964000001	0.11205869830479999
0.372	0.0009040282618	0.111770952939
0.373	0.0009062861520000001	0.11145620809170001
0.374	0.0009098417189	0.1111426304484
0.375	0.0009086934656	0.11085693313030001
0.376	0.0009088509617	0.11051981994559999
0.377	0.0009039107588	0.1102367753133
0.378	0.0009009181527	0.1099250140531
0.379	0.0008994040018000001	0.10961108113610002
0.38	0.0009002736364	0.1093298497184
0.381	0.0009038035101	0.10901448702010001
0.382	0.0009083048795	0.1087012001933
0.383	0.0009052446670000001	0.10841214368030001
0.384	0.0009053724345000001	0.1080952244657
0.385	0.0009054509506	0.10777758806969999
0.386	0.0009060176312	0.10749059059870002
0.387	0.0009081370422000001	0.10714924260059999
0.388	0.0009099917766	0.106864438493
0.389	0.0009117442350000001	0.1065518794506
0.39	0.0009146596806999999	0.10623888152040002
0.391	0.0009149438401999999	0.1059532150147
0.392	0.0009186847893	0.1056367579074
0.393	0.0009199012437999999	0.1053205472964
0.394	0.0009212172767	0.1050347240351
0.395	0.0009220695139	0.1046912937651
0.396	0.0009217502653000001	0.10440597089030001
0.397	0.0009247566061	0.1040890238803
0.398	0.0009300946655	0.1037701436022
0.399	0.000933959575	0.10347956082649999
0.4	0.0009659544137999999	0.1031573032913
0.401	0.0009399682600000001	0.1028359427009
0.402	0.0009689894942	0.1025162970202
0.403	0.0009426183422	0.1021943011871
0.404	0.0009422044114	0.10190296413680001
0.405	0.0009743413276999999	0.1015842910255
0.406	0.0009487748348999999	0.10126302217620001
0.40700000000000003	0.0009766658646	0.100943725626
0.40800000000000003	0.0009795574972	0.10065224573440001
0.40900000000000003	0.000953077318	0.10033333715659999
0.41000000000000003	0.0009835061067	0.10001365799270001
0.41100000000000003	0.0009887543252	0.099694912725
0.41200000000000003	0.0009934888477	0.09940822762170001
0.41300000000000003	0.0009958781379	0.0990907959484
0.41400000000000003	0.0009959716199	0.09877240411860001
0.41500000000000004	0.0009971582957	0.0984558878167
0.41600000000000004	0.0009985592114000001	0.0981375945514
0.417	0.0009979381053000001	0.09784902969420001
0.418	0.0009979031616	0.09753040377059999
0.419	0.0009989014832	0.09721134824309999
0.42	0.0010004434210999999	0.09689034206319999
0.421	0.0010013945382	0.0965671435606
0.422	0.0010048467260000001	0.09627298696850001
0.423	0.0010072284920000002	0.0959499574573
0.424	0.001010659311	0.0956277447258
0.425	0.0010114089584	0.0953060186572
0.426	0.0010129407181000002	0.094982348473
0.427	0.0010155971071	0.0946880993787
0.428	0.001017353292	0.0943639090992
0.429	0.0010195324539	0.09404030834950002
0.43	0.0010179694631	0.0937172549506
0.431	0.0010182985752	0.0933954220605
0.432	0.0010199972493	0.0930754466342
0.433	0.0010206765963	0.09278218868350001
0.434	0.0010223968713	0.09245790895599999
0.435	0.0010235227579000002	0.09213510922559999
0.436	0.0010538188863	0.0918089582595
0.437	0.0010300022299	0.0914888039049
0.438	0.0010353339762	0.0911973267434
0.439	0.0010690562828	0.0908774017125
0.44	0.0010412442332	0.09055191604370001
0.441	0.0010698933806	0.090227343733
0.442	0.0010412607456000002	0.0899021052941
0.443	0.0010726804345999998	0.08957731680940001
0.444	0.0010752242509	0.0892831133608
0.445	0.0010764485743000002	0.0889295211101
0.446	0.0010786274141000001	0.0886348649704
0.447	0.0010816923876	0.08831145231219999
0.448	0.0010822715738	0.0879882300302
0.449	0.0010865016879000001	0.0876939044735
0.45	0.0010909869861	0.0873439372904
0.451	0.0010975712767	0.0870500899687
0.452	0.0010971627574	0.08672533860260001
0.453	0.0010953349482999998	0.0864011547161
0.454	0.001095944407	0.08607789902610001
0.455	0.0010934537425	0.08575404358510001
0.456	0.0010917248164	0.08545983493670001
0.457	0.0010886825756	0.0851079459899
0.458	0.0010835275108	0.08481725281930001
0.459	0.0010750613943	0.08450460389100001
0.46	0.0010670315345999999	0.0841912450545
0.461	0.0010633754452	0.0839075358155
0.462	0.0010804390754000001	0.08355656494790001
0.463	0.0010950079408	0.08325343287459999
0.464	0.0011077189791999999	0.08291826821859999
0.465	0.0011163552983	0.0825819536298
0.466	0.0011194920483999999	0.08224632345470001
0.467	0.0011231779789	0.08191403505360001
0.468	0.0011223007116	0.08161133429180001
0.46900000000000003	0.0011174988414	0.0812546882907
0.47000000000000003	0.0011169080226999999	0.08095599883560001
0.47100000000000003	0.0011177789204000002	0.0806298415778
0.47200000000000003	0.0011213154659	0.08030831178770001
0.47300000000000003	0.0011267124865	0.0799844400179
0.47400000000000003	0.0011356312325	0.0796612161513
0.47500000000000003	0.0011438956711	0.0793628863764
0.47600000000000003	0.001150708186	0.07900687288620001
0.47700000000000004	0.0011587985696	0.0787079923043
0.47800000000000004	0.0011689317387	0.0783802559309
0.47900000000000004	0.0011702303172	0.07806026390830001
0.48	0.0011691666109	0.0777413241514
0.481	0.0011633223622	0.0774236228894
0.482	0.0011630590181	0.0771352414032
0.483	0.0011664138490000001	0.0767924017756
0.484	0.0011669254539000001	0.07650859410920001
0.485	0.0011945705806	0.0761984814187
0.486	0.001162059035	0.075885609339
0.487	0.0011944511348	0.0755659381771
0.488	0.0011722879457	0.07523514570810001
0.489	0.001178700512	0.0749232978766
0.49	0.0012141454395	0.0745750211989
0.491	0.0011897839574	0.07422977415359999
0.492	0.0012192843112	0.0738782441188
0.493	0.001221063177	0.0735341024566
0.494	0.0012236303669	0.0731938563548
0.495	0.00122474063	0.0728553333416
0.496	0.0012271906331	0.0725237173386
0.497	0.0012272006631000002	0.0721943689088
0.498	0.0012327741143	0.07186595491270001
0.499	0.0012300565551	0.0715680747759
0.5	0.0012214979819	0.07125043010950001
0.501	0.0012140773659999999	0.0709369998666
0.502	0.0012197890776	0.0706240184814
0.503	0.0012330394121999998	0.0703090566801
0.504	0.0012438610023999999	0.0699900234366
0.505	0.0012504927770999998	0.0696678560963
0.506	0.0012514344137	0.0693704787514
0.507	0.0012517581478	0.06904136467489999
0.508	0.0012545920822000002	0.06871183479760001
0.509	0.0012566407897000001	0.0683814047592
0.51	0.0012588751832	0.0680493062529
0.511	0.0012602846632	0.0677185865835
0.512	0.0012646609036	0.0673897239738
0.513	0.0012653345443000002	0.0670607934673
0.514	0.0012639391663	0.0667352226913
0.515	0.0012616741381999998	0.0664400718013
0.516	0.0012596752528	0.0661167857278
0.517	0.0012575907378	0.06579449830919999
0.518	0.0012570579466	0.06547007973550001
0.519	0.0012563153569	0.06514537229350001
0.52	0.0012562172431999999	0.06481805233740001
0.521	0.0012583542049000001	0.0644901417269
0.522	0.0012896336564	0.06416042787489999
0.523	0.0012903269703	0.063860441134
0.524	0.0012646151884000002	0.0635331473887
0.525	0.001296413933	0.0632020891227
0.526	0.0012700609833000002	0.06287439663739999
0.527	0.0013027147695000001	0.062544698532
0.528	0.0013054248151999999	0.062216420065
0.529	0.0013058829022	0.061887875486899994
0.53	0.0013090579159	0.0615592078318
0.531	0.0013106124087	0.0612307496887
0.532	0.0013120511763	0.060928888753
0.533	0.0013111662587000001	0.0605997239411
0.534	0.0013126364836	0.0602708180775
0.535	0.0013146579994000001	0.0599451917248
0.536	0.0013167450598	0.0596168682916
0.537	0.001320756908	0.059289974823900006
0.538	0.0013234557054	0.0589627489719
0.539	0.0013264869954	0.058634009378100004
0.54	0.0013295504217	0.05830633528220001
0.541	0.0013317877934	0.0580054820329
0.542	0.0013355443301999999	0.057678694969
0.543	0.0013373597984000002	0.057350483214200006
0.544	0.0013385382316	0.0570240206441
0.545	0.0013405706867	0.0566971061208
0.546	0.0013408592212999998	0.056369843863
0.547	0.0013441649005	0.05604191286520001
0.548	0.0013465168686000002	0.055713597115299995
0.549	0.0013487242898	0.05538559525970001
0.55	0.0013488395244999998	0.0550852561991
0.551	0.0013523653832	0.0547277546941
0.552	0.0013529046552999999	0.0544295410737
0.553	0.0013548538816	0.0541015402982
0.554	0.0013556090565	0.0537723335608
0.555	0.0013571636997000002	0.0534404331769
0.556	0.0013617286038	0.053109905755200006
0.557	0.0013652110342	0.0527788556207
0.558	0.0013694966065000002	0.052448224797100006
0.559	0.0013718816851	0.0521183321482
0.56	0.0013721577650000001	0.0517875371416
0.561	0.0013737913452000002	0.0514869576767
0.562	0.0013704861288999998	0.051161360753800005
0.5630000000000001	0.0013701791374	0.0508397288512
0.5640000000000001	0.0013731935078	0.05051916941060001
0.5650000000000001	0.0013763011778000001	0.0501960788498
0.5660000000000001	0.0014068090833000003	0.0498681366962
0.5670000000000001	0.0013826970922	0.0495370530329
0.5680000000000001	0.0014143755327	0.0491999423012
0.5690000000000001	0.0013897015749000001	0.0488646804995
0.5700000000000001	0.0014201709568	0.048528314872700005
0.5710000000000001	0.0013958708652	0.048190408110200006
0.5720000000000001	0.0014275773960000001	0.0478841913204
0.5730000000000001	0.0014306611381000001	0.0475482243934
0.5740000000000001	0.0014325377263	0.047213424558400004
0.5750000000000001	0.0014365713975000001	0.0468802555413
0.5760000000000001	0.0014369909338999998	0.046549966924
0.577	0.0014384062003	0.0462251783162
0.578	0.0014396957573	0.0459014912583
0.579	0.0014467121173	0.045574795381999995
0.58	0.0014521560045	0.045248700715
0.581	0.0014566468445	0.044921296263
0.582	0.0014526877683000003	0.0445933059845
0.583	0.0014565800702	0.044295623394
0.584	0.0014615035683000002	0.0439648432658
0.585	0.0014643000901	0.0436343696509
0.586	0.0014667932726	0.043305249797200004
0.587	0.0014683005058	0.042972867113199996
0.588	0.0014715632564	0.042642345259
0.589	0.0014751677421	0.0423096295151
0.59	0.0014776447200000001	0.0419762185309
0.591	0.0014774576804	0.0416410699554
0.592	0.0014808745003	0.0413029792879
0.593	0.0014806060262	0.0409692079757
0.594	0.0014817038729	0.0406345595593
0.595	0.0015106590681999998	0.040303960105900004
0.596	0.0015167752697000001	0.0400031852427
0.597	0.0014939515617	0.0396754491028
0.598	0.0015265005240000002	0.0393471328699
0.599	0.0015300403284	0.0390192306595
0.6	0.0015335935379	0.0386906404721
0.601	0.0015375701242	0.0383604724344
0.602	0.0015423907567	0.038030462876900005
0.603	0.0015458794728999998	0.0377001814527
0.604	0.0015504111851	0.0373687532963
0.605	0.0015547820358000001	0.0370381722861
0.606	0.0015584996019	0.0367060511334
0.607	0.0015614024307	0.0364024808724
0.608	0.0015638232190000002	0.0360424741622
0.609	0.001567706527	0.035740975034000005
0.61	0.0015713687931	0.0354108689092
0.611	0.0015726741077000002	0.0350769750256
0.612	0.0015745261727000003	0.0347475085298
0.613	0.0015772758650999998	0.034415036061
0.614	0.0015791509394000001	0.0340854923479
0.615	0.0015818778915	0.0337526860006
0.616	0.0015846503831	0.0334245279823
0.617	0.0015893045556999998	0.0330935490136
0.618	0.0015937766999	0.0327636586687
0.619	0.0015998954685	0.032432658663600004
0.62	0.0016021030394	0.0321006013447
0.621	0.0016072689959	0.0317699964563
0.622	0.0016100248548	0.031468919848500004
0.623	0.0016171515363	0.031144459010300003
0.624	0.0016256240379	0.0308189511761
0.625	0.0016623955778999999	0.0304931112556
0.626	0.0016659457986000002	0.030161888936900003
0.627	0.0016654806213	0.0298284164457
0.628	0.0016673021031	0.0294952125309
0.629	0.0016724742642	0.029160580397399997
0.63	0.0016782251084	0.0288276011915
0.631	0.0016801599573	0.0284920847823
0.632	0.0016837745955	0.028154659400100004
0.633	0.0016847206984999998	0.0278153425575
0.634	0.0016881226331999998	0.027475312720999998
0.635	0.0016949760283	0.0271362578623
0.636	0.0017004226888999998	0.0267986528481
0.637	0.0017083645028000002	0.026466516011
0.638	0.0017064821739	0.0261642589698
0.639	0.0017097690503999998	0.025838496042700002
0.64	0.0017087726892	0.0255103867152
0.641	0.0017077070005000001	0.025179176715
0.642	0.0017104132705000003	0.0248456913722
0.643	0.0017162407301	0.0245101041178
0.644	0.001725823811	0.0241791569538
0.645	0.0017609516556	0.0238466971717
0.646	0.0017335471516999998	0.023522951958600002
0.647	0.0017586644377	0.023196188442699998
0.648	0.0017592583788999998	0.0228660825336
0.649	0.0017612986543	0.022536272003600002
0.65	0.0017668738200999998	0.0222307650322
0.651	0.0017738153297	0.021872082222600002
0.652	0.0017792899341	0.0215671357956
0.653	0.0017800322007	0.0212374306603
0.654	0.0017810327819999998	0.020903396940400002
0.655	0.0017854385165	0.0205776936358
0.656	0.0017934254676	0.0202496443719
0.657	0.0017996041162000001	0.0199268068209
0.658	0.0018029387777000001	0.019599689706
0.659	0.0018047976524	0.019270876849500004
0.66	0.0018062165972	0.018933022761500003
0.661	0.0018082900837	0.018591926890100002
0.662	0.0018122493357	0.0182546424618
0.663	0.0018153901965000001	0.0179176490671
0.664	0.0018215621608000001	0.0175832471659
0.665	0.0018222703019	0.0172777337182
0.666	0.0018329040444999998	0.016915204740699998
0.667	0.0018374345905	0.016606617803
0.668	0.001845044573	0.0162419099303
0.669	0.0018492294638999998	0.015931847739500002
0.67	0.0018839464263	0.015597532252000001
0.671	0.0018881078734	0.015264940914700001
0.672	0.0018899631375	0.014933984631300001
0.673	0.0018947137954	0.014605429526400001
0.674	0.0018949419793	0.014277817093699999
0.675	0.0018979948275	0.013952718786900001
0.676	0.0019010756087	0.0136261097229
0.677	0.0019068021754	0.013295511673800001
0.678	0.0019120201376	0.0129653749052
0.679	0.0019179251529	0.012634014902000001
0.68	0.0019228820108000003	0.0123030909771
0.681	0.0019258863943	0.0119991329895
0.682	0.0019297095304	0.011668896482200002
0.683	0.0019325611829	0.0113377449005
0.684	0.0019345024763000001	0.011007988699400001
0.685	0.0019385054702000003	0.0106781678748
0.686	0.0019399342447000002	0.010346528068999999
0.687	0.001946240817	0.0100140883396
0.6880000000000001	0.0019788004723	0.0096773491595
0.6890000000000001	0.0019872501003	0.0093472661263
0.6900000000000001	0.0019922895961000005	0.009013634533
0.6910000000000001	0.0019988564871000003	0.0086811954567
0.6920000000000001	0.0020042218598999998	0.0083500606698
0.6930000000000001	0.0020067274561	0.0080192541049
0.6940000000000001	0.0020083639505000003	0.0076897069524
0.6950000000000001	0.0020096600695	0.0073874677859000005
0.6960000000000001	0.0020128685811000003	0.007059255545399999
0.6970000000000001	0.0020171897730000003	0.0067276538411000005
0.6980000000000001	0.0020216581736000002	0.0063984521234
0.6990000000000001	0.0020269860718	0.0060631335606
0.7000000000000001	0.0020320951407	0.005732456694
0.7010000000000001	0.002038738326	0.0053963781686000006
0.7020000000000001	0.0020415292162	0.0050611306244
0.7030000000000001	0.0020467770465	0.0047258849061
0.704	0.0020501866396	0.0043962182068
0.705	0.0020592227058000004	0.0040915420175
0.706	0.0020943085444	0.0037864914631
0.707	0.0021020550243	0.003458745987
0.708	0.0021070953349999998	0.003143252305
0.709	0.0021110748612000003	0.0027681368747000004
0.71	0.0021151804724	0.0024078326892
0.711	0.0021191737691	0.0020384775174
0.712	0.0021236077652	0.0016670084676
0.713	0.002128772016	0.001324251477
0.714	0.0021397987526	0.0009719856109999999
0.715	0.002144006052	0.0006918329778
0.716	0.0021499924876	0.00040506471649999997
0.717	0.0021517256588	9.44524006e-05
0.718	0.0021564497494999998	8.432123009999999e-05
0.719	0.002157659619	0.00027716811070000006
0.72	0.0021615039143	0.0004149677342
0.721	0.0021641439827000002	0.0005386232002
0.722	0.0021655118296000004	0.0006702002145
0.723	0.0021980993140999997	0.0007887092568999999
0.724	0.0021670327566999997	0.0008990169829000001
0.725	0.0021990444737	0.0010096991631
0.726	0.002168024643	0.0011192498894000002
0.727	0.0021994835329	0.0012268840832
0.728	0.0022016240289	0.0013089779106000001
0.729	0.0022034564458	0.0014098358171
0.73	0.0022049967245	0.0015110679071000002
0.731	0.0022073447638999997	0.0015787941134000002
0.732	0.0022086511758000003	0.0016697996096
0.733	0.0022104218159	0.0017539421824000001
0.734	0.0022107667092000002	0.0018089002162999998
0.735	0.0022108515084000003	0.0018864289979
0.736	0.0022116138539	0.0019583826313
0.737	0.0022127242358000003	0.001997991004
0.738	0.0022130239736000003	0.0020373759618
0.739	0.0022127278476	0.0020676082290999997
0.74	0.0022146256697999998	0.0021209642731000004
0.741	0.0022145980086000004	0.0021433975173
0.742	0.0022140188628999996	0.0021586447833000003
0.743	0.002214678218	0.0021955073408000004
0.744	0.0022160251047	0.0022064205366000003
0.745	0.002215012916	0.0022114760994
0.746	0.0022169352445	0.0022095409953999997
0.747	0.0022155306243	0.0022056922555000005
0.748	0.0022156285602000004	0.0021964513461
0.749	0.0022140398243	0.0021620115991000002
0.75	0.002215617079	0.0021479258987
0.751	0.0022151182675999997	0.0021237700247000004
0.752	0.0022151731981	0.0020732016678
0.753	0.0022162811186	0.0020459928597
0.754	0.0022161312959	0.0020133602809000004
0.755	0.0022152929531	0.0019793944482
0.756	0.0022143992692	0.0019105614407
0.757	0.0022163697474	0.0018720289528999998
0.758	0.0022171515788	0.0017988932692
0.759	0.0022188773089	0.0017520623838
0.76	0.0022182975941000002	0.0016974696832
0.761	0.0022192393007	0.0016198100375
0.762	0.0022196460538	0.0015371787024
0.763	0.0022202062254	0.0014762115781
0.764	0.0022206328131	0.0013922653527000002
0.765	0.0022217396158000003	0.0012995182101
0.766	0.0022229543763000004	0.0012371826145
0.767	0.0022248460356999998	0.0011465111188
0.768	0.0022290788244000003	0.0010578194283
0.769	0.0022292367906	0.0009898201175
0.77	0.0022330211486000003	0.0008806742369000001
0.771	0.0022344084061	0.0008112916420999999
0.772	0.0022368526194	0.0007287384476000001
0.773	0.0022399638171000003	0.0006374773897
0.774	0.0022413772303	0.0005653674168
0.775	0.0022406577769	0.0004542462121
0.776	0.0022447186015	0.0003800515567
0.777	0.0022458147127	0.000284372434
0.778	0.0022474380826000002	0.00018158387280000002
0.779	0.0022509531912999997	7.209246079999999e-05
0.78	0.0022563673478	8.6017287e-06


==> data/Rubber22.txt <==
time	centerX	centerY
0.0	0.0	0.14612029670340002
0.001	3.5614e-09	0.14612024441100002
0.002	7.6468e-09	0.14612054786780002
0.003	8.353006e-07	0.1461200780057
0.004	2.948029e-07	0.14612001660760002
0.005	3.160515e-07	0.1461198769138
0.006	5.219299e-07	0.1461199136157
0.007	8.165547e-07	0.1461200274939
0.008	9.720386e-07	0.14611991518630002
0.009000000000000001	8.929515e-07	0.14612054897139998
0.01	1.3138e-06	0.1461197765689
0.011	1.0955319e-06	0.146119929922
0.012	1.3629291e-06	0.1461199989697
0.013000000000000001	1.1333476e-06	0.1461200437373
0.014	1.1490818e-06	0.14611974545040002
0.015	1.3159715e-06	0.1461199977626
0.016	1.9821157999999998e-06	0.1461198570782
0.017	1.7720136e-06	0.14611941018830002
0.018000000000000002	1.2691148000000002e-06	0.1461195141447
0.019	1.5521993e-06	0.1461198126978
0.02	1.8123457000000002e-06	0.14611920882459997
0.021	1.9030686e-06	0.1461193596082
0.022	1.8035535e-06	0.1461194422741
0.023	1.9970158e-06	0.14611934847270003
0.024	1.8045394000000002e-06	0.1461192009947
0.025	2.2444314e-06	0.14611923919550002
0.026000000000000002	2.2200494e-06	0.1461194592117
0.027	1.958344e-06	0.14611900579370002
0.028	1.7251085000000001e-06	0.1461193794617
0.029	2.4533289e-06	0.1461192557882
0.03	2.1849558e-06	0.146119057346
0.031	2.7746349e-06	0.1461189808554
0.032	2.4514556e-06	0.1461192486108
0.033	2.3330535e-06	0.1461191024785
0.034	2.6697763000000003e-06	0.1461197005624
0.035	3.2722345e-06	0.1461194349875
0.036000000000000004	3.6907398e-06	0.1461189172409
0.037	3.3871024e-06	0.14611897613350003
0.038	3.2431806e-06	0.14611868957760002
0.039	3.2107607000000004e-06	0.14611940103860002
0.04	3.6906491e-06	0.1461185015372
0.041	3.6473216e-06	0.1461183759074
0.042	3.5552891e-06	0.1461190245812
0.043000000000000003	3.9048715e-06	0.14611839701590001
0.044	3.7256463e-06	0.14611840186910002
0.045	3.549038e-06	0.1461186187772
0.046	3.9502241000000005e-06	0.14611809788139998
0.047	3.7421902000000004e-06	0.14611785468850003
0.048	4.0062227000000005e-06	0.1461184673236
0.049	3.9607997e-06	0.14611792877569998
0.05	4.1976614e-06	0.1461180162264
0.051000000000000004	4.0193546000000005e-06	0.14611764407340003
0.052000000000000005	3.9495626e-06	0.1461179597931
0.053	4.065105800000001e-06	0.14611815043290002
0.054	3.863787299999999e-06	0.1461180496281
0.055	4.2345197e-06	0.14611839918000002
0.056	4.2537171e-06	0.14611823638690002
0.057	4.4960078e-06	0.1461183307095
0.058	4.651918400000001e-06	0.14611841110180002
0.059000000000000004	4.6108284000000005e-06	0.146118297703
0.06	5.0705657e-06	0.14611811585110002
0.061	4.7163858000000004e-06	0.1461181256945
0.062	5.1803205000000004e-06	0.1461178952969
0.063	5.424351099999999e-06	0.146118105381
0.064	5.1797155000000005e-06	0.14611781810620003
0.065	5.646341500000001e-06	0.1461175965605
0.066	5.6505418e-06	0.14611735501200002
0.067	5.8143276000000006e-06	0.1461175320644
0.068	5.861828e-06	0.14611748579900002
0.069	6.2934895e-06	0.1461175150988
0.07	6.3246431999999996e-06	0.14611695956239998
0.07100000000000001	6.5131812e-06	0.1461171438031
0.07200000000000001	6.1437502e-06	0.1461171944463
0.073	6.653953100000001e-06	0.146117392837
0.074	6.8754058e-06	0.14611696627940002
0.075	6.4805792e-06	0.1461164657021
0.076	6.4672217e-06	0.1461172310581
0.077	6.6016974000000006e-06	0.1461167818952
0.078	6.5831533999999994e-06	0.1461169808852
0.079	6.6765976e-06	0.14611661730290001
0.08	6.861577e-06	0.14611737692399998
0.081	6.913834200000001e-06	0.14611695053559998
0.082	6.825275400000001e-06	0.14611662724209998
0.083	6.773920400000001e-06	0.1461170010983
0.084	7.124773600000001e-06	0.14611670733930002
0.085	7.1912067e-06	0.14611706962680002
0.08600000000000001	7.805635300000001e-06	0.1461167094877
0.08700000000000001	7.9723823e-06	0.14611657183610002
0.088	8.273759200000001e-06	0.14611612041430003
0.089	8.0748446e-06	0.1461164016543
0.09	8.4676597e-06	0.14611600355030002
0.091	8.7057304e-06	0.1461158544181
0.092	8.9412633e-06	0.1461159218608
0.093	9.2878671e-06	0.14611588830400002
0.094	9.6812631e-06	0.1461157074356
0.095	9.437779e-06	0.1461158220907
0.096	9.121189e-06	0.146115760494
0.097	9.5439393e-06	0.1461157485197
0.098	9.830819100000001e-06	0.1461153391669
0.099	1.0114121599999999e-05	0.1461154422575
0.1	1.0084594e-05	0.1461153353165
0.101	1.00937614e-05	0.14611545478030002
0.10200000000000001	1.04839496e-05	0.1461150529678
0.10300000000000001	1.02177097e-05	0.1461146292628
0.10400000000000001	1.0777936799999999e-05	0.146114796741
0.105	1.15345894e-05	0.1461151839102
0.106	1.1416805000000001e-05	0.14611480060620002
0.107	1.14526666e-05	0.1461151517552
0.108	1.17106164e-05	0.1461144656237
0.109	1.17761407e-05	0.1461149155805
0.11	1.2145259900000001e-05	0.14611438958560002
0.111	1.17362501e-05	0.1461141174581
0.112	1.2385736999999999e-05	0.14611422912980002
0.113	1.2476047299999999e-05	0.14611402349299998
0.114	1.30791089e-05	0.14611440658379998
0.115	1.30705075e-05	0.1461142325141
0.116	1.3524722600000001e-05	0.14611376216600003
0.117	1.36417521e-05	0.1461139168968
0.11800000000000001	1.38742122e-05	0.1461136504778
0.11900000000000001	1.44235427e-05	0.14611293897709998
0.12	1.40439356e-05	0.14611314288559998
0.121	1.43788078e-05	0.1461126716994
0.122	1.51548999e-05	0.14611313238510001
0.123	1.4868109900000002e-05	0.14611230460400002
0.124	1.47508492e-05	0.1461120877409
0.125	1.53827147e-05	0.1461121670803
0.126	1.58354199e-05	0.1461119843734
0.127	1.61443771e-05	0.14611222204770002
0.128	1.6206430600000003e-05	0.1461114425712
0.129	1.67508711e-05	0.1461111167524
0.13	1.7011584900000002e-05	0.14611165801940001
0.131	1.72602219e-05	0.1461115537598
0.132	1.73671151e-05	0.1461113226137
0.133	1.79626835e-05	0.14611151035540001
0.134	1.81457587e-05	0.1461109430903
0.135	1.86237185e-05	0.14611116237080002
0.136	1.89023788e-05	0.14611076451559998
0.137	1.8775839700000002e-05	0.1461105331499
0.138	2.0271812e-05	0.1461103803474
0.139	2.0354748700000003e-05	0.1461102458636
0.14	2.03126603e-05	0.1461097081491
0.14100000000000001	2.06622564e-05	0.1461098777607
0.14200000000000002	2.15372456e-05	0.14610896257290001
0.14300000000000002	2.21900304e-05	0.1461090695525
0.14400000000000002	2.26975188e-05	0.1461090104071
0.145	2.34843518e-05	0.1461085065467
0.146	2.3551152999999997e-05	0.14610820400840002
0.147	2.3523501200000002e-05	0.1461078536696
0.148	2.30658134e-05	0.1460860846119
0.149	2.36600076e-05	0.14608558082620002
0.15	2.42919423e-05	0.14608526480540002
0.151	2.4486588100000002e-05	0.1460853180604
0.152	2.4963922200000003e-05	0.1460847236084
0.153	2.50616511e-05	0.1460846227707
0.154	2.60949105e-05	0.14608448000889998
0.155	2.6548847400000004e-05	0.1460835757659
0.156	2.73388285e-05	0.1460832427525
0.157	2.79603467e-05	0.1460827151746
0.158	2.8257546700000002e-05	0.14608229073690002
0.159	2.88154433e-05	0.14608093687440002
0.16	2.96657771e-05	0.1460807713379
0.161	3.0684355e-05	0.14607943512120003
0.162	3.07116339e-05	0.1460785080365
0.163	3.14154538e-05	0.1460776264775
0.164	3.24860419e-05	0.1460769421744
0.165	3.3157149300000004e-05	0.1460754455742
0.166	3.4083265000000004e-05	0.14607408052680002
0.167	3.50528668e-05	0.1460718140626
0.168	3.54710377e-05	0.146070692063
0.169	3.69208665e-05	0.1460687745719
0.17	3.7413568700000004e-05	0.1460657758113
0.171	3.86170296e-05	0.1460637594918
0.17200000000000001	3.96888792e-05	0.1460608177193
0.17300000000000001	4.03994757e-05	0.14605763116169998
0.17400000000000002	4.09687851e-05	0.1460541177509
0.17500000000000002	4.22366433e-05	0.1460502656799
0.176	4.32229457e-05	0.146045805991
0.177	4.46557933e-05	0.1460411889626
0.178	4.529730980000001e-05	0.1460354715602
0.179	4.67958624e-05	0.1460299473958
0.18	4.74263876e-05	0.1460238001892
0.181	4.73286355e-05	0.1459961492423
0.182	4.89436018e-05	0.14598828255250001
0.183	5.0143257699999995e-05	0.145979547498
0.184	5.06722359e-05	0.1459712353989
0.185	5.2349517000000004e-05	0.1459608225914
0.186	5.329129e-05	0.14595083513090001
0.187	5.457463e-05	0.14593985045389998
0.188	5.56090761e-05	0.1459277161718
0.189	5.70565345e-05	0.14591594906910002
0.19	5.7981738899999996e-05	0.14590285944359999
0.191	5.9455593200000005e-05	0.1458883913622
0.192	8.03096901e-05	0.1458531457533
0.193	8.1529928e-05	0.1458377754844
0.194	8.31094164e-05	0.14582226895540001
0.195	8.38853171e-05	0.14580482692479999
0.196	8.58888125e-05	0.14578792073080002
0.197	8.58197282e-05	0.1457474469266
0.198	8.735322980000001e-05	0.1457286586177
0.199	8.863798789999999e-05	0.1457085645217
0.2	8.951332150000001e-05	0.1456877426697
0.201	9.05983877e-05	0.145666422853
0.202	9.067267e-05	0.1456223206018
0.203	9.184187400000001e-05	0.14559873412010002
0.20400000000000001	9.3238783e-05	0.1455743935321
0.20500000000000002	9.33597565e-05	0.1455272254528
0.20600000000000002	9.479071789999999e-05	0.1455008826239
0.20700000000000002	9.642150260000001e-05	0.1454740719938
0.20800000000000002	9.74228358e-05	0.1454467967565
0.209	9.72928758e-05	0.1453978770451
0.21	9.86403394e-05	0.1453687917294
0.211	0.00010025523160000001	0.1453391692443
0.212	0.0001012248089	0.1452876110804
0.213	0.0001024376565	0.145257141443
0.214	0.00010377125449999999	0.1452258659001
0.215	0.00010338794779999999	0.145172789408
0.216	0.00010578804130000001	0.14513903919059998
0.217	0.0001070371833	0.1451054342489
0.218	0.00010773286039999999	0.14505000997540002
0.219	0.0001087065243	0.14501535500469998
0.22	0.00011013097720000001	0.14498054350040002
0.221	0.000110234126	0.1449224455726
0.222	0.00011257285689999999	0.1448855104525
0.223	0.0001127164915	0.1448276490763
0.224	0.00011370186509999999	0.1447892854315
0.225	0.0001151971606	0.14475063397879998
0.226	0.00011528872220000001	0.1446894621505
0.227	0.000117438831	0.1446489863094
0.228	0.00011791401830000001	0.1445873496999
0.229	0.00011924256789999998	0.1445463707328
0.23	0.0001192532391	0.144482959489
0.231	0.000121048777	0.1444398855938
0.232	0.00012174077240000001	0.1443750609997
0.233	0.0001229078726	0.14433111941620003
0.234	0.0001236242006	0.14426494968790002
0.23500000000000001	0.0001250197917	0.1442187709462
0.23600000000000002	0.00012605498000000002	0.1441518216737
0.23700000000000002	0.0001276857261	0.14410477196080002
0.23800000000000002	0.0001276290256	0.1440359692028
0.23900000000000002	0.0001298373019	0.14398673379850002
0.24	0.0001305699909	0.1439167789653
0.241	0.00013202235500000002	0.1438669551799
0.242	0.00013293041720000001	0.1437949751166
0.243	0.0001347883634	0.1437432510317
0.244	0.0001352799198	0.1436705883192
0.245	0.0001358521242	0.14359706901799998
0.246	0.00013813466180000002	0.14354291327000002
0.247	0.0001386552765	0.1434684899982
0.248	0.0001409416093	0.1434140505017
0.249	0.0001420965097	0.1433368810949
0.25	0.0001426961341	0.1432599304805
0.251	0.0001449378103	0.143203707187
0.252	0.00014575591930000002	0.14312516030840003
0.253	0.0001473180685	0.1430666268582
0.254	0.00014795285920000002	0.142988197652
0.255	0.00014948293500000002	0.1429078647793
0.256	0.0001510951569	0.1428468076911
0.257	0.00015206226580000002	0.1427658680603
0.258	0.0001534751462	0.1426834134021
0.259	0.0001542831984	0.1426210447915
0.26	0.000155307716	0.1425379414987
0.261	0.00015741504900000002	0.14245445608079998
0.262	0.0001584009334	0.1423890819665
0.263	0.00018169864980000002	0.1423043795083
0.264	0.0001610304727	0.1422176801472
0.265	0.00018204497550000003	0.14213131014450003
0.266	0.00018468192649999997	0.1420650231925
0.267	0.0001638498777	0.1419757692167
0.268	0.000186339748	0.1418872539396
0.269	0.00018811669070000002	0.14181770535200003
0.27	0.0001892808195	0.1417274680703
0.271	0.0001895828577	0.14163567672780003
0.272	0.00019077051579999998	0.1415437445407
0.273	0.0001915338957	0.1414505642745
0.274	0.00019322757640000002	0.1413785748099
0.275	0.0001938289234	0.14128437989509998
0.276	0.00019485106760000001	0.1411895266478
0.277	0.0001964130029	0.1410936356887
0.278	0.00019636709089999998	0.14099752237049998
0.279	0.00019845453030000002	0.1409222158271
0.28	0.0001987847596	0.1408039679819
0.281	0.0002002399769	0.1407270256031
0.28200000000000003	0.00020159001350000003	0.14062789248920002
0.28300000000000003	0.0002028045179	0.1405286738344
0.28400000000000003	0.0002039785663	0.14042869633160002
0.28500000000000003	0.00020498087059999997	0.14032781558920002
0.28600000000000003	0.00020609357000000002	0.14024837643920002
0.28700000000000003	0.0002066684175	0.1401254253874
0.28800000000000003	0.0002082649965	0.140043772842
0.289	0.000209082709	0.13994121076170002
0.29	0.0002102006409	0.139837164916
0.291	0.0002115330037	0.1397331061724
0.292	0.00021187115760000003	0.1396284148771
0.293	0.0002133406676	0.1395227412053
0.294	0.00021394269030000003	0.1394168608573
0.295	0.00021585922149999998	0.13930980705440002
0.296	0.00021606984850000002	0.13920227699079998
0.297	0.0002170471951	0.1390944198249
0.298	0.0002177032682	0.1389855532117
0.299	0.0002191695104	0.1388964885385
0.3	0.0002197535002	0.1387650723521
0.301	0.00022150636300000002	0.13867529904689999
0.302	0.00022176447510000003	0.1385420580727
0.303	0.0002237417927	0.1384507408942
0.304	0.0002246861964	0.1383167038635
0.305	0.0002268340896	0.13822426615879999
0.306	0.00022759757070000002	0.13808884749480002
0.307	0.00022937354760000001	0.13799516301950002
0.308	0.00023012477280000003	0.1378575323084
0.309	0.00023137851070000002	0.1377418721361
0.31	0.0002322518375	0.1376250343132
0.311	0.0002333943991	0.1375079184823
0.312	0.00023407385079999998	0.13739023181370003
0.313	0.0002358210255	0.137271761381
0.314	0.0002366344324	0.1371519125585
0.315	0.0002373557602	0.137032821166
0.316	0.00023855740600000003	0.1369109954176
0.317	0.0002401142882	0.1367905550538
0.318	0.0002409704372	0.136668481847
0.319	0.00024091440379999998	0.13652524379990003
0.32	0.0002441766169	0.13642367994340002
0.321	0.0002443498154	0.13627833122059999
0.322	0.0002452949294	0.13615420416950003
0.323	0.0002469768153	0.1360293883513
0.324	0.0002485420214	0.1359040162596
0.325	0.0002497666986	0.1357771876567
0.326	0.00025005267059999997	0.1356296804958
0.327	0.00025272846710000003	0.13552317026030003
0.328	0.0002527101377	0.13537514456379998
0.329	0.0002538232236	0.1352466139146
0.33	0.0002552987848	0.1351176035492
0.331	0.0002568481423	0.1349888240441
0.332	0.00025775813840000003	0.1348579740815
0.333	0.0002575579665	0.13470596106
0.334	0.00025899020319999997	0.1345745499745
0.335	0.0002601975886	0.1344426697646
0.336	0.0002619620119	0.13431036912670002
0.337	0.0002631308255	0.1341769513393
0.338	0.0002638556542	0.134022466525
0.339	0.000265930652	0.133888394992
0.34	0.0002674849063	0.1337528901697
0.341	0.00026822364030000003	0.1335959996033
0.342	0.00026973441579999994	0.1334593791644
0.343	0.0002717311608	0.13332293881610002
0.34400000000000003	0.0002738574762	0.13318504869960002
0.34500000000000003	0.00027529783410000004	0.1330457572599
0.34600000000000003	0.0002769384213	0.13288665958110002
0.34700000000000003	0.00027846555090000003	0.1327468171731
0.34800000000000003	0.00028052952590000005	0.1326064982106
0.34900000000000003	0.00028087972920000007	0.1324458493775
0.35000000000000003	0.00030457785239999997	0.13230408017860001
0.35100000000000003	0.000284113405	0.1321632646908
0.352	0.0002848116941	0.132000623786
0.353	0.00030817768610000003	0.131857511724
0.354	0.00028769338649999997	0.1317142441715
0.355	0.00030934455080000004	0.13154996003400002
0.356	0.00031030164950000003	0.1314051930481
0.357	0.0003119556247	0.1312598590335
0.358	0.0003137558627	0.1310929234123
0.359	0.000314952258	0.13094602521409998
0.36	0.00031445562090000003	0.1307770462682
0.361	0.0003171738019	0.1306294803664
0.362	0.0003192827017	0.130480638451
0.363	0.00032037682239999997	0.130309593469
0.364	0.0003231073199	0.1301605138848
0.365	0.0003236333669	0.1299884317401
0.366	0.00032526247879999996	0.1298384877757
0.367	0.0003271837446	0.1296873702516
0.368	0.00032791589120000005	0.1295145544868
0.369	0.0003297754041	0.1293618278756
0.37	0.00033047741780000003	0.1291881578525
0.371	0.00033245353020000003	0.12903531708219998
0.372	0.00033272774490000003	0.1288603197238
0.373	0.00033567294110000003	0.1287056080558
0.374	0.0003362797855	0.12852894580160001
0.375	0.00033926640420000004	0.1283731739451
0.376	0.0003384551503	0.1281952164939
0.377	0.0003407584736	0.1280388301432
0.378	0.000343177016	0.1278802350063
0.379	0.00034367843670000004	0.1277016031871
0.38	0.0003453308593	0.1275429756105
0.381	0.0003458278986	0.1273638111527
0.382	0.00034893988579999996	0.1272039215375
0.383	0.00034984642850000003	0.12702351439370002
0.384	0.0003489622123	0.1268411348175
0.385	0.00035229131170000003	0.1266814956873
0.386	0.0003531739512	0.12649845813709998
0.387	0.0003569853854	0.1263369374716
0.388	0.0003567772426	0.1261526747243
0.389	0.00035986983200000006	0.1259898611709
0.39	0.00036039952729999996	0.1258040241751
0.391	0.00036326229490000003	0.12563961931360002
0.392	0.000363624585	0.1254531005129
0.393	0.00036553571380000007	0.125287620337
0.394	0.0003663315887	0.12510025891169999
0.395	0.0003663071612	0.12491189749909999
0.396	0.00037006551130000005	0.12474533399790001
0.397	0.00037010303060000006	0.1245561052439
0.398	0.0003726100422999999	0.1243888049608
0.399	0.0003731786782	0.12419939761290001
0.4	0.0003735822	0.12400829367670001
0.401	0.000377580969	0.1238399686532
0.402	0.00037801483210000004	0.12364795058670001
0.403	0.0003786645703	0.1234568740651
0.404	0.0003823216161	0.12328687439139999
0.405	0.000383903585	0.1230943804948
0.406	0.0004090362964	0.1229246363806
0.40700000000000003	0.00040969580030000006	0.122731079252
0.40800000000000003	0.0004091454918	0.12253830494270002
0.40900000000000003	0.0003895951653	0.12236405996059999
0.41000000000000003	0.0003893505079	0.1221692773696
0.41100000000000003	0.000389371554	0.1219745428442
0.41200000000000003	0.0004133367648	0.1218016694971
0.41300000000000003	0.0004138762728	0.12160471445559999
0.41400000000000003	0.0004135265219	0.12140884420340001
0.41500000000000004	0.00041406165930000003	0.1212116133727
0.41600000000000004	0.0004162104064	0.1210360293362
0.417	0.0004171117177000001	0.12083760138930001
0.418	0.0004198828517	0.12066044735260001
0.419	0.0004212211257	0.1204619474882
0.42	0.0004217961634	0.12026166293
0.421	0.0004226191648	0.1200618735167
0.422	0.0004241804297	0.11986162269180001
0.423	0.0004270966847	0.11968284525020001
0.424	0.0004284890659	0.11948105334430001
0.425	0.0004289804443	0.11927963880360001
0.426	0.0004313126124	0.1190989422756
0.427	0.00043212529490000004	0.1188962524631
0.428	0.0004334691002	0.1186932320996
0.429	0.00043419702299999995	0.1184897499754
0.43	0.0004349110462	0.11828624397370001
0.431	0.0004370625368	0.1181031709442
0.432	0.0004385811939	0.11789756102
0.433	0.00043896480369999996	0.1176917919448
0.434	0.0004409758887	0.1175073148459
0.435	0.00044210150020000005	0.11730148854149999
0.436	0.00044373107969999996	0.11709482344920001
0.437	0.0004450510348	0.11688699472340001
0.438	0.00044627495229999995	0.1166799702073
0.439	0.00044709268350000004	0.11647241556639999
0.44	0.00044794066780000006	0.11626400857500001
0.441	0.0004500240712	0.116076790427
0.442	0.000451164377	0.1158666628168
0.443	0.0004518676407	0.1156559393475
0.444	0.0004534441994	0.11544664267459999
0.445	0.0004566600072	0.1152579282556
0.446	0.0004580351921	0.1150475366165
0.447	0.0004599152283	0.1148360756267
0.448	0.0004613630647	0.1146237470167
0.449	0.00046342495009999996	0.11441141860489999
0.45	0.00046534444090000007	0.1141983662083
0.451	0.0004662683732	0.1139851482027
0.452	0.0004678670982	0.11377072042280001
0.453	0.0004691489819	0.11355658733820001
0.454	0.0004714230994	0.1133637184708
0.455	0.0004716098123	0.11314754637350001
0.456	0.0004729015602	0.11293131443860001
0.457	0.00047405582020000007	0.112715324287
0.458	0.00047483993619999997	0.1124996551529
0.459	0.0004761704115	0.1122831012293
0.46	0.0004771477918	0.1120660553477
0.461	0.00047762583729999997	0.1118499524228
0.462	0.0004796174521	0.11165424889070001
0.463	0.00048063832470000004	0.1114360090678
0.464	0.0004825942475	0.1112182172511
0.465	0.0004839209779	0.11099955031969999
0.466	0.0004854351528	0.11078061984790001
0.467	0.0004871557437	0.1105609564797
0.468	0.000488269246	0.1103411413656
0.46900000000000003	0.0004900235822	0.1101213016431
0.47000000000000003	0.0004924042292	0.1099011534734
0.47100000000000003	0.0004934980218	0.1096807487554
0.47200000000000003	0.0004944433477000001	0.1094601491164
0.47300000000000003	0.0004965018314	0.10923881959280002
0.47400000000000003	0.0004980772966	0.10901740594299998
0.47500000000000003	0.0004996903691	0.10879559955139999
0.47600000000000003	0.0005014883646000001	0.1085733696934
0.47700000000000004	0.0005033194068	0.1083501454432
0.47800000000000004	0.0005051612566	0.10812662684260001
0.47900000000000004	0.0005052287114	0.10790310700129999
0.48	0.00050670952	0.10767841922129999
0.481	0.0005078372147	0.1074542495649
0.482	0.0005085972565	0.10722938230290001
0.483	0.0005097600676000001	0.107005426943
0.484	0.0005097918059	0.1067804656354
0.485	0.0005113932861	0.10655561807309999
0.486	0.0005121614063999999	0.1063312029044
0.487	0.0005131388372	0.1061063299258
0.488	0.0005136682846	0.10588064599049998
0.489	0.0005146871881	0.10565487585910001
0.49	0.000515351539	0.10542754694209999
0.491	0.0005155568165	0.1051999967151
0.492	0.000516334823	0.1049714858336
0.493	0.0005162988869	0.1047426765521
0.494	0.0005162658187	0.1045140275667
0.495	0.0005171602184	0.1042846895084
0.496	0.0005179042134000001	0.1040547613286
0.497	0.0005191150445	0.103824585412
0.498	0.0005420101194	0.1035933383678
0.499	0.0005436300265	0.10336241714010001
0.5	0.0005444454177	0.103131379286
0.501	0.0005462467945	0.1028992769166
0.502	0.0005474287834	0.1026679772409
0.503	0.0005488994571	0.1024355637123
0.504	0.0005491235315	0.10218179494889999
0.505	0.0005503794320999999	0.1019495333851
0.506	0.0005515021809	0.1017164928084
0.507	0.0005538670653	0.1014837937056
0.508	0.0005555652131	0.10125090201489999
0.509	0.000557812264	0.1010182555895
0.51	0.0005598359474	0.1007847572416
0.511	0.0005612714254	0.10055085357520001
0.512	0.0005631310776	0.10031658488950002
0.513	0.0005640437355	0.1000804231509
0.514	0.0005635140497999999	0.0998225843457
0.515	0.0005640401051	0.0995859551309
0.516	0.0005646058186	0.09934852801510001
0.517	0.0005656849612	0.0991113956134
0.518	0.0005668866827	0.0988739373039
0.519	0.0005672465368	0.0986359844724
0.52	0.0005681725591	0.09839761105559999
0.521	0.0005693603974	0.09815906141360001
0.522	0.000569462959	0.09789878736350001
0.523	0.0005703785353999999	0.09765970589760001
0.524	0.0005717178216	0.0974208045013
0.525	0.0005723261048	0.097181321905
0.526	0.0005735023231	0.09694250912850001
0.527	0.0005752353018	0.09670215434020002
0.528	0.0005754356957	0.09644041840790002
0.529	0.0005764126013	0.0961995079502
0.53	0.000577353162	0.09595930424629999
0.531	0.0005789710104	0.09571828363320001
0.532	0.0005799473614	0.0954767382469
0.533	0.0005818662378000001	0.09523486717030001
0.534	0.0005833222517000001	0.0949722422298
0.535	0.000585652002	0.09473000392200001
0.536	0.000587200828	0.09448896185030001
0.537	0.0005886153032000001	0.0942467443865
0.538	0.0005897411345	0.09400548554879999
0.539	0.0005907231215	0.0937416956946
0.54	0.0005906159514	0.09349956544350001
0.541	0.0005902051932	0.0932562696666
0.542	0.0005901352385	0.0930132558729
0.543	0.000589314252	0.092769982934
0.544	0.0005882999787	0.0925048111864
0.545	0.0005896693663	0.0922611988968
0.546	0.0005902164645	0.0920175884928
0.547	0.0005912406212	0.09177305641
0.548	0.0005927796374999999	0.0915280314331
0.549	0.0005939316545000001	0.0912605686767
0.55	0.0005962495218	0.09101397203389999
0.551	0.000598233212	0.0907681469155
0.552	0.0005994903940000001	0.0905217812226
0.553	0.0005999098529	0.09025290854370001
0.554	0.0006012516954	0.090006350773
0.555	0.0006025960456000001	0.0897602061057
0.556	0.0006029503546000001	0.0895136032216
0.557	0.0006041710740999999	0.0892456279889
0.558	0.000604445518	0.0889982577545
0.559	0.0006044973767	0.08875208704049999
0.56	0.0006045434548	0.08850466771780001
0.561	0.0006045478793	0.08823581183260001
0.562	0.0006054666682	0.08798856277530001
0.5630000000000001	0.0006057251923	0.0877420150244
0.5640000000000001	0.0006080804911999999	0.0874943676189
0.5650000000000001	0.0006316606929000001	0.0872237940352
0.5660000000000001	0.0006327359245	0.0869738316078
0.5670000000000001	0.0006335642981000001	0.0867236472103
0.5680000000000001	0.0006343574342000001	0.08647318586660001
0.5690000000000001	0.0006124504631	0.08620091580709999
0.5700000000000001	0.0006127443881	0.0859506164477
0.5710000000000001	0.0006129270351	0.08569989895880001
0.5720000000000001	0.0006335688266	0.08543061832280001
0.5730000000000001	0.0006304629061	0.0851846174945
0.5740000000000001	0.0006254206447	0.0849392611425
0.5750000000000001	0.0006204815372	0.0846954925909
0.5760000000000001	0.0006183006247999999	0.0844474823038
0.577	0.0006255607746999999	0.0841743716677
0.578	0.0006318679288	0.0839177319816
0.579	0.0006400764677000001	0.0836380272982
0.58	0.0006462354018999999	0.0833804086306
0.581	0.0006495548382000001	0.0831245296867
0.582	0.0006524180517000001	0.08286921321990001
0.583	0.0006547201596	0.0825924288908
0.584	0.0006563397659	0.08233819706420001
0.585	0.0006578466044	0.082083905441
0.586	0.0006594537446000001	0.08180815079510001
0.587	0.0006603049563000001	0.08155395127189999
0.588	0.0006608328986999999	0.0812997538176
0.589	0.0006603247235	0.081045776874
0.59	0.0006606725968	0.08077252094939999
0.591	0.0006608994260000001	0.080521193275
0.592	0.0006617382367	0.08024720958960001
0.593	0.0006624188611	0.07999394710270001
0.594	0.0006630918917999999	0.0797398569767
0.595	0.0006642373324	0.0794861645813
0.596	0.0006654699892	0.07921065250069999
0.597	0.0006678894939999999	0.0789562436992
0.598	0.0006695903943000001	0.0786804096916
0.599	0.0006710757021	0.0784243513344
0.6	0.0006716516298	0.0781675219704
0.601	0.0006724002582	0.0779109667395
0.602	0.0006722872491	0.0776345802657
0.603	0.0006734101684	0.07737996458390001
0.604	0.0006727641568000001	0.0771022792478
0.605	0.0006721951523000001	0.0768465465502
0.606	0.0006708488390999999	0.07658918279360001
0.607	0.0006692401898	0.0763093514672
0.608	0.0006672877978	0.07605009913300001
0.609	0.0006686362064	0.0757675853671
0.61	0.0006682623906	0.0755083011623
0.611	0.000667462614	0.07524854244370001
0.612	0.0006668548958000001	0.0749892207675
0.613	0.0006686520510000001	0.07471133740180001
0.614	0.0006671284175	0.07445389516209999
0.615	0.0006680212389	0.074173222359
0.616	0.0006667102912	0.0739126212229
0.617	0.0006670185646	0.07364962761449999
0.618	0.0006676461809000001	0.07336411267359999
0.619	0.0006681259585000001	0.07310169309629999
0.62	0.0006698219181	0.07281721777060002
0.621	0.0006709029271	0.07255451686060001
0.622	0.0006724097134999999	0.0722900168525
0.623	0.0006734138231	0.07200401690930001
0.624	0.0006748276214	0.0717411157554
0.625	0.0006753781554000001	0.0714543534435
0.626	0.0006774171585999999	0.071192154619
0.627	0.0006789728345	0.0709284895516
0.628	0.0006780116027	0.07064358346289999
0.629	0.0006779645681000001	0.07038250208069999
0.63	0.0006766163094	0.0700981334121
0.631	0.0006766686315	0.06983650385500001
0.632	0.000676289285	0.0695725685164
0.633	0.0006757307303	0.06928735039
0.634	0.0006761183283	0.0690242095377
0.635	0.0006767238472	0.0687378611028
0.636	0.0006776494337000001	0.06847330069600001
0.637	0.0006782300044	0.06820729914819999
0.638	0.0006761860668000001	0.067921109625
0.639	0.0006734698726999999	0.0676335246967
0.64	0.0006741221111	0.06736953010409999
0.641	0.0006751709527	0.0671036467199
0.642	0.0006742339709	0.0668167103908
0.643	0.0006751234968	0.0665530981517
0.644	0.0006732934621	0.06626718921830001
0.645	0.0006748729731999999	0.0660043644178
0.646	0.0006757245841	0.0657396426277
0.647	0.0006750818283	0.0654532039768
0.648	0.0006773500441	0.0651887270118
0.649	0.0006769503875	0.0649019677738
0.65	0.0006798970795000001	0.06463769533330001
0.651	0.0006813782351000001	0.0643718579607
0.652	0.000680642038	0.0640871115839
0.653	0.0006788993940000001	0.0638010047968
0.654	0.0006809935156	0.06353792004020001
0.655	0.0006834494256	0.063272286967
0.656	0.0006822606269	0.06298535925070001
0.657	0.0006846579753	0.0627202900237
0.658	0.0006839693890000001	0.06243282660510001
0.659	0.0006865354884999999	0.0621676224574
0.66	0.0006870555542	0.0619033719217
0.661	0.0006842793337	0.0616193374963
0.662	0.0006816460228	0.06133419849680001
0.663	0.0006804233281000001	0.0610704107782
0.664	0.0006790942461000001	0.060801812595200004
0.665	0.0006821520798	0.060509454160799996
0.666	0.0006823504890000001	0.0602387655447
0.667	0.0006851027817	0.0599451542563
0.668	0.0006862894871	0.0596746272449
0.669	0.0006871702922000001	0.05938168166550001
0.67	0.0006873616229000001	0.0591126047759
0.671	0.0006866300573000001	0.058821066361000006
0.672	0.0006877540362000001	0.0585523735925
0.673	0.0006859136823999999	0.058261183111
0.674	0.0006836105812000001	0.0579923227691
0.675	0.0006810680155	0.0577007920383
0.676	0.0006814216595000001	0.0574310691401
0.677	0.0006806239345	0.0571605730019
0.678	0.0006802080281999999	0.056870479962
0.679	0.0006798708944	0.0565792325049
0.68	0.0006833311753	0.0563109747742
0.681	0.000686489441	0.0560402611879
0.682	0.0006871813385	0.0557490493925
0.683	0.0006888975514	0.0554575786438
0.684	0.0006917282359	0.05518816047470001
0.685	0.0006925575345	0.054917457969
0.686	0.0006918917102	0.0546303321117
0.687	0.0006903660694	0.0543442675268
0.6880000000000001	0.0006929866376999999	0.054080762198900005
0.6890000000000001	0.0006971832504000001	0.0538161771547
0.6900000000000001	0.0006993300918000001	0.053531692902700004
0.6910000000000001	0.0007026401006999999	0.0532457733231
0.6920000000000001	0.0007061961734999999	0.0529785985837
0.6930000000000001	0.0007081956764	0.05270982461470001
0.6940000000000001	0.0007074207240000001	0.052417693875600004
0.6950000000000001	0.0007092638105	0.0521477871133
0.6960000000000001	0.0007084676151	0.051855379065000005
0.6970000000000001	0.0007063371324999999	0.051585855052900004
0.6980000000000001	0.0007015823984	0.0512967113128
0.6990000000000001	0.0006961712223000001	0.051031775579700005
0.7000000000000001	0.0006928316859	0.05074394421850001
0.7010000000000001	0.0006896893473000001	0.050473827008199995
0.7020000000000001	0.0006873619839	0.050180638238900004
0.7030000000000001	0.0006860963448999999	0.0498876654043
0.704	0.0006857815715000001	0.0496179450646
0.705	0.0006869043613	0.049346565570699996
0.706	0.0006897282964	0.049052098292700005
0.707	0.0006940020448999999	0.04875482805260001
0.708	0.0006983775003	0.048479334353599995
0.709	0.0006998763134000001	0.0482029642214
0.71	0.0006993875175000001	0.047907630664300004
0.711	0.0006985130617	0.0476126366895
0.712	0.000701129743	0.0473399808084
0.713	0.0007005433163000001	0.047044935813900006
0.714	0.0007008321412	0.04677267024810001
0.715	0.000699286414	0.0464774806375
0.716	0.0006991893531000001	0.046202726230000005
0.717	0.0006970137455	0.0459062641326
0.718	0.0006948605374	0.045608015235699996
0.719	0.0006943907048000001	0.045332485901999994
0.72	0.0006934868018000001	0.045055186126499995
0.721	0.000689504155	0.0447572730012
0.722	0.0006857929654000001	0.044460857953000005
0.723	0.0006863196204999999	0.0441899929229
0.724	0.0006864073913	0.04389740510390001
0.725	0.000688825679	0.0436284155808
0.726	0.0006909879491	0.0433353630986
0.727	0.0006943595176	0.0430590522215
0.728	0.0006963622481	0.0427601002256
0.729	0.0006970422784	0.0424609033593
0.73	0.0006982628289	0.0421856686671
0.731	0.0006985684341	0.0419080384907
0.732	0.0006979521251000001	0.041609362166399995
0.733	0.0006971775584999999	0.0413119378795
0.734	0.0006976996093000001	0.0410349242582
0.735	0.000696187325	0.0407352573493
0.736	0.0006961402433	0.0404596853141
0.737	0.0006953694698	0.0401618441284
0.738	0.0006950042492000001	0.0398848583963
0.739	0.0006945487717	0.039586756856
0.74	0.0006950735991	0.0392883639058
0.741	0.0006943930451000001	0.0390125645132
0.742	0.0006935027936	0.038713029016500006
0.743	0.0006933974627	0.0384369875992
0.744	0.0006929547705	0.03813786780719999
0.745	0.0006913184822	0.0378595027848
0.746	0.0006898627808	0.037559520384000004
0.747	0.0006891632685	0.0372585912724
0.748	0.0006882686390000001	0.0369794219355
0.749	0.0006859357073999999	0.036679154895799995
0.75	0.0006855771123999999	0.036402346585300005
0.751	0.0006853973351	0.0361023009428
0.752	0.0006834991165	0.0358234426589
0.753	0.0006814924397	0.0355238674059
0.754	0.0006813920638999999	0.035223430981199996
0.755	0.0006786596891	0.034943816243400004
0.756	0.0006758983329000002	0.0346426894443
0.757	0.0006747166845	0.0343420299031
0.758	0.0006721912557	0.0340625411549
0.759	0.0006683863192000001	0.033760927779600006
0.76	0.0006667239812	0.0334809860447
0.761	0.0006641155405	0.033178273957100005
0.762	0.0006606112314	0.0328971591034
0.763	0.0006574255298	0.032595647245000005
0.764	0.0006546826275999999	0.0322932266571
0.765	0.0006528347149	0.0320126392225
0.766	0.0006479677859000001	0.0317101340918
0.767	0.0006466935229	0.0314302307689
0.768	0.0006450867229999999	0.0311277978357
0.769	0.0006422423238000001	0.030847604958900002
0.77	0.0006176892252000001	0.030548983400400003
0.771	0.0006383320557	0.0302475556964
0.772	0.0006368990867000001	0.0299683071915
0.773	0.0006125183315	0.0296719064314
0.774	0.000611869564	0.0293726205353
0.775	0.0006108925491	0.0290935101537
0.776	0.0006099646889	0.0287935443608
0.777	0.0006104952394	0.0285144817163
0.778	0.0006098429300000001	0.0282132121237
0.779	0.0006087505701	0.0279118559489
0.78	0.0006082979512	0.0276319763469
0.781	0.0006072275465	0.0273295253325
0.782	0.0006059502193000001	0.027047883746900002
0.783	0.0006040833988	0.0267465761199
0.784	0.0006028098985	0.0264442707582
0.785	0.0006009574531000001	0.026162425852600004
0.786	0.0005992660649	0.0258599720735
0.787	0.0005978405105	0.025557247086500003
0.788	0.0005934514177	0.0252748355092
0.789	0.0005900771947	0.024973022570999998
0.79	0.0005870915198	0.024694015415300002
0.791	0.0005839286707	0.0243904236747
0.792	0.0005831677795	0.0240869186148
0.793	0.0005820193157	0.0238071295424
0.794	0.0005788827381	0.023502990856
0.795	0.0005778791329	0.023222584629400002
0.796	0.0005764622956000001	0.0229212690563
0.797	0.0005735709906999999	0.0226180135275
0.798	0.0005720916034	0.022337386744299997
0.799	0.0005693828616	0.0220358870868
0.8	0.0005669206673	0.0217334390833
0.801	0.0005654665808	0.021452139082999998
0.802	0.0005636381047	0.0211508112782
0.803	0.0005604015681999999	0.020870543302600002
0.804	0.0005569642671000001	0.020566676495899997
0.805	0.0005531468461	0.0202634908173
0.806	0.0005487243400999999	0.019983121411400004
0.807	0.0005443506977	0.019677337490199998
0.808	0.0005408124268999999	0.019373100011600003
0.809	0.0005387419772	0.019090452285
0.81	0.0005361775244	0.0187854048661
0.811	0.0005339188311000001	0.0184810986405
0.812	0.0005335850026	0.018197707105100002
0.8130000000000001	0.0005080765499000001	0.0178910752915
0.8140000000000001	0.0005068215974	0.017606643183800005
0.8150000000000001	0.0005039749644	0.0172997397326
0.8160000000000001	0.0005006273999000001	0.0169935168954
0.8170000000000001	0.0005003000954	0.016709471860000002
0.8180000000000001	0.0004981886036000001	0.016404427994500002
0.8190000000000001	0.000496276766	0.0160994893631
0.8200000000000001	0.0004955216331	0.0158173631522
0.8210000000000001	0.0004910664809	0.015511651382
0.8220000000000001	0.0004875170975	0.015206196061400001
0.8230000000000001	0.00048439518560000004	0.0149229569304
0.8240000000000001	0.0004803494468	0.0146149645093
0.8250000000000001	0.00047697626090000006	0.0143083705036
0.8260000000000001	0.0004741760441	0.014024239956400002
0.8270000000000001	0.0004700035257	0.013717563696700002
0.8280000000000001	0.00046604755990000004	0.0134119029725
0.8290000000000001	0.0004634529851	0.013128590138100001
0.8300000000000001	0.0004606817269	0.012822313136300003
0.8310000000000001	0.0004576645108	0.0125165900967
0.8320000000000001	0.00045516800810000004	0.012232451890999998
0.833	0.0004508620596	0.011926042854900001
0.834	0.0004471115674	0.011619613726900001
0.835	0.00044417310259999997	0.011336553305
0.836	0.00043848720539999995	0.011031682832299999
0.837	0.00043591784880000003	0.010748726848800001
0.838	0.0004327270519	0.0104426267622
0.839	0.00042844859820000006	0.0101385986515
0.84	0.00042616983799999996	0.0098554049518
0.841	0.0004231582514	0.0095486884339
0.842	0.0004188502555	0.0092436011414
0.843	0.0004166633748	0.0089593975141
0.844	0.0004148186429	0.0086528937258
0.845	0.0003884141073	0.0083477200746
0.846	0.00038422600880000005	0.0080655657633
0.847	0.00037987798569999996	0.0077617703029999995
0.848	0.00037521815630000004	0.0074796070648999995
0.849	0.0003701510908	0.0071752216652
0.85	0.00036535343229999995	0.006868643489900001
0.851	0.00036217347890000004	0.0065859728159
0.852	0.00035834685119999997	0.006282225203400001
0.853	0.00035497617020000005	0.0059780430665999995
0.854	0.0003510605479	0.0056973620731
0.855	0.0003460942711	0.0053943511962
0.856	0.00034066864119999997	0.0051138877711
0.857	0.0003357721667000001	0.0048110733675
0.858	0.0003310736546	0.0045084758577
0.859	0.0003261201136	0.0042339406744999995
0.86	0.0003209188399	0.003944494058500001
0.861	0.0003153366993	0.0036505405008999997
0.862	0.00031019116029999997	0.0033814112304000003
0.863	0.00028383219710000003	0.0030944448227
0.864	0.00027909961170000005	0.0028288396636
0.865	0.0002756446438	0.0025371175087000003
0.866	0.0002705953514	0.0022605882042
0.867	0.0002648460281	0.0019572162016
0.868	0.0002596487228	0.0016756199757
0.869	0.0002557613843	0.0013705558506
0.87	0.000250975731	0.0010892173593
0.871	0.0002450236315	0.0007917539027
0.872	0.0002399562648	0.0005209918645000001
0.873	0.00023512785850000003	0.0002363736973
0.874	0.0002295133401	0.0
0.875	0.0002263761245	8.530936310000001e-05
0.876	0.00022281385010000003	0.00018479993960000002
0.877	0.00021968415110000002	0.00028032410870000005
0.878	0.00021701757890000003	0.0003515078825
0.879	0.0002131978045	0.00044478774390000007
0.88	0.0002103829571	0.0005353775265999999
0.881	0.0002066723475	0.0006021216726
0.882	0.0002032738056	0.0006913236587
0.883	0.00020045459219999998	0.0007784148798000001
0.884	0.0001962709523	0.0008645468834000001
0.885	0.00019399334010000003	0.000928195238
0.886	0.0001906735963	0.0010135720043000002
0.887	0.000163498919	0.0010992928967
0.888	0.0001608593235	0.001160098683
0.889	0.0001584035657	0.0012420355428
0.89	0.0001545266346	0.001324534691
0.891	0.0001514238875	0.0013828347228
0.892	0.00014932580600000002	0.0014629831622999998
0.893	0.00014562840160000002	0.00152047497
0.894	0.00014233037310000003	0.0015989153675
0.895	0.00013977390779999999	0.001676601274
0.896	0.0001373696307	0.0017315757821000002
0.897	0.0001344025367	0.0018079466544
0.898	0.00013175405179999998	0.0018599604817
0.899	0.00012938031899999998	0.001934397486
0.9	0.00012598314830000002	0.0019863752763
0.901	0.0001241978797	0.0020596777236
0.902	0.0001217940092	0.0021308576922000003
0.903	0.0001196845071	0.0021816280747
0.904	0.0001167651711	0.0022511149702000004
0.905	0.00011489758710000001	0.0022999590119
0.906	0.00011308784720000001	0.0023677292225
0.907	0.0001105401741	0.0024158732033000003
0.908	0.00010828943019999999	0.0024807640572000003
0.909	0.0001070645773	0.0025253899843999997
0.91	0.00010473463650000001	0.0025898429102
0.911	0.00010357699400000001	0.0026345141437000004
0.912	0.0001012989058	0.0026969808116000006
0.913	0.00010026735210000002	0.0027388112485000004
0.914	9.839081640000001e-05	0.0027996196568
0.915	9.739222490000001e-05	0.002840466702
0.916	9.68432075e-05	0.0028806312643000005
0.917	9.508408030000001e-05	0.0029394915431
0.918	9.4970181e-05	0.0029767515323000002
0.919	9.36291669e-05	0.0030354821185
0.92	9.33176041e-05	0.0030729903423000002
0.921	9.287852750000001e-05	0.0031304964066
0.922	9.236091310000002e-05	0.0031648933050000003
0.923	9.204133910000001e-05	0.0031988736113
0.924	9.1705317e-05	0.0032550548568
0.925	9.203508869999999e-05	0.0032891573996
0.926	9.246373960000002e-05	0.0033210196558
0.927	9.273127210000002e-05	0.0033746577716000006
0.928	9.38770247e-05	0.0034051894398
0.929	9.445144609999999e-05	0.0034576824738
0.93	9.52567918e-05	0.0034887837627
0.931	9.626785119999999e-05	0.0035183490218999997
0.932	9.791146460000001e-05	0.0035470311205
0.933	9.86744665e-05	0.0035962894873
0.934	0.000100229607	0.0036234076551
0.935	0.0001014413365	0.0036497210968
0.936	0.00010312156949999999	0.0036983104631
0.937	0.0001056774008	0.0037242268081000003
0.9380000000000001	0.00010689612009999999	0.0037478676308999996
0.9390000000000001	0.0001088087692	0.0037923474834
0.9400000000000001	0.0001109400594	0.0038155880763
0.9410000000000001	0.00011377818390000001	0.0038382659454000005
0.9420000000000001	0.00011640325429999999	0.0038586912603
0.9430000000000001	0.0001185343423	0.0038995193126999997
0.9440000000000001	0.0001208552982	0.003919460116200001
0.9450000000000001	0.0001236529705	0.003938366854
0.9460000000000001	0.0001254643297	0.0039562351171
0.9470000000000001	0.0001286339833	0.0039724572799
0.9480000000000001	0.0001314831779	0.004008653278299999
0.9490000000000001	0.00013508699970000003	0.0040231642949
0.9500000000000001	0.0001382564846	0.0040374320762
0.9510000000000001	0.0001411020942	0.0040503264562
0.9520000000000001	0.0001442863093	0.004062641712200001
0.9530000000000001	0.00014760462390000001	0.0040740180444
0.9540000000000001	0.0001513925386	0.0040838589311
0.9550000000000001	0.0001551363352	0.004112660469700001
0.9560000000000001	0.0001585548409	0.0041206986063999996
0.9570000000000001	0.0001618395576	0.0041277707298
0.9580000000000001	0.0001880356007	0.0041331700427
0.9590000000000001	0.00019199659999999998	0.0041385620815
0.96	0.0001952986016	0.0041424791596
0.961	0.00019894221899999999	0.0041455167312
0.962	0.0002024764814	0.004147266109300001
0.963	0.0002062209225	0.004148321574800001
0.964	0.0002102386534	0.0041482716494
0.965	0.00021370984030000002	0.0041467690626
0.966	0.0002176765402	0.0041446514087
0.967	0.0002214167074	0.0041409910318
0.968	0.0002256388252	0.00413728607
0.969	0.00022954455350000002	0.0041309667075
0.97	0.00023344569469999998	0.0041251177624
0.971	0.0002369357721	0.004118069098000001
0.972	0.0002405135391	0.004109438854499999
0.973	0.0002443338786	0.0040801616201000005
0.974	0.0002482254681	0.0040697109932
0.975	0.0002525155952	0.004057988727099999
0.976	0.00025639225999999997	0.0040454615920999994
0.977	0.00025986691880000004	0.0040312138216
0.978	0.0002642913056	0.0040165275371
0.979	0.00026772814	0.0039797695700000005
0.98	0.00027148934980000003	0.0039631909826
0.981	0.00027496523030000005	0.0039458653813
0.982	0.00027880050260000003	0.0039273744482000005
0.983	0.0002824039795	0.0039075039628
0.984	0.00030852851940000003	0.0038662812820999997
0.985	0.0003124724206	0.0038446317841
0.986	0.0003158716387	0.0038224815358999997
0.987	0.0003198467839	0.0037987418569
0.988	0.00032268388450000003	0.0037538515516000004
0.989	0.0003264581075	0.0037284979368000003
0.99	0.0003297818322	0.0037023460288
0.991	0.0003327354913	0.0036534168833
0.992	0.0003368066816	0.0036263055164000003
0.993	0.00033936916610000003	0.003597699868
0.994	0.0003421224694	0.0035458071073000003
0.995	0.0003457050901	0.0035162918552999996
0.996	0.00034902688119999996	0.0034853527153
0.997	0.0003520065131	0.0034304252623000003
0.998	0.00035463699170000003	0.003398680263
0.999	0.0003574519036	0.0033655063055
1.0	0.00036024172830000003	0.0033093594407
1.0010000000000001	0.00036377173740000004	0.0032746299275
1.002	0.00036548362659999997	0.0032376941572000006
1.0030000000000001	0.0003678430922	0.0031806524244999998
1.004	0.000370383414	0.0031427634363000003
1.0050000000000001	0.0003735865759000001	0.0030832981798000004
1.006	0.0003758959274	0.0030444288941000003
1.0070000000000001	0.0003776560307	0.0029824364163999998
1.008	0.0003799681975	0.0029419539487000003
1.0090000000000001	0.0003828692271	0.0028790325125
1.01	0.0003848226233	0.0028369329486000005
1.0110000000000001	0.0003870928023	0.0027723581396
1.012	0.0003882691361	0.0027276027622
1.0130000000000001	0.00041336769100000005	0.0026613536747
1.014	0.0004153339877	0.0026146777034
1.0150000000000001	0.00041688324229999994	0.0025476152899
1.016	0.00041774087950000006	0.0024984235471999998
1.0170000000000001	0.00042005023880000006	0.0024269949192
1.018	0.00042153730799999995	0.0023773898166
1.0190000000000001	0.0004228623333	0.002304289142
1.02	0.0004233941163	0.0022516622664999998
1.0210000000000001	0.000425618381	0.0021763390937999997
1.022	0.0004258161022	0.0021208968656000003
1.0230000000000001	0.0004265548619	0.002044638381
1.024	0.00042783173450000004	0.0019656344534000002
1.025	0.00042824511090000007	0.0019094663093000002
1.026	0.0004290839936	0.001830222438
1.027	0.0004306478661	0.0017476886798
1.028	0.0004308602703	0.0016900056240999998
1.029	0.0004308233939	0.0016073087127000001
1.03	0.0004318218293	0.0015238691993
1.031	0.0004319506276	0.0014632263305000002
1.032	0.00043310589500000004	0.0013789309784000001
1.033	0.0004334531589	0.0012940103677
1.034	0.0004335216302	0.0012324293745999998
1.035	0.0004335411474	0.0011467745603
1.036	0.00043397874320000003	0.0010602870179
1.037	0.0004336374408	0.00099606051
1.038	0.0004341289355	0.0009097042461
1.039	0.0004342060851	0.0008221624593000001
1.04	0.0004344363558	0.0007583605655
1.041	0.0004338207156	0.0006714206668000001
1.042	0.00043401506930000004	0.0005826967693999999
1.043	0.00043391813420000006	0.0005171981018999999
1.044	0.00043284363060000004	0.00043062733780000004
1.045	0.0004328140785	0.00034343952520000004
1.046	0.000432359489	0.000256673
1.047	0.0004309435728	0.0001922464048
1.048	0.0004306689403	0.00010861940699999998
1.049	0.000430266275	9.539116840000001e-05
1.05	0.00042857711049999996	0.0001194479703
1.051	0.0004279811827	0.0001372367976
1.052	0.0004269081545	0.0001537393857
1.053	0.00042483105719999997	0.00019178307470000001
1.054	0.0004245399295	0.0002047981978
1.055	0.0004231749438	0.0002170506608
1.056	0.00042171265930000004	0.00022809732110000002
1.057	0.0004213618122	0.00023722329670000005
1.058	0.00042045845810000006	0.0002470108459
1.059	0.00041907224590000006	0.0002546105825
1.06	0.0004170274665	0.000283126161
1.061	0.00041606563259999997	0.0002898461959
1.062	0.00041485903350000004	0.00029533424989999996
1.063	0.00041331549950000005	0.00029988884670000004
1.064	0.0004120874012	0.0003031954985
1.065	0.00041073510060000003	0.00030587377249999997
1.066	0.0004099070671	0.0003079835218
1.067	0.000385183848	0.0003105114432
1.068	0.00038380737159999996	0.00031138185149999996
1.069	0.0003822051754	0.00030968602370000007
1.07	0.0003807896476	0.0003086078379
1.071	0.0003801214881	0.0003075777527
1.072	0.0003781115771	0.0003038745604
1.073	0.00037683686590000005	0.0002998089467
1.074	0.0003756332468	0.0002960763397
1.075	0.000373725769	0.000290511626
1.076	0.00037319146020000005	0.0002631816649
1.077	0.00037129167149999997	0.00025652363979999996
1.078	0.00036969755460000003	0.0002489475633
1.079	0.00036823913790000004	0.0002416862571
1.08	0.0003662769311	0.0002340633303
1.081	0.00036492141920000006	0.00022557022539999999
1.082	0.00036328330369999993	0.0002164190616
1.083	0.0003616292443	0.00020667011149999999
1.084	0.00035969486850000003	0.0001974300473
1.085	0.0003576849701	0.000186248184
1.086	0.000357322495	0.0001531766298
1.087	0.0003555103676	0.00014109626189999998
1.088	0.0003539099462	0.000129916803
1.089	0.00035163836040000003	0.00011844444470000002
1.09	0.0003502510007	0.0001110327698
1.091	0.0003487234553	0.00011104013820000001
1.092	0.00034737639369999994	0.00011573410000000001
1.093	0.00034559168659999996	0.0001193474959
1.094	0.00034453850340000004	0.0001211410642
1.095	0.00034294305210000005	0.0001226537749
1.096	0.00034072003709999997	0.0001231900224
1.097	0.00033944886119999994	0.000122675166
1.098	0.0003373500616	0.0001222572905
1.099	0.00033582508080000004	0.0001205963403
1.1	0.0003342566308	0.00011912905699999999
1.101	0.0003328140879	0.00011798783630000002
1.102	0.0003314314311	0.00011758056410000001
1.103	0.0003291304056	0.0001171633726
1.104	0.0003282877287	0.0001165519794
1.105	0.00032629828570000005	0.00011673050310000002
1.106	0.0003241449585	0.0001170017241
1.107	0.0003225543654	0.00011715112730000001
1.108	0.0003205852811	0.0001168305917
1.109	0.00031869214350000005	0.0001165975635
1.11	0.00031694835239999997	0.00011631813010000001
1.111	0.0003151159415	0.0001160096403
1.112	0.00031326176800000003	0.00011605856210000001
1.113	0.00031141109100000006	0.00011618816550000001
1.114	0.0003100868353	0.0001154977942
1.115	0.0003078484947	0.00011606631269999999
1.116	0.0003061523128	0.00011533937009999999
1.117	0.0002813144272	0.0001157943125
1.118	0.00027947686500000003	0.00011582100850000001
1.119	0.0002775930846	0.0001156223666
1.12	0.0002751290638	0.0001157041119
1.121	0.000274155877	0.00011552862240000001
1.122	0.00027271311379999997	0.0001152305216
1.123	0.0002703445275	0.00011527275699999999
1.124	0.00026810998959999997	0.0001150356039
1.125	0.00026688547100000003	0.0001151433048
1.1260000000000001	0.0002651619432	0.00011449892840000001
1.127	0.000262531567	0.00011465197750000001
1.1280000000000001	0.0002612965027	0.0001148463785
1.129	0.000258895588	0.0001144150755
1.1300000000000001	0.0002575434618	0.0001140975985
1.131	0.00025501153809999997	0.0001140337001
1.1320000000000001	0.0002533316704	0.0001149679168
1.133	0.0002515497091	0.0001144435916
1.1340000000000001	0.0002496223651	0.0001142998354
1.135	0.00024753892999999997	0.00011456656340000001
1.1360000000000001	0.0002454465794	0.00011418497869999999
1.137	0.0002434025131	0.0001140935828
1.1380000000000001	0.00024192089190000002	0.00011423366779999999
1.139	0.000239289523	0.0001137247668
1.1400000000000001	0.0002380260179	0.0001135480802
1.141	0.00023611814670000003	0.00011299043460000002
1.1420000000000001	0.00023422074010000002	0.0001132632685
1.143	0.0002324767187	0.0001131360934
1.1440000000000001	0.0002306206353	0.0001132090236
1.145	0.00022834373559999999	0.00011354737390000002
1.1460000000000001	0.00022657850800000001	0.0001126006814
1.147	0.00022443053730000003	0.00011206223050000001
1.1480000000000001	0.0002229138607	0.0001127881968
1.149	0.0002211726493	0.0001124682985
1.1500000000000001	0.00021991148420000002	0.0001122745928
1.151	0.0002169278675	0.0001121916643
1.1520000000000001	0.00021521590350000004	0.00011215993880000001
1.153	0.00021360204440000003	0.0001118238462
1.154	0.0002114784969	0.00011276254480000001
1.155	0.00020996985350000004	0.000111916214
1.156	0.00020790335469999998	0.00011199643630000001
1.157	0.0002058736514	0.00011093847079999999
1.158	0.0002040574816	0.0001112152994
1.159	0.0002020214165	0.000111028815
1.16	0.00020005159570000002	0.00011128434039999999
1.161	0.0001985639711	0.00011087843000000001
1.162	0.00019664037730000001	0.00011086286640000001
1.163	0.000194231832	0.0001111396555
1.164	0.00019310165370000002	0.0001113770109
1.165	0.0001910278895	0.0001103637048
1.166	0.000188826138	0.00011075388140000001
1.167	0.0001874952922	0.0001103320868
1.168	0.0001855784759	0.000111126459
1.169	0.0001606530323	0.00011226726390000001
1.17	0.00015873337509999998	0.0001112228968
1.171	0.0001576052469	0.0001114357512
1.172	0.00015520447560000002	0.0001114421885
1.173	0.0001532947747	0.0001119900267
1.174	0.0001519081078	0.0001123942655
1.175	0.00014961552070000001	0.0001114573847
1.176	0.00014843174509999998	0.00011101401980000001
1.177	0.00014692131119999999	0.0001103597076
1.178	0.0001449617654	0.00011090490660000001
1.179	0.0001434743827	0.00011130443980000001
1.18	0.0001410437661	0.0001108409266
1.181	0.0001403383582	0.0001100932654
1.182	0.0001382794023	0.0001102727844
1.183	0.00013674206449999999	0.00011065511130000001
1.184	0.00013407390019999998	0.0001107838551
1.185	0.0001325638177	0.0001104823614
1.186	0.0001308479187	0.00011087836050000001
1.187	0.00012932447460000003	0.00011022823400000002
1.188	0.0001273517344	0.0001103962803
1.189	0.0001257568917	0.0001105050201
1.19	0.0001241621997	0.000110362215
1.191	0.0001222524488	0.00010984585160000001
1.192	0.0001206424294	0.00010929234570000001
1.193	0.0001186337975	0.0001106947708
1.194	0.00011721926300000001	0.00011048839720000001
1.195	0.0001152932867	0.0001097903433
1.196	0.0001135974526	0.0001088970417
1.197	0.00011181181800000002	0.0001096151175
1.198	0.00011022764520000001	0.00010951470820000001
1.199	0.0001081580772	0.00010946042449999998
1.2	0.0001069790873	0.0001085025829
1.201	0.00010542414119999999	0.00010913616330000001
1.202	0.000103603333	0.00010920570679999999
1.203	0.00010191268869999999	0.0001090514928
1.204	0.0001010926935	0.00010930599070000001
1.205	9.911781380000001e-05	0.0001100218143
1.206	9.743376869999999e-05	0.0001086073617
1.207	9.582117400000001e-05	0.000108573537
1.208	9.438010939999999e-05	0.0001090664085
1.209	9.28475342e-05	0.00010863655960000001
1.21	9.088757730000001e-05	0.00010836323949999998
1.211	8.93355331e-05	0.0001086573931
1.212	8.806888170000001e-05	0.00010849012380000001
1.213	8.60663017e-05	0.0001083924652
1.214	8.513679300000001e-05	0.00010838518
1.215	8.357000190000002e-05	0.0001075325064
1.216	8.171511099999999e-05	0.0001077297299
1.217	8.06409459e-05	0.0001077262648
1.218	5.6288368e-05	0.0001088739718
1.219	5.4831786600000004e-05	0.0001084437969
1.22	5.30835313e-05	0.00010810734640000002
1.221	5.14569539e-05	0.00010748881910000001
1.222	4.99825743e-05	0.0001074864743
1.223	4.87279489e-05	0.00010789153300000001
1.224	4.75964554e-05	0.00010816166439999999
1.225	4.61974671e-05	0.00010783681990000001
1.226	4.4464855e-05	0.0001070360769
1.227	4.29883639e-05	0.0001079057243
1.228	4.1612117900000005e-05	0.00010883897900000001
1.229	4.06729635e-05	0.0001075016005
1.23	3.88765222e-05	0.00010771870380000001
1.231	3.77904565e-05	0.000107187435
1.232	3.64349645e-05	0.0001075837325
1.233	3.52263036e-05	0.0001084396337
1.234	3.44543344e-05	0.0001069441565
1.235	3.27350609e-05	0.00010750554900000001
1.236	3.09854893e-05	0.00010705071099999999
1.237	2.98270615e-05	0.0001071976849
1.238	2.90719829e-05	0.0001071963716
1.239	2.71398495e-05	0.0001071791548
1.24	2.65013257e-05	0.00010667909800000001
1.241	2.5293677999999998e-05	0.00010646234829999999
1.242	2.3709832000000002e-05	0.00010669052429999999
1.243	2.25444917e-05	0.00010705557519999999
1.244	2.1110610099999996e-05	0.0001063691739
1.245	1.97345697e-05	0.00010710442640000001
1.246	1.8357337200000002e-05	0.0001058716302
1.247	1.74078941e-05	0.00010574181960000001
1.248	1.6593807200000003e-05	0.0001062284258
1.249	1.4847538700000002e-05	0.000105602656
1.25	1.3030408700000001e-05	0.0001063869903
1.2510000000000001	1.22744071e-05	0.0001061801766
1.252	1.1551301100000002e-05	0.0001065176029
1.2530000000000001	9.7264512e-06	0.0001064791573
1.254	9.024198800000002e-06	0.00010673301350000001
1.2550000000000001	7.6547408e-06	0.0001069031387
1.256	6.515215000000001e-06	0.00010614325669999999
1.2570000000000001	5.5131212999999995e-06	0.0001062604185
1.258	3.7250322999999998e-06	0.0001065813987
1.2590000000000001	2.949357e-06	0.00010534174269999999
1.26	1.5569185e-06	0.0001058348069
1.2610000000000001	4.74143e-07	0.00010549761630000002
1.262	4.3559220000000004e-07	0.0001058709734
1.2630000000000001	1.6909215e-06	0.0001053713601
1.264	3.2412733000000003e-06	0.00010573892119999999
1.2650000000000001	4.2017293e-06	0.000105087624
1.266	5.6433728000000005e-06	0.00010486208919999999
1.2670000000000001	6.9603607e-06	0.00010459696070000001
1.268	7.9726917e-06	0.00010522928160000001
1.2690000000000001	9.2850507e-06	0.0001048752666
1.27	1.0116014e-05	0.0001046463983
1.2710000000000001	1.1640583500000002e-05	0.0001042610524
1.272	1.27317082e-05	0.00010423708330000001
1.2730000000000001	1.3629848799999999e-05	0.0001046671355
1.274	1.4789733400000002e-05	0.0001050615828
1.2750000000000001	1.59469271e-05	0.0001047252025
1.276	1.7450006500000002e-05	0.00010489699529999999
1.2770000000000001	1.83766043e-05	0.00010529545400000002
1.278	1.95202753e-05	0.00010514883439999998
1.2790000000000001	2.0000867200000003e-05	0.0001046929213
1.28	2.14947934e-05	0.0001048596474
1.281	2.2679141400000003e-05	0.00010366332199999999
1.282	2.38203752e-05	0.00010473608739999999
1.283	2.5131647300000002e-05	0.00010399907480000001
1.284	2.62832984e-05	0.0001040139161
1.285	2.7723248399999997e-05	0.0001038879001
1.286	2.8390489200000002e-05	0.0001043075562
1.287	2.9571875800000002e-05	0.00010379112140000001
1.288	3.08194747e-05	0.0001035830357
1.289	3.19282903e-05	0.00010493891289999998
1.29	3.30869405e-05	0.00010319891470000001
1.291	3.42152048e-05	0.00010300320250000001
1.292	3.51063033e-05	0.00010331909210000001
1.293	3.6337005299999996e-05	0.00010378013119999999
1.294	3.7527465900000005e-05	0.0001032331701
1.295	3.86210371e-05	0.00010368701499999999
1.296	3.96834022e-05	0.0001039841968
1.297	6.4117381e-05	0.0001058215074
1.298	6.5522373e-05	0.0001049978016
1.299	6.595217440000001e-05	0.00010533607310000001
1.3	6.70179303e-05	0.00010516143710000001
1.301	6.85562637e-05	0.00010452179130000001
1.302	6.9211326e-05	0.000105291655
1.303	7.03974571e-05	0.0001045048958
1.304	7.147129450000001e-05	0.00010523599159999999
1.305	7.2578826e-05	0.0001049075716
1.306	7.34140116e-05	0.0001047047377
1.307	7.47622687e-05	0.00010436376740000001
1.308	7.584611990000001e-05	0.0001037602239
1.309	7.65869882e-05	0.0001041530728
1.31	7.73916189e-05	0.0001045917886
1.311	7.89971362e-05	0.00010344451170000001
1.312	7.95698097e-05	0.0001043702809
1.313	8.088714160000001e-05	0.0001036274575
1.314	8.23702732e-05	0.0001039361629
1.315	8.30122479e-05	0.000103424766
1.316	8.4900986e-05	0.0001033305058
1.317	8.5120578e-05	0.0001036387057
1.318	8.623073150000001e-05	0.00010326116640000001
1.319	8.77434364e-05	0.0001033073603
1.32	8.8856445e-05	0.0001027807893
1.321	9.00778015e-05	0.0001036268883
1.322	9.11813915e-05	0.0001040703804
1.323	9.18691472e-05	0.00010305161939999999
1.324	9.342835720000001e-05	0.00010356492519999999
1.325	9.43415024e-05	0.0001040645379
1.326	9.57360943e-05	0.0001039855911
1.327	9.66789591e-05	0.00010287538380000001
1.328	9.80761892e-05	0.0001024866124
1.329	9.910838150000001e-05	0.0001031278466
1.33	0.000100487965	0.00010202267849999999
1.331	0.00010197008140000001	0.0001040467469
1.332	0.000102817912	0.0001028501618
1.333	0.0001042495141	0.00010276149779999999
1.334	0.00010552180369999999	0.000103498867
1.335	0.0001064698078	0.00010320745810000001
1.336	0.0001073025652	0.0001041717026
1.337	0.00010946415800000001	0.0001023713039
1.338	0.00011028617689999999	0.0001020875406
1.339	0.00011148020410000001	0.00010189802390000001
1.34	0.0001126046002	0.0001023043286
1.341	0.0001131746593	0.00010269690789999999
1.342	0.0001147216341	0.0001021419199
1.343	0.00011612852570000001	0.0001024412019
1.344	0.0001172649404	0.0001024093833
1.345	0.0001185218076	0.0001025721772
1.346	0.0001194494955	0.00010204103750000001
1.347	0.00012084755789999999	0.00010211119380000001
1.348	0.00012194453539999999	0.0001011095618
1.349	0.000123415804	0.00010215411820000001


==> plots/generic_fall_data.txt <==
time height
0.0 1.0
0.00568561872909699 0.9999676737396673
0.01137123745819398 0.9998706949586693
0.01705685618729097 0.9997090636570061
0.02274247491638796 0.9994827798346775
0.02842809364548495 0.9991918434916836
0.03411371237458194 0.9988362546280243
0.039799331103678934 0.9984160132436998
0.04548494983277592 0.9979311193387098
0.05117056856187291 0.9973815729130546
0.0568561872909699 0.9967673739667342
0.0625418060200669 0.9960885224997483
0.06822742474916388 0.9953450185120972
0.07391304347826087 0.9945368620037807
0.07959866220735787 0.993664052974799
0.08528428093645485 0.9927265914251518
0.09096989966555184 0.9917244773548395
0.09665551839464884 0.9906577107638617
0.10234113712374582 0.9895262916522186
0.10802675585284281 0.9883302200199103
0.1137123745819398 0.9870694958669366
0.11939799331103679 0.9857441191932976
0.1250836120401338 0.9843540899989933
0.13076923076923078 0.9828994082840237
0.13645484949832776 0.9813800740483887
0.14214046822742477 0.9797960872920884
0.14782608695652175 0.9781474480151229
0.15351170568561873 0.976434156217492
0.15919732441471574 0.9746562118991957
0.16488294314381272 0.9728136150602342
0.1705685618729097 0.9709063657006074
0.1762541806020067 0.9689344638203152
0.18193979933110369 0.9668979094193577
0.18762541806020067 0.964796702497735
0.19331103678929767 0.9626308430554468
0.19899665551839466 0.9604003310924933
0.20468227424749164 0.9581051666088747
0.21036789297658864 0.9557453496045906
0.21605351170568562 0.9533208800796411
0.2217391304347826 0.9508317580340264
0.2274247491638796 0.9482779834677464
0.2331103678929766 0.9456595563808011
0.23879598662207357 0.9429764767731904
0.24448160535117058 0.9402287446449145
0.2501672240802676 0.9374163599959732
0.25585284280936454 0.9345393228263665
0.26153846153846155 0.9315976331360947
0.26722408026755856 0.9285912909251575
0.2729096989966555 0.9255202961935549
0.2785953177257525 0.922384648941287
0.28428093645484953 0.9191843491683538
0.2899665551839465 0.9159193968747553
0.2956521739130435 0.9125897920604915
0.3013377926421405 0.9091955347255624
0.30702341137123745 0.9057366248699679
0.31270903010033446 0.9022130624937081
0.31839464882943147 0.8986248475967831
0.3240802675585284 0.8949719801791927
0.32976588628762543 0.8912544602409369
0.33545150501672244 0.8874722877820158
0.3411371237458194 0.8836254628024295
0.3468227424749164 0.8797139853021778
0.3525083612040134 0.8757378552812608
0.35819397993311036 0.8716970727396786
0.36387959866220737 0.8675916376774309
0.3695652173913044 0.8634215500945179
0.37525083612040133 0.8591868099909397
0.38093645484949834 0.854887417366696
0.38662207357859535 0.8505233722217872
0.3923076923076923 0.846094674556213
0.3979933110367893 0.8416013243699735
0.4036789297658863 0.8370433216630686
0.40936454849498327 0.8324206664354985
0.4150501672240803 0.827733358687263
0.4207357859531773 0.8229813984183622
0.42642140468227424 0.8181647856287961
0.43210702341137125 0.8132835203185647
0.43779264214046826 0.8083376024876678
0.4434782608695652 0.8033270321361059
0.4491638795986622 0.7982518092638785
0.4548494983277592 0.7931119338709858
0.4605351170568562 0.7879074059574278
0.4662207357859532 0.7826382255232044
0.4719063545150502 0.7773043925683157
0.47759197324414715 0.7719059070927619
0.48327759197324416 0.7664427690965425
0.48896321070234117 0.760914978579658
0.4946488294314381 0.755322535542108
0.5003344481605352 0.7496655518394648
0.5060200668896321 0.7439799331103679
0.5117056856187291 0.7382943143812709
0.5173913043478261 0.7326086956521739
0.5230769230769231 0.7269230769230769
0.5287625418060201 0.7212374581939799
0.5344481605351171 0.7155518394648829
0.540133779264214 0.709866220735786
0.545819397993311 0.704180602006689
0.551505016722408 0.698494983277592
0.557190635451505 0.692809364548495
0.562876254180602 0.687123745819398
0.5685618729096991 0.6814381270903009
0.574247491638796 0.675752508361204
0.579933110367893 0.670066889632107
0.58561872909699 0.66438127090301
0.591304347826087 0.658695652173913
0.596989966555184 0.653010033444816
0.602675585284281 0.647324414715719
0.6083612040133779 0.6416387959866221
0.6140468227424749 0.6359531772575251
0.6197324414715719 0.6302675585284281
0.6254180602006689 0.6245819397993311
0.6311036789297659 0.6188963210702341
0.6367892976588629 0.6132107023411371
0.6424749163879598 0.6075250836120402
0.6481605351170568 0.6018394648829432
0.6538461538461539 0.5961538461538461
0.6595317725752509 0.5904682274247491
0.6652173913043479 0.5847826086956521
0.6709030100334449 0.5790969899665551
0.6765886287625418 0.5734113712374582
0.6822742474916388 0.5677257525083612
0.6879598662207358 0.5620401337792642
0.6936454849498328 0.5563545150501672
0.6993311036789298 0.5506688963210702
0.7050167224080268 0.5449832775919732
0.7107023411371237 0.5392976588628763
0.7163879598662207 0.5336120401337793
0.7220735785953177 0.5279264214046823
0.7277591973244147 0.5222408026755853
0.7334448160535118 0.5165551839464882
0.7391304347826088 0.5108695652173912
0.7448160535117058 0.5051839464882942
0.7505016722408027 0.49949832775919734
0.7561872909698997 0.4938127090301003
0.7618729096989967 0.4881270903010033
0.7675585284280937 0.4824414715719063
0.7732441471571907 0.4767558528428093
0.7789297658862877 0.4710702341137123
0.7846153846153846 0.4653846153846154
0.7903010033444816 0.4596989966555184
0.7959866220735786 0.4540133779264214
0.8016722408026756 0.44832775919732437
0.8073578595317726 0.44264214046822736
0.8130434782608696 0.43695652173913035
0.8187290969899665 0.43127090301003346
0.8244147157190636 0.42558528428093645
0.8301003344481606 0.41989966555183944
0.8357859531772576 0.41421404682274243
0.8414715719063546 0.4085284280936454
0.8471571906354516 0.4028428093645484
0.8528428093645485 0.3971571906354515
0.8585284280936455 0.3914715719063545
0.8642140468227425 0.3857859531772575
0.8698996655518395 0.3801003344481605
0.8755852842809365 0.3744147157190635
0.8812709030100335 0.3687290969899665
0.8869565217391304 0.3630434782608696
0.8926421404682274 0.35735785953177257
0.8983277591973244 0.35167224080267556
0.9040133779264214 0.34598662207357855
0.9096989966555185 0.34030100334448155
0.9153846153846155 0.33461538461538454
0.9210702341137124 0.32892976588628764
0.9267558528428094 0.32324414715719063
0.9324414715719064 0.3175585284280936
0.9381270903010034 0.3118729096989966
0.9438127090301004 0.3061872909698996
0.9494983277591974 0.3005016722408026
0.9551839464882943 0.2948160535117057
0.9608695652173913 0.2891304347826087
0.9665551839464883 0.2834448160535117
0.9722408026755853 0.2777591973244147
0.9779264214046823 0.27207357859531767
0.9836120401337793 0.26638795986622066
0.9892976588628762 0.26070234113712376
0.9949832775919732 0.25501672240802675
1.0006688963210704 0.24933110367892963
1.0063545150501672 0.24364548494983285
1.0120401337792642 0.23795986622073584
1.0177257525083612 0.23227424749163883
1.0234113712374582 0.22658862876254182
1.0290969899665552 0.2209030100334448
1.0347826086956522 0.2152173913043478
1.0404682274247492 0.2095317725752508
1.0461538461538462 0.2038461538461538
1.0518394648829432 0.19816053511705678
1.0575250836120402 0.19247491638795977
1.0632107023411372 0.18678929765886276
1.0688963210702342 0.18110367892976575
1.074581939799331 0.17541806020066897
1.080267558528428 0.16973244147157196
1.085953177257525 0.16404682274247495
1.091638795986622 0.15836120401337794
1.097324414715719 0.15267558528428093
1.103010033444816 0.14698996655518393
1.108695652173913 0.14130434782608692
1.11438127090301 0.1356187290969899
1.120066889632107 0.1299331103678929
1.125752508361204 0.12424749163879589
1.1314381270903011 0.11856187290969888
1.1371237458193981 0.11287625418060188
1.1428093645484951 0.10719063545150487
1.148494983277592 0.10150501672240808
1.154180602006689 0.09581939799331107
1.159866220735786 0.09013377926421406
1.165551839464883 0.08444816053511706
1.17123745819398 0.07876254180602005
1.176923076923077 0.07307692307692304
1.182608695652174 0.06739130434782603
1.188294314381271 0.06170568561872902
1.193979933110368 0.056020066889632014
1.199665551839465 0.050334448160535006
1.205351170568562 0.044648829431438
1.211036789297659 0.03896321070234099
1.2167224080267558 0.0332775919732442
1.2224080267558528 0.027591973244147194
1.2280936454849498 0.021906354515050186
1.2337792642140468 0.016220735785953178
1.2394648829431438 0.01053511705685617
1.2451505016722408 0.004849498327759161
1.2508361204013378 0.0016694444133735617
1.2565217391304349 0.01287334593572793
1.2622073578595319 0.02381863737542103
1.2678929765886289 0.03450531873245286
1.2735785953177259 0.04493339000682342
1.279264214046823 0.05510285119853271
1.2849498327759197 0.06501370230758036
1.2906354515050167 0.07466594333396712
1.2963210702341137 0.08405957427769262
1.3020066889632107 0.09319459513875683
1.3076923076923077 0.10207100591715978
1.3133779264214047 0.11068880661290148
1.3190635451505017 0.11904799722598189
1.3247491638795987 0.12714857775640104
1.3304347826086957 0.1349905482041589
1.3361204013377928 0.14257390856925553
1.3418060200668898 0.14989865885169085
1.3474916387959868 0.15696479905146493
1.3531772575250836 0.16377232916857745
1.3588628762541806 0.17032124920302902
1.3645484949832776 0.17661155915481927
1.3702341137123746 0.18264325902394826
1.3759197324414716 0.188416348810416
1.3816053511705686 0.19393082851422247
1.3872909698996656 0.19918669813536766
1.3929765886287626 0.20418395767385158
1.3986622073578596 0.20892260712967423
1.4043478260869566 0.2134026465028356
1.4100334448160536 0.21762407579333573
1.4157190635451506 0.2215868950011746
1.4214046822742474 0.225291104126352
1.4270903010033444 0.22873670316886832
1.4327759197324414 0.23192369212872338
1.4384615384615385 0.23485207100591715
1.4441471571906355 0.23752183980044966
1.4498327759197325 0.23993299851232092
1.4555183946488295 0.24208554714153088
1.4612040133779265 0.24397948568807956
1.4668896321070235 0.245614814151967
1.4725752508361205 0.24699153253319317
1.4782608695652175 0.24810964083175804
1.4839464882943145 0.2489691390476617
1.4896321070234115 0.24957002718090404
1.4953177257525083 0.2499123052314851
1.5010033444816053 0.24999597319940492
1.5066889632107023 0.24982103108466347
1.5123745819397993 0.24938747888726076
1.5180602006688964 0.2486953166071968
1.5237458193979934 0.24774454424447154
1.5294314381270904 0.246535161799085
1.5351170568561874 0.24506716927103722
1.5408026755852844 0.24334056666032816
1.5464882943143814 0.24135535396695781
1.5521739130434784 0.2391115311909262
1.5578595317725754 0.23660909833223334
1.5635451505016722 0.23384805539087933
1.5692307692307692 0.23082840236686392
1.5749163879598662 0.22755013926018725
1.5806020066889632 0.22401326607084932
1.5862876254180602 0.2202177827988501
1.5919732441471572 0.21616368944418962
1.5976588628762542 0.2118509860068679
1.6033444816053513 0.20727967248688486
1.6090301003344483 0.20244974888424058
1.6147157190635453 0.197361215198935
1.6204013377926423 0.1920140714309682
1.6260869565217393 0.1864083175803401
1.631772575250836 0.18054395364705098
1.637458193979933 0.17442097963110034
1.64314381270903 0.16803939553248845
1.648829431438127 0.1613992013512153
1.654515050167224 0.15450039708728086
1.6602006688963211 0.14734298274068516
1.6658862876254181 0.1399269583114282
1.6715719063545151 0.13225232379950996
1.6772575250836121 0.12431907920493045
1.6829431438127092 0.11612722452768967
1.6886287625418062 0.10767675976778762
1.6943143812709032 0.0989676849252243
1.7 0.09000000000000007

